A Semi-Implicit Variational Multiscale Formulation for the Incompressible Navier-Stokes Equations via Exact Adjoint Linearization

A semi-implicit, residual-based variational multiscale (VMS) formulation is developed for the incompressible Navier-Stokes equations. The convection term is linearized using an extrapolated (Oseen-type) convecting velocity, producing a linear advection operator whose adjoint can be written exactly. Because of this exact adjoint, unresolved-scale contributions enter the weak form without spatial derivatives of the fine-scale velocity, thereby eliminating the case-by-case adjustments that often accompany nonlinear residual-based VMS implementations. The formulation is presented for a generalized linear convection operator encompassing the convective, skew-symmetric, and divergence forms. Since the discrete method is linear by construction and monolithic for velocity and pressure, each time step requires only one linear solve, reducing wall-clock time by a factor of $2$ to $5$ relative to fully implicit nonlinear formulations while maintaining comparable accuracy. Temporal convergence is verified, and validation is performed on the lid-driven cavity, flow past a cylinder, turbulent channel flow, and flow over a NACA0012 airfoil at a high Reynolds number, demonstrating the efficiency of the proposed approach on problems of practical scale.

==> CF_InputData/Bazilevs_Linear_Re395_64.csv <==
y,u_mean
0.00201872,0.873318
0.00222768,0.967925
0.00245828,1.049658
0.00271275,1.120194
0.00299356,1.190730
0.00330343,1.225998
0.00364539,1.370428
0.00402274,1.543410
0.00443915,1.735984
0.00489866,1.966625
0.00540574,2.172076
0.00596532,2.389841
0.00658281,2.604808
0.00726423,2.879115
0.00801618,3.150063
0.00884597,3.487348
0.00976165,3.850664
0.01077212,4.216780
0.01188719,4.568900
0.01311769,5.016187
0.01447556,5.498743
0.01597399,5.998933
0.01762752,6.516757
0.01945223,7.165016
0.02146581,7.711110
0.02368783,8.193666
0.02613986,8.923098
0.02884571,9.660087
0.03183166,10.368246
0.03512669,11.023223
0.03876281,11.682118
0.04277531,12.305746
0.04720317,12.788302
0.05208938,13.306126
0.05748138,13.845222
0.06343153,14.359407
0.06999760,14.841963
0.07724336,15.289251
0.08523915,15.701270
0.09406263,16.067106
0.10379946,16.419506
0.11454420,16.690734
0.12640117,16.967279
0.13948550,17.202399
0.15392426,17.414567
0.16985763,17.625615
0.18744033,17.844221
0.20684310,18.050231
0.22825433,18.273875
0.25188193,18.487722
0.27795532,18.703528
0.30672769,18.923813
0.33847841,19.168450
0.37351579,19.427362
0.41218004,19.686274
0.45484659,19.901800
0.50192974,20.115928
0.55388668,20.337892
0.61122190,20.545581
0.67449214,20.764467
0.74431177,20.975235
0.82135872,21.152415
0.90638114,21.304683
1.00020461,21.452193


==> CF_InputData/Bazilevs_Linear_Re395_64_Fluctuations.csv <==
y,y+,u_rms_plus,v_rms_plus,w_rms_plus,r11,r22,r33
0.00000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.02531646,10.000000,2.727617,0.187438,0.882897,7.439894,0.035133,0.779507
0.03960800,15.645161,3.209774,0.344384,1.089567,10.302647,0.118600,1.187155
0.05389955,21.290323,3.228221,0.501330,1.214085,10.421410,0.251332,1.474003
0.06819110,26.935484,3.097624,0.604482,1.258265,9.595274,0.365399,1.583232
0.08248265,32.580645,2.926310,0.693515,1.287917,8.563288,0.480963,1.658731
0.09677419,38.225806,2.739143,0.782547,1.298465,7.502907,0.612380,1.686010
0.11106574,43.870968,2.571537,0.830517,1.303738,6.612801,0.689758,1.699734
0.12535729,49.516129,2.443395,0.872755,1.303738,5.970179,0.761702,1.699734
0.13964884,55.161290,2.336823,0.893874,1.298465,5.460742,0.799012,1.686010
0.15394038,60.806452,2.245576,0.914994,1.277370,5.042610,0.837213,1.631674
0.16823193,66.451613,2.149220,0.925553,1.261549,4.619147,0.856649,1.591505
0.18252348,72.096774,2.053334,0.936113,1.256275,4.216181,0.876307,1.578227
0.19681503,77.741935,1.981819,0.936113,1.245728,3.927608,0.876307,1.551837
0.21110657,83.387097,1.920521,0.927478,1.219359,3.688401,0.860215,1.486837
0.22539812,89.032258,1.862485,0.936113,1.203538,3.468851,0.876307,1.448504
0.23968967,94.677419,1.815580,0.936113,1.182443,3.296332,0.876307,1.398172
0.25398122,100.322581,1.767275,0.936113,1.164479,3.123260,0.876307,1.356011
0.26827276,105.967742,1.736626,0.934691,1.154654,3.015868,0.873647,1.333226
0.28256431,111.612903,1.716193,0.925553,1.144830,2.945318,0.856649,1.310635
0.29685586,117.258065,1.675327,0.914994,1.129706,2.806721,0.837213,1.276236
0.31114741,122.903226,1.634462,0.904434,1.108611,2.671465,0.818001,1.229019
0.32543895,128.548387,1.603812,0.893874,1.098064,2.572214,0.799012,1.205745
0.33973050,134.193548,1.577414,0.886398,1.087517,2.488236,0.785701,1.182693
0.35402205,139.838710,1.552730,0.875676,1.076969,2.410971,0.766809,1.159863
0.36831360,145.483871,1.522081,0.872755,1.055874,2.316731,0.761702,1.114871
0.38260514,151.129032,1.491432,0.862196,1.045327,2.224369,0.743381,1.092709
0.39689669,156.774194,1.465710,0.851636,1.034780,2.148305,0.725284,1.070769
0.41118824,162.419355,1.445977,0.841076,1.024232,2.090850,0.707410,1.049052
0.42547979,168.064516,1.430133,0.830517,1.003138,2.045282,0.689758,1.006285
0.43977134,173.709677,1.403324,0.825237,0.982043,1.969317,0.681016,0.964408
0.45406288,179.354839,1.379051,0.819957,0.979474,1.901783,0.672330,0.959369
0.46835443,185.000000,1.348402,0.809398,0.960948,1.818188,0.655125,0.923421
0.48264598,190.645161,1.331990,0.798838,0.944004,1.774197,0.638142,0.891144
0.49693753,196.290323,1.316978,0.788279,0.929306,1.734432,0.621383,0.863609
0.51122907,201.935484,1.297320,0.788279,0.908211,1.683040,0.621383,0.824847
0.52552062,207.580645,1.276887,0.788279,0.887116,1.630441,0.621383,0.786975
0.53981217,213.225806,1.256455,0.782999,0.876569,1.578678,0.613087,0.768373
0.55410372,218.870968,1.236022,0.774934,0.866021,1.527750,0.600523,0.749993
0.56839526,224.516129,1.223811,0.767159,0.855474,1.497714,0.588533,0.731836
0.58268681,230.161290,1.205372,0.756600,0.834379,1.452923,0.572443,0.696189
0.59697836,235.806452,1.184940,0.746040,0.823832,1.404082,0.556576,0.678699
0.61126991,241.451613,1.164507,0.735481,0.813284,1.356076,0.540932,0.661431
0.62556145,247.096774,1.144074,0.735481,0.802737,1.308905,0.540932,0.644387
0.63985300,252.741935,1.130257,0.735481,0.792190,1.277481,0.540932,0.627564
0.65414455,258.387097,1.113425,0.735481,0.781642,1.239715,0.540932,0.610965
0.66843610,264.032258,1.092992,0.724921,0.760547,1.194632,0.525510,0.578432
0.68272764,269.677419,1.072559,0.714361,0.750000,1.150383,0.510312,0.562500
0.69701919,275.322581,1.052126,0.703802,0.739453,1.106970,0.495337,0.546790
0.71131074,280.967742,1.041910,0.693242,0.718358,1.085576,0.480585,0.516038
0.72560229,286.612903,1.032295,0.693242,0.707810,1.065633,0.480585,0.500996
0.73989383,292.258065,1.021477,0.682683,0.686716,1.043416,0.466056,0.471578
0.75418538,297.903226,1.001044,0.682683,0.665621,1.002090,0.466056,0.443051
0.76847693,303.548387,0.980612,0.682683,0.665621,0.961599,0.466056,0.443051
0.78276848,309.193548,0.963581,0.680920,0.665621,0.928489,0.463652,0.443051
0.79706002,314.838710,0.949962,0.672123,0.655073,0.902428,0.451749,0.429121
0.81135157,320.483871,0.939746,0.661563,0.654759,0.883122,0.437666,0.428709
0.82564312,326.129032,0.929530,0.661563,0.649800,0.864025,0.437666,0.422240
0.83993467,331.774194,0.909097,0.661563,0.649800,0.826457,0.437666,0.422240
0.85422621,337.419355,0.888664,0.651004,0.644526,0.789724,0.423806,0.415414
0.86851776,343.064516,0.883556,0.645724,0.633979,0.780671,0.416960,0.401929
0.88280931,348.709677,0.878448,0.638469,0.623431,0.771670,0.407642,0.388667
0.89710086,354.354839,0.868231,0.629885,0.612884,0.753825,0.396755,0.375627
0.91139241,360.000000,0.858015,0.619325,0.612884,0.736189,0.383564,0.375627


==> CF_InputData/C201_nonLinear_Re395_S0_RR.csv <==
y,u_mean,v_mean,w_mean,p_mean,u_f_msq,v_f_msq,w_f_msq,p_f_msq,r11,r12,r13,r22,r23,r33
1.204544E-03,4.404587E-01,1.46302E-06,-3.539384E-03,2.480475E-02,0E+00,0E+00,0E+00,0E+00,3.080029E-02,-3.335379E-05,-3.82324E-04,1.415465E-06,-4.339879E-08,1.020141E-02
4.815273E-03,1.756241E+00,1.611947E-05,-1.417786E-02,2.480156E-02,0E+00,0E+00,0E+00,0E+00,4.865961E-01,-2.794137E-03,-5.905115E-03,2.861298E-04,6.650856E-06,1.211417E-01
1.082349E-02,3.907766E+00,2.942123E-05,-3.180929E-02,2.246357E-02,0E+00,0E+00,0E+00,0E+00,2.35196E+00,-3.381717E-02,-2.693326E-02,4.498141E-03,1.345279E-04,3.940675E-01
1.921472E-02,6.693491E+00,2.003711E-05,-5.522649E-02,9.734505E-03,0E+00,0E+00,0E+00,0E+00,6.226826E+00,-1.579332E-01,-6.643536E-02,2.366215E-02,8.65445E-04,7.416635E-01
2.996875E-02,9.601551E+00,2.773883E-05,-8.039186E-02,-2.402507E-02,0E+00,0E+00,0E+00,0E+00,1.028038E+01,-3.807663E-01,-1.015739E-01,6.97271E-02,2.567923E-03,1.077289E+00
4.305966E-02,1.206346E+01,8.174705E-05,-1.011991E-01,-8.590763E-02,0E+00,0E+00,0E+00,0E+00,1.206367E+01,-5.9085E-01,-1.062247E-01,1.490816E-01,4.659708E-03,1.356192E+00
5.845593E-02,1.387584E+01,2.327884E-04,-1.123106E-01,-1.762731E-01,0E+00,0E+00,0E+00,0E+00,1.167441E+01,-7.198067E-01,-9.294917E-02,2.60383E-01,6.713753E-03,1.536029E+00
7.612047E-02,1.514798E+01,5.090798E-04,-1.106455E-01,-2.864225E-01,0E+00,0E+00,0E+00,0E+00,1.028668E+01,-7.838709E-01,-8.042642E-02,3.915854E-01,8.281391E-03,1.618198E+00
9.601071E-02,1.604877E+01,8.482797E-04,-1.000038E-01,-4.014693E-01,0E+00,0E+00,0E+00,0E+00,8.664549E+00,-8.100996E-01,-5.37901E-02,5.241809E-01,7.946282E-03,1.636343E+00
1.180787E-01,1.670586E+01,1.139418E-03,-9.045003E-02,-5.071592E-01,0E+00,0E+00,0E+00,0E+00,7.18048E+00,-8.151912E-01,-1.50845E-02,6.416395E-01,6.457746E-03,1.61261E+00
1.422714E-01,1.72041E+01,1.314008E-03,-8.81173E-02,-5.945658E-01,0E+00,0E+00,0E+00,0E+00,5.95814E+00,-8.069403E-01,1.494906E-02,7.345772E-01,4.87022E-03,1.566946E+00
1.685304E-01,1.760705E+01,1.354012E-03,-9.386101E-02,-6.594973E-01,0E+00,0E+00,0E+00,0E+00,4.994075E+00,-7.887896E-01,3.510665E-02,7.993916E-01,3.437838E-03,1.510698E+00
1.967925E-01,1.795562E+01,1.258382E-03,-1.048525E-01,-7.010271E-01,0E+00,0E+00,0E+00,0E+00,4.248129E+00,-7.652112E-01,4.687707E-02,8.363729E-01,2.458557E-03,1.448488E+00
2.269895E-01,1.826869E+01,1.055124E-03,-1.153443E-01,-7.207163E-01,0E+00,0E+00,0E+00,0E+00,3.666143E+00,-7.387516E-01,4.407018E-02,8.487699E-01,2.186108E-03,1.386311E+00
2.590489E-01,1.855544E+01,8.086268E-04,-1.221771E-01,-7.224839E-01,0E+00,0E+00,0E+00,0E+00,3.202012E+00,-7.097714E-01,3.248031E-02,8.419407E-01,1.696911E-03,1.318644E+00
2.928932E-01,1.881903E+01,5.748711E-04,-1.273786E-01,-7.11863E-01,0E+00,0E+00,0E+00,0E+00,2.834963E+00,-6.785844E-01,2.436088E-02,8.223398E-01,8.334397E-04,1.242221E+00
3.28441E-01,1.906591E+01,3.800671E-04,-1.339185E-01,-6.935582E-01,0E+00,0E+00,0E+00,0E+00,2.533709E+00,-6.448262E-01,2.382168E-02,7.953943E-01,-5.005048E-04,1.164449E+00
3.656067E-01,1.93019E+01,2.479881E-04,-1.413849E-01,-6.696909E-01,0E+00,0E+00,0E+00,0E+00,2.29665E+00,-6.099599E-01,2.601106E-02,7.636887E-01,-1.509275E-03,1.089873E+00
4.043007E-01,1.952931E+01,1.843822E-04,-1.449515E-01,-6.41378E-01,0E+00,0E+00,0E+00,0E+00,2.093539E+00,-5.725815E-01,2.713189E-02,7.283668E-01,-2.308318E-03,1.016335E+00
4.444298E-01,1.974907E+01,1.759122E-04,-1.407584E-01,-6.1072E-01,0E+00,0E+00,0E+00,0E+00,1.901168E+00,-5.342368E-01,2.4274E-02,6.914541E-01,-2.964231E-03,9.422379E-01
4.858973E-01,1.995673E+01,2.068915E-04,-1.30261E-01,-5.798827E-01,0E+00,0E+00,0E+00,0E+00,1.722338E+00,-4.943819E-01,2.063981E-02,6.551633E-01,-3.906174E-03,8.66765E-01
5.286033E-01,2.01533E+01,2.715156E-04,-1.180776E-01,-5.493239E-01,0E+00,0E+00,0E+00,0E+00,1.557199E+00,-4.534285E-01,2.116204E-02,6.200059E-01,-4.944423E-03,7.966941E-01
5.724449E-01,2.034193E+01,3.685929E-04,-1.068457E-01,-5.186478E-01,0E+00,0E+00,0E+00,0E+00,1.411372E+00,-4.114787E-01,1.879683E-02,5.854072E-01,-5.906358E-03,7.302741E-01
6.173166E-01,2.052058E+01,4.991979E-04,-9.770594E-02,-4.893595E-01,0E+00,0E+00,0E+00,0E+00,1.283054E+00,-3.685815E-01,1.750899E-02,5.526048E-01,-6.551465E-03,6.647113E-01
6.631101E-01,2.068755E+01,6.627647E-04,-9.067642E-02,-4.635602E-01,0E+00,0E+00,0E+00,0E+00,1.166973E+00,-3.245153E-01,1.520432E-02,5.235365E-01,-6.933616E-03,6.016938E-01
7.097153E-01,2.083968E+01,8.395216E-04,-8.673828E-02,-4.409166E-01,0E+00,0E+00,0E+00,0E+00,1.065387E+00,-2.799231E-01,1.053874E-02,4.979209E-01,-6.848887E-03,5.476545E-01
7.570198E-01,2.097273E+01,9.826947E-04,-8.386321E-02,-4.201739E-01,0E+00,0E+00,0E+00,0E+00,9.803414E-01,-2.34589E-01,4.187221E-03,4.745139E-01,-6.124272E-03,4.993273E-01
8.049097E-01,2.108536E+01,1.047066E-03,-8.017363E-02,-4.01283E-01,0E+00,0E+00,0E+00,0E+00,9.088317E-01,-1.88189E-01,-2.81867E-03,4.532719E-01,-5.026191E-03,4.560471E-01
8.532695E-01,2.117815E+01,1.024884E-03,-7.584662E-02,-3.847699E-01,0E+00,0E+00,0E+00,0E+00,8.57057E-01,-1.411507E-01,-6.937463E-03,4.347554E-01,-3.588364E-03,4.22487E-01
9.019829E-01,2.124934E+01,9.432284E-04,-7.012857E-02,-3.712073E-01,0E+00,0E+00,0E+00,0E+00,8.256219E-01,-9.42999E-02,-7.68156E-03,4.19534E-01,-1.997843E-03,3.982483E-01
9.509323E-01,2.129832E+01,8.290714E-04,-6.025258E-02,-3.611258E-01,0E+00,0E+00,0E+00,0E+00,8.133622E-01,-4.779907E-02,-6.245426E-03,4.081494E-01,-3.189576E-04,3.817205E-01
1E+00,2.132353E+01,6.930863E-04,-4.617557E-02,-3.553895E-01,0E+00,0E+00,0E+00,0E+00,8.208213E-01,-1.868796E-03,-4.692708E-03,4.015346E-01,9.968408E-04,3.72952E-01

==> CF_InputData/C202_nonLinear_Re395_S1_RR.csv <==
y,u_mean,v_mean,w_mean,p_mean,u_f_msq,v_f_msq,w_f_msq,p_f_msq,r11,r12,r13,r22,r23,r33
0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,-7.083781e-02,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
1.204544e-03,4.381178e-01,1.145690e-06,-1.428385e-03,-7.080966e-02,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,3.000490e-02,-3.044825e-05,-3.592165e-04,1.159294e-06,1.603788e-07,9.100507e-03
4.815273e-03,1.746985e+00,1.630941e-05,-5.722255e-03,-7.080202e-02,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,4.748254e-01,-2.554192e-03,-5.259216e-03,2.455075e-04,1.767174e-05,1.084182e-01
1.082349e-02,3.888648e+00,3.632609e-05,-1.272334e-02,-7.281408e-02,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,2.298209e+00,-3.092221e-02,-2.136123e-02,3.911576e-03,2.059255e-04,3.532546e-01
1.921472e-02,6.672369e+00,2.832758e-05,-2.142527e-02,-8.408655e-02,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,6.107470e+00,-1.447643e-01,-4.257410e-02,2.073241e-02,7.879318e-04,6.655268e-01
2.996875e-02,9.612147e+00,-3.487889e-06,-3.059032e-02,-1.142449e-01,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,1.020771e+01,-3.515445e-01,-5.094110e-02,6.149520e-02,1.142135e-03,9.727569e-01
4.305966e-02,1.214925e+01,-8.079093e-05,-4.210771e-02,-1.700030e-01,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,1.219651e+01,-5.508189e-01,-5.067758e-02,1.322668e-01,4.929695e-04,1.243773e+00
5.845593e-02,1.405046e+01,-2.484766e-04,-5.945304e-02,-2.524579e-01,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,1.194891e+01,-6.761920e-01,-5.257937e-02,2.323557e-01,-4.399499e-04,1.435120e+00
7.612047e-02,1.539003e+01,-5.411851e-04,-8.172771e-02,-3.545122e-01,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,1.053667e+01,-7.395284e-01,-5.034937e-02,3.516978e-01,-1.062661e-03,1.527612e+00
9.601071e-02,1.632437e+01,-9.280179e-04,-1.058250e-01,-4.636496e-01,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,8.829079e+00,-7.658306e-01,-3.667248e-02,4.749484e-01,-1.803967e-03,1.546150e+00
1.180787e-01,1.698984e+01,-1.313587e-03,-1.280961e-01,-5.677142e-01,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,7.271331e+00,-7.712075e-01,-1.363587e-02,5.884484e-01,-2.120916e-03,1.526588e+00
1.422714e-01,1.748528e+01,-1.610030e-03,-1.445298e-01,-6.572977e-01,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,6.003970e+00,-7.639101e-01,1.046647e-02,6.826122e-01,-2.495695e-03,1.495084e+00
1.685304e-01,1.787467e+01,-1.792022e-03,-1.524168e-01,-7.260532e-01,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,5.032456e+00,-7.490929e-01,3.268310e-02,7.517093e-01,-3.059977e-03,1.456093e+00
1.967925e-01,1.820194e+01,-1.893959e-03,-1.514356e-01,-7.722170e-01,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,4.287630e+00,-7.287942e-01,5.463976e-02,7.948214e-01,-4.320537e-03,1.418564e+00
2.269895e-01,1.849615e+01,-1.955087e-03,-1.445660e-01,-7.979760e-01,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,3.702600e+00,-7.049223e-01,7.340777e-02,8.151615e-01,-6.014031e-03,1.372829e+00
2.590489e-01,1.876773e+01,-1.993557e-03,-1.343209e-01,-8.067377e-01,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,3.245517e+00,-6.779642e-01,9.069347e-02,8.171011e-01,-7.790626e-03,1.308821e+00
2.928932e-01,1.902284e+01,-1.997994e-03,-1.216327e-01,-8.018419e-01,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,2.878592e+00,-6.478527e-01,1.002712e-01,8.046530e-01,-9.040723e-03,1.233178e+00
3.284410e-01,1.926254e+01,-1.953737e-03,-1.079216e-01,-7.865458e-01,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,2.574289e+00,-6.152825e-01,9.427755e-02,7.813835e-01,-1.004423e-02,1.156558e+00
3.656067e-01,1.948892e+01,-1.863008e-03,-9.413785e-02,-7.630817e-01,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,2.313298e+00,-5.795805e-01,7.828039e-02,7.498711e-01,-1.090890e-02,1.080884e+00
4.043007e-01,1.970388e+01,-1.761108e-03,-8.041842e-02,-7.340224e-01,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,2.080865e+00,-5.420241e-01,6.680538e-02,7.131450e-01,-1.198349e-02,1.007492e+00
4.444298e-01,1.990875e+01,-1.671311e-03,-6.721733e-02,-7.032701e-01,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,1.861725e+00,-5.033819e-01,5.814360e-02,6.755872e-01,-1.308196e-02,9.289928e-01
4.858973e-01,2.010661e+01,-1.575016e-03,-5.373234e-02,-6.731493e-01,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,1.669090e+00,-4.636538e-01,5.071358e-02,6.399103e-01,-1.412616e-02,8.444986e-01
5.286033e-01,2.029710e+01,-1.442817e-03,-3.993017e-02,-6.438559e-01,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,1.503077e+00,-4.228430e-01,4.467493e-02,6.062939e-01,-1.493259e-02,7.585318e-01
5.724449e-01,2.047802e+01,-1.277050e-03,-2.699113e-02,-6.147981e-01,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,1.356635e+00,-3.813290e-01,4.218386e-02,5.737995e-01,-1.569629e-02,6.795987e-01
6.173166e-01,2.064466e+01,-1.111999e-03,-1.323845e-02,-5.852320e-01,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,1.236435e+00,-3.400023e-01,3.685877e-02,5.414787e-01,-1.601254e-02,6.198543e-01
6.631101e-01,2.079279e+01,-9.742362e-04,-9.086937e-04,-5.558574e-01,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,1.138648e+00,-2.985332e-01,3.102329e-02,5.100438e-01,-1.665796e-02,5.730945e-01
7.097153e-01,2.092245e+01,-8.586251e-04,4.699874e-03,-5.288170e-01,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,1.056003e+00,-2.566902e-01,2.233645e-02,4.815066e-01,-1.707676e-02,5.304662e-01
7.570198e-01,2.103466e+01,-7.435552e-04,4.852699e-03,-5.054179e-01,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,9.841890e-01,-2.147357e-01,9.009116e-03,4.570039e-01,-1.698929e-02,4.924147e-01
8.049097e-01,2.113066e+01,-6.161380e-04,3.206321e-03,-4.857154e-01,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,9.197379e-01,-1.722192e-01,-6.526765e-03,4.364298e-01,-1.613504e-02,4.570526e-01
8.532695e-01,2.120994e+01,-4.813704e-04,-4.325231e-05,-4.692156e-01,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,8.633476e-01,-1.290808e-01,-1.771231e-02,4.192065e-01,-1.513391e-02,4.276905e-01
9.019829e-01,2.126921e+01,-3.545790e-04,-6.056845e-03,-4.556305e-01,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,8.177275e-01,-8.575462e-02,-2.150924e-02,4.050620e-01,-1.394409e-02,4.078779e-01
9.509323e-01,2.130564e+01,-2.500623e-04,-1.303555e-02,-4.456664e-01,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,7.883453e-01,-4.217624e-02,-2.026372e-02,3.947747e-01,-1.279078e-02,3.955669e-01
1.000000e+00,2.131620e+01,-1.693649e-04,-1.852113e-02,-4.407527e-01,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,7.824627e-01,1.611791e-03,-1.678607e-02,3.898721e-01,-1.169896e-02,3.875003e-01

==> CF_InputData/C203_Linear_Re395_S0_RR.csv <==
y,u_mean,v_mean,w_mean,p_mean,u_f_msq,v_f_msq,w_f_msq,p_f_msq,r11,r12,r13,r22,r23,r33
0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,-1.274710e-02,0.000000e+00,0.000000e+00,0.000000e+00,1.263117e+01,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
1.204544e-03,4.587545e-01,1.804241e-06,5.131738e-04,-1.271209e-02,3.203947e-02,1.774414e-06,1.196554e-02,1.260265e+01,3.203947e-02,-3.564890e-05,1.255008e-04,1.774414e-06,2.661385e-07,1.196554e-02
4.815273e-03,1.829241e+00,2.464096e-05,2.030921e-03,-1.274348e-02,5.052625e-01,3.512640e-04,1.379913e-01,1.255298e+01,5.052625e-01,-2.971016e-03,2.086428e-03,3.512640e-04,9.203651e-06,1.379913e-01
1.082349e-02,4.069824e+00,6.969421e-05,4.522753e-03,-1.537062e-02,2.443452e+00,5.204694e-03,4.331086e-01,1.255951e+01,2.443452e+00,-3.593117e-02,1.003429e-02,5.204694e-03,4.057506e-05,4.331086e-01
1.921472e-02,6.969722e+00,1.442914e-04,7.918838e-03,-2.885354e-02,6.500434e+00,2.573191e-02,8.006436e-01,1.270453e+01,6.500434e+00,-1.664524e-01,2.415058e-02,2.573191e-02,-4.212262e-05,8.006436e-01
2.996875e-02,9.997563e+00,2.772221e-04,1.163677e-02,-6.328204e-02,1.081131e+01,7.258307e-02,1.166755e+00,1.299229e+01,1.081131e+01,-3.991490e-01,3.249235e-02,7.258307e-02,-4.173601e-04,1.166755e+00
4.305966e-02,1.256415e+01,4.509614e-04,1.488135e-02,-1.257392e-01,1.275088e+01,1.520799e-01,1.483971e+00,1.336844e+01,1.275088e+01,-6.182546e-01,2.957733e-02,1.520799e-01,-7.252277e-04,1.483971e+00
5.845593e-02,1.445552e+01,6.385461e-04,1.696279e-02,-2.177156e-01,1.231751e+01,2.645860e-01,1.687512e+00,1.371419e+01,1.231751e+01,-7.548286e-01,2.136688e-02,2.645860e-01,-1.018008e-03,1.687512e+00
7.612047e-02,1.577689e+01,8.206922e-04,1.526186e-02,-3.314656e-01,1.076678e+01,3.995084e-01,1.769987e+00,1.390414e+01,1.076678e+01,-8.256167e-01,1.346848e-02,3.995084e-01,-1.587767e-03,1.769987e+00
9.601071e-02,1.670256e+01,9.781519e-04,8.413428e-03,-4.524750e-01,8.983715e+00,5.388184e-01,1.774629e+00,1.386675e+01,8.983715e+00,-8.556688e-01,7.064901e-03,5.388184e-01,-1.706599e-03,1.774629e+00
1.180787e-01,1.738075e+01,1.099267e-03,-2.656726e-03,-5.651649e-01,7.375516e+00,6.643551e-01,1.738094e+00,1.359725e+01,7.375516e+00,-8.609322e-01,7.253283e-03,6.643551e-01,-1.590005e-03,1.738094e+00
1.422714e-01,1.790965e+01,1.176304e-03,-1.718183e-02,-6.575249e-01,6.079750e+00,7.629314e-01,1.684738e+00,1.314586e+01,6.079750e+00,-8.518823e-01,1.145752e-02,7.629314e-01,-1.083873e-03,1.684738e+00
1.685304e-01,1.834583e+01,1.214543e-03,-3.176882e-02,-7.239449e-01,5.080145e+00,8.292819e-01,1.626957e+00,1.258023e+01,5.080145e+00,-8.331557e-01,1.300186e-02,8.292819e-01,-2.669933e-04,1.626957e+00
1.967925e-01,1.872279e+01,1.225941e-03,-4.571916e-02,-7.644471e-01,4.306158e+00,8.646543e-01,1.560565e+00,1.196076e+01,4.306158e+00,-8.075734e-01,1.545267e-02,8.646543e-01,1.208539e-04,1.560565e+00
2.269895e-01,1.905755e+01,1.214604e-03,-5.747828e-02,-7.827361e-01,3.708571e+00,8.744751e-01,1.483051e+00,1.134206e+01,3.708571e+00,-7.775030e-01,1.938683e-02,8.744751e-01,6.040735e-04,1.483051e+00
2.590489e-01,1.936178e+01,1.190107e-03,-6.350179e-02,-7.834094e-01,3.242356e+00,8.650392e-01,1.397917e+00,1.076582e+01,3.242356e+00,-7.437178e-01,1.697098e-02,8.650392e-01,8.692199e-04,1.397917e+00
2.928932e-01,1.964356e+01,1.150825e-03,-6.671326e-02,-7.705930e-01,2.871663e+00,8.416409e-01,1.314004e+00,1.024055e+01,2.871663e+00,-7.078704e-01,1.786863e-02,8.416409e-01,7.926401e-04,1.314004e+00
3.284410e-01,1.990711e+01,1.089778e-03,-6.841848e-02,-7.485940e-01,2.574308e+00,8.095947e-01,1.233664e+00,9.767577e+00,2.574308e+00,-6.701701e-01,1.926448e-02,8.095947e-01,6.474414e-04,1.233664e+00
3.656067e-01,2.015478e+01,1.021217e-03,-6.707174e-02,-7.214792e-01,2.325834e+00,7.736455e-01,1.152734e+00,9.355945e+00,2.325834e+00,-6.311384e-01,1.602733e-02,7.736455e-01,5.084029e-04,1.152734e+00
4.043007e-01,2.039017e+01,9.564904e-04,-6.192010e-02,-6.922252e-01,2.108689e+00,7.367896e-01,1.072003e+00,8.999245e+00,2.108689e+00,-5.906048e-01,1.110971e-02,7.367896e-01,6.085889e-04,1.072003e+00
4.444298e-01,2.061436e+01,8.930594e-04,-5.149928e-02,-6.621223e-01,1.918355e+00,7.002088e-01,9.953856e-01,8.682944e+00,1.918355e+00,-5.488607e-01,2.925438e-03,7.002088e-01,7.703262e-04,9.953856e-01
4.858973e-01,2.082816e+01,8.425618e-04,-4.044488e-02,-6.310783e-01,1.748300e+00,6.637435e-01,9.190222e-01,8.391794e+00,1.748300e+00,-5.058035e-01,-2.302831e-03,6.637435e-01,4.442180e-04,9.190222e-01
5.286033e-01,2.103162e+01,8.146988e-04,-3.480517e-02,-5.990521e-01,1.591237e+00,6.269763e-01,8.397611e-01,8.120339e+00,1.591237e+00,-4.620527e-01,-2.518739e-03,6.269763e-01,2.351216e-04,8.397611e-01
5.724449e-01,2.122406e+01,7.931261e-04,-3.431822e-02,-5.664853e-01,1.441655e+00,5.901328e-01,7.603741e-01,7.869802e+00,1.441655e+00,-4.174656e-01,-2.142950e-04,5.901328e-01,1.360488e-04,7.603741e-01
6.173166e-01,2.140418e+01,7.693266e-04,-3.611551e-02,-5.341371e-01,1.302932e+00,5.540588e-01,6.860930e-01,7.637998e+00,1.302932e+00,-3.721198e-01,1.138949e-03,5.540588e-01,2.951503e-04,6.860930e-01
6.631101e-01,2.157276e+01,7.523154e-04,-3.710075e-02,-5.031624e-01,1.169318e+00,5.198299e-01,6.165338e-01,7.428113e+00,1.169318e+00,-3.258525e-01,3.082499e-03,5.198299e-01,4.103723e-04,6.165338e-01
7.097153e-01,2.172828e+01,7.452350e-04,-3.543638e-02,-4.747825e-01,1.040227e+00,4.885713e-01,5.534163e-01,7.241763e+00,1.040227e+00,-2.791390e-01,4.999223e-03,4.885713e-01,5.347408e-04,5.534163e-01
7.570198e-01,2.186753e+01,7.433986e-04,-3.072992e-02,-4.500392e-01,9.203678e-01,4.613365e-01,4.993379e-01,7.076074e+00,9.203678e-01,-2.317635e-01,9.157083e-03,4.613365e-01,5.957268e-04,4.993379e-01
8.049097e-01,2.198887e+01,7.403348e-04,-2.408633e-02,-4.293998e-01,8.161999e-01,4.386175e-01,4.593916e-01,6.933067e+00,8.161999e-01,-1.841174e-01,1.463917e-02,4.386175e-01,6.451186e-04,4.593916e-01
8.532695e-01,2.208680e+01,7.288586e-04,-1.572174e-02,-4.130291e-01,7.320600e-01,4.206315e-01,4.314351e-01,6.816728e+00,7.320600e-01,-1.363880e-01,1.794881e-02,4.206315e-01,7.777077e-04,4.314351e-01
9.019829e-01,2.215582e+01,7.078428e-04,-7.020961e-03,-4.011885e-01,6.727909e-01,4.076756e-01,4.119545e-01,6.730621e+00,6.727909e-01,-8.840257e-02,1.903938e-02,4.076756e-01,9.169387e-04,4.119545e-01
9.509323e-01,2.219453e+01,6.844065e-04,3.848194e-04,-3.942312e-01,6.425386e-01,4.001037e-01,3.990490e-01,6.676620e+00,6.425386e-01,-4.008418e-02,1.811553e-02,4.001037e-01,1.045293e-03,3.990490e-01
1.000000e+00,2.220418e+01,6.695164e-04,6.268681e-03,-3.925207e-01,6.433431e-01,3.982634e-01,3.936251e-01,6.656338e+00,6.433431e-01,8.665253e-03,1.461307e-02,3.982634e-01,1.113510e-03,3.936251e-01

==> CF_InputData/C204_Linear_Re395_S0P5_RR.csv <==
y,u_mean,v_mean,w_mean,p_mean,u_f_msq,v_f_msq,w_f_msq,p_f_msq,r11,r12,r13,r22,r23,r33
0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,2.770155e-02,0.000000e+00,0.000000e+00,0.000000e+00,1.370721e+01,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
1.204544e-03,4.627474e-01,1.756811e-06,-8.946741e-04,2.773644e-02,3.319985e-02,1.719770e-06,1.242715e-02,1.367979e+01,3.319985e-02,-3.751401e-05,-2.735868e-04,1.719770e-06,-2.276283e-07,1.242715e-02
4.815273e-03,1.845140e+00,2.345582e-05,-3.573799e-03,2.770714e-02,5.236018e-01,3.488001e-04,1.442053e-01,1.363193e+01,5.236018e-01,-3.141065e-03,-4.343186e-03,3.488001e-04,-7.131155e-06,1.442053e-01
1.082349e-02,4.103886e+00,6.064306e-05,-8.023148e-03,2.499313e-02,2.524215e+00,5.262916e-03,4.553884e-01,1.364389e+01,2.524215e+00,-3.773219e-02,-1.980960e-02,5.262916e-03,-2.095857e-05,4.553884e-01
1.921472e-02,7.019236e+00,9.806370e-05,-1.393916e-02,1.079558e-02,6.650615e+00,2.647890e-02,8.429649e-01,1.380443e+01,6.650615e+00,-1.730536e-01,-4.645571e-02,2.647890e-02,2.010269e-04,8.429649e-01
2.996875e-02,1.004518e+01,1.358821e-04,-1.923151e-02,-2.578549e-02,1.090757e+01,7.575401e-02,1.223358e+00,1.412282e+01,1.090757e+01,-4.097552e-01,-6.349812e-02,7.575401e-02,1.311032e-03,1.223358e+00
4.305966e-02,1.259064e+01,1.440010e-04,-1.913453e-02,-9.227809e-02,1.270166e+01,1.601574e-01,1.548134e+00,1.453732e+01,1.270166e+01,-6.287364e-01,-5.174715e-02,1.601574e-01,3.229704e-03,1.548134e+00
5.845593e-02,1.445534e+01,1.124527e-04,-1.106205e-02,-1.898033e-01,1.215849e+01,2.795448e-01,1.760877e+00,1.492467e+01,1.215849e+01,-7.647408e-01,-2.162635e-02,2.795448e-01,4.594808e-03,1.760877e+00
7.612047e-02,1.575719e+01,7.142920e-05,1.364622e-03,-3.088317e-01,1.055977e+01,4.210253e-01,1.850728e+00,1.514638e+01,1.055977e+01,-8.345644e-01,3.294140e-04,4.210253e-01,4.889505e-03,1.850728e+00
9.601071e-02,1.667712e+01,6.743908e-05,1.334742e-02,-4.323636e-01,8.786266e+00,5.636239e-01,1.858127e+00,1.510578e+01,8.786266e+00,-8.626454e-01,3.115989e-03,5.636239e-01,4.877174e-03,1.858127e+00
1.180787e-01,1.735781e+01,1.303446e-04,2.230997e-02,-5.440668e-01,7.210995e+00,6.881830e-01,1.823281e+00,1.478920e+01,7.210995e+00,-8.671336e-01,-3.690345e-03,6.881830e-01,4.456949e-03,1.823281e+00
1.422714e-01,1.788969e+01,2.305826e-04,2.659322e-02,-6.332665e-01,5.935797e+00,7.830069e-01,1.764128e+00,1.426321e+01,5.935797e+00,-8.569755e-01,-1.157231e-02,7.830069e-01,3.645674e-03,1.764128e+00
1.685304e-01,1.832751e+01,3.114683e-04,2.646729e-02,-6.956489e-01,4.953244e+00,8.446848e-01,1.692368e+00,1.362397e+01,4.953244e+00,-8.373731e-01,-1.965965e-02,8.446848e-01,2.939692e-03,1.692368e+00
1.967925e-01,1.870385e+01,3.545246e-04,2.362448e-02,-7.323719e-01,4.205788e+00,8.761934e-01,1.609506e+00,1.295274e+01,4.205788e+00,-8.114830e-01,-2.232375e-02,8.761934e-01,2.681216e-03,1.609506e+00
2.269895e-01,1.904110e+01,3.574079e-04,2.047612e-02,-7.480030e-01,3.635368e+00,8.835792e-01,1.521547e+00,1.231161e+01,3.635368e+00,-7.811479e-01,-2.228180e-02,8.835792e-01,2.735533e-03,1.521547e+00
2.590489e-01,1.935051e+01,2.997945e-04,1.761269e-02,-7.471531e-01,3.195680e+00,8.728620e-01,1.431562e+00,1.171555e+01,3.195680e+00,-7.484048e-01,-2.160401e-02,8.728620e-01,2.653014e-03,1.431562e+00
2.928932e-01,1.963936e+01,1.841743e-04,1.195413e-02,-7.338485e-01,2.843491e+00,8.493028e-01,1.337255e+00,1.117342e+01,2.843491e+00,-7.131324e-01,-1.723944e-02,8.493028e-01,2.424302e-03,1.337255e+00
3.284410e-01,1.991135e+01,4.118773e-05,2.300740e-03,-7.117600e-01,2.552068e+00,8.172304e-01,1.242789e+00,1.069151e+01,2.552068e+00,-6.762478e-01,-1.474668e-02,8.172304e-01,2.416410e-03,1.242789e+00
3.656067e-01,2.016806e+01,-9.729347e-05,-8.829699e-03,-6.836756e-01,2.305330e+00,7.799174e-01,1.152109e+00,1.026077e+01,2.305330e+00,-6.377773e-01,-1.360571e-02,7.799174e-01,2.591154e-03,1.152109e+00
4.043007e-01,2.041178e+01,-2.032146e-04,-1.765473e-02,-6.519484e-01,2.096123e+00,7.400342e-01,1.062452e+00,9.871892e+00,2.096123e+00,-5.982965e-01,-1.351560e-02,7.400342e-01,2.814224e-03,1.062452e+00
4.444298e-01,2.064407e+01,-2.691892e-04,-2.220276e-02,-6.186880e-01,1.908381e+00,6.995929e-01,9.758973e-01,9.528973e+00,1.908381e+00,-5.574489e-01,-1.149850e-02,6.995929e-01,2.970044e-03,9.758973e-01
4.858973e-01,2.086516e+01,-3.059183e-04,-2.391721e-02,-5.853551e-01,1.740124e+00,6.599275e-01,8.927080e-01,9.224680e+00,1.740124e+00,-5.154424e-01,-7.609091e-03,6.599275e-01,2.909828e-03,8.927080e-01
5.286033e-01,2.107307e+01,-3.122704e-04,-2.406632e-02,-5.528195e-01,1.586185e+00,6.218363e-01,8.093719e-01,8.948155e+00,1.586185e+00,-4.720181e-01,-6.200572e-03,6.218363e-01,2.819935e-03,8.093719e-01
5.724449e-01,2.126941e+01,-2.774866e-04,-2.328490e-02,-5.213666e-01,1.443494e+00,5.855128e-01,7.290510e-01,8.700152e+00,1.443494e+00,-4.274203e-01,-9.855288e-03,5.855128e-01,2.643709e-03,7.290510e-01
6.173166e-01,2.145422e+01,-2.003742e-04,-2.313325e-02,-4.913596e-01,1.308587e+00,5.512911e-01,6.568522e-01,8.476409e+00,1.308587e+00,-3.820441e-01,-1.404985e-02,5.512911e-01,2.514091e-03,6.568522e-01
6.631101e-01,2.162515e+01,-9.767945e-05,-2.274732e-02,-4.637573e-01,1.182288e+00,5.200470e-01,5.952217e-01,8.275120e+00,1.182288e+00,-3.361348e-01,-1.452444e-02,5.200470e-01,2.672405e-03,5.952217e-01
7.097153e-01,2.177895e+01,-2.138495e-06,-2.182892e-02,-4.395607e-01,1.065686e+00,4.927624e-01,5.443361e-01,8.093235e+00,1.065686e+00,-2.896506e-01,-1.386373e-02,4.927624e-01,2.689096e-03,5.443361e-01
7.570198e-01,2.191353e+01,6.636479e-05,-2.154199e-02,-4.189985e-01,9.545680e-01,4.697192e-01,4.993468e-01,7.931225e+00,9.545680e-01,-2.426390e-01,-1.403505e-02,4.697192e-01,2.619203e-03,4.993468e-01
8.049097e-01,2.202839e+01,1.153724e-04,-2.154215e-02,-4.013137e-01,8.558115e-01,4.501579e-01,4.601320e-01,7.792445e+00,8.558115e-01,-1.950204e-01,-1.383117e-02,4.501579e-01,2.465436e-03,4.601320e-01
8.532695e-01,2.212264e+01,1.563615e-04,-2.162901e-02,-3.862213e-01,7.786975e-01,4.336362e-01,4.281120e-01,7.679417e+00,7.786975e-01,-1.471373e-01,-1.096815e-02,4.336362e-01,2.296323e-03,4.281120e-01
9.019829e-01,2.219494e+01,1.872950e-04,-2.229219e-02,-3.742209e-01,7.241977e-01,4.205857e-01,4.066440e-01,7.596794e+00,7.241977e-01,-9.910284e-02,-5.722574e-03,4.205857e-01,2.102832e-03,4.066440e-01
9.509323e-01,2.224043e+01,2.027839e-04,-2.383883e-02,-3.662267e-01,6.964126e-01,4.119304e-01,3.970102e-01,7.544953e+00,6.964126e-01,-5.098142e-02,-8.525512e-04,4.119304e-01,1.917124e-03,3.970102e-01
1.000000e+00,2.225510e+01,2.097983e-04,-2.565852e-02,-3.630019e-01,6.956439e-01,4.084769e-01,3.972497e-01,7.526865e+00,6.956439e-01,-2.497966e-03,2.884034e-03,4.084769e-01,1.694113e-03,3.972497e-01


==> CF_InputData/C205_Linear_Re395_S1_RR.csv <==
y,u_mean,v_mean,w_mean,p_mean,u_f_msq,v_f_msq,w_f_msq,p_f_msq,r11,r12,r13,r22,r23,r33
0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,6.921561e-02,0.000000e+00,0.000000e+00,0.000000e+00,1.313993e+01,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
1.204544e-03,4.650415e-01,1.912977e-06,-8.246457e-04,6.924786e-02,3.405021e-02,1.613227e-06,1.200279e-02,1.311466e+01,3.405021e-02,-3.783336e-05,-1.331594e-05,1.613227e-06,2.666801e-07,1.200279e-02
4.815273e-03,1.854306e+00,2.768666e-05,-3.279359e-03,6.922436e-02,5.373640e-01,3.324935e-04,1.396271e-01,1.307075e+01,5.373640e-01,-3.167040e-03,-2.245994e-04,3.324935e-04,1.558730e-05,1.396271e-01
1.082349e-02,4.124281e+00,8.577788e-05,-7.195495e-03,6.659967e-02,2.588366e+00,5.076449e-03,4.426325e-01,1.308601e+01,2.588366e+00,-3.778417e-02,-1.169252e-03,5.076449e-03,1.445920e-04,4.426325e-01
1.921472e-02,7.054400e+00,1.655803e-04,-1.182473e-02,5.265021e-02,6.808478e+00,2.582790e-02,8.233803e-01,1.324831e+01,6.808478e+00,-1.727362e-01,-3.181641e-03,2.582790e-02,5.503202e-04,8.233803e-01
2.996875e-02,1.009637e+01,2.547638e-04,-1.562112e-02,1.640904e-02,1.114581e+01,7.464739e-02,1.202825e+00,1.357249e+01,1.114581e+01,-4.084484e-01,-4.644776e-03,7.464739e-02,1.172849e-03,1.202825e+00
4.305966e-02,1.265249e+01,2.963902e-04,-1.747516e-02,-4.988469e-02,1.291224e+01,1.590410e-01,1.530543e+00,1.399373e+01,1.291224e+01,-6.264160e-01,-8.724476e-04,1.590410e-01,1.560783e-03,1.530543e+00
5.845593e-02,1.451711e+01,2.474729e-04,-1.873376e-02,-1.474568e-01,1.224167e+01,2.788288e-01,1.747926e+00,1.438991e+01,1.224167e+01,-7.606201e-01,6.112215e-03,2.788288e-01,1.338496e-03,1.747926e+00
7.612047e-02,1.581533e+01,1.243419e-04,-2.218194e-02,-2.671833e-01,1.051858e+01,4.215720e-01,1.851192e+00,1.462957e+01,1.051858e+01,-8.263961e-01,9.409685e-03,4.215720e-01,7.827092e-04,1.851192e+00
9.601071e-02,1.673782e+01,-2.013396e-05,-2.771325e-02,-3.928685e-01,8.677293e+00,5.671188e-01,1.868358e+00,1.461993e+01,8.677293e+00,-8.507889e-01,1.462291e-02,5.671188e-01,6.005306e-04,1.868358e+00
1.180787e-01,1.742391e+01,-1.336332e-04,-3.201945e-02,-5.080549e-01,7.091165e+00,6.960691e-01,1.829076e+00,1.434841e+01,7.091165e+00,-8.521337e-01,2.530357e-02,6.960691e-01,8.462172e-04,1.829076e+00
1.422714e-01,1.796175e+01,-1.964772e-04,-3.318060e-02,-6.004939e-01,5.834848e+00,7.948717e-01,1.766532e+00,1.386340e+01,5.834848e+00,-8.391098e-01,3.904539e-02,7.948717e-01,1.296990e-03,1.766532e+00
1.685304e-01,1.840817e+01,-2.304655e-04,-3.255724e-02,-6.640887e-01,4.880165e+00,8.577806e-01,1.689926e+00,1.325355e+01,4.880165e+00,-8.182078e-01,4.588674e-02,8.577806e-01,1.760257e-03,1.689926e+00
1.967925e-01,1.879290e+01,-2.548266e-04,-3.313791e-02,-6.997490e-01,4.163705e+00,8.876047e-01,1.601287e+00,1.260732e+01,4.163705e+00,-7.924853e-01,4.284499e-02,8.876047e-01,2.211705e-03,1.601287e+00
2.269895e-01,1.913548e+01,-2.599756e-04,-3.444917e-02,-7.132971e-01,3.615079e+00,8.922845e-01,1.508189e+00,1.198129e+01,3.615079e+00,-7.630633e-01,3.042837e-02,8.922845e-01,2.785794e-03,1.508189e+00
2.590489e-01,1.945181e+01,-2.442614e-04,-3.452603e-02,-7.110909e-01,3.174133e+00,8.797288e-01,1.418680e+00,1.140388e+01,3.174133e+00,-7.302088e-01,2.137554e-02,8.797288e-01,3.272708e-03,1.418680e+00
2.928932e-01,1.975110e+01,-2.081335e-04,-3.266832e-02,-6.976845e-01,2.814968e+00,8.557675e-01,1.334053e+00,1.088942e+01,2.814968e+00,-6.954140e-01,1.895678e-02,8.557675e-01,3.735426e-03,1.334053e+00
3.284410e-01,2.003484e+01,-1.308331e-04,-2.934048e-02,-6.764207e-01,2.517986e+00,8.245897e-01,1.252131e+00,1.042676e+01,2.517986e+00,-6.590237e-01,1.531906e-02,8.245897e-01,3.951759e-03,1.252131e+00
3.656067e-01,2.030273e+01,-2.422201e-06,-2.431340e-02,-6.500643e-01,2.265338e+00,7.892855e-01,1.166218e+00,1.000247e+01,2.265338e+00,-6.209820e-01,8.214361e-03,7.892855e-01,3.880730e-03,1.166218e+00
4.043007e-01,2.055685e+01,1.572710e-04,-1.757488e-02,-6.204780e-01,2.048710e+00,7.517858e-01,1.074304e+00,9.610529e+00,2.048710e+00,-5.816167e-01,6.174384e-04,7.517858e-01,3.548776e-03,1.074304e+00
4.444298e-01,2.079625e+01,3.240799e-04,-1.115678e-02,-5.882520e-01,1.863374e+00,7.127126e-01,9.832040e-01,9.255411e+00,1.863374e+00,-5.411720e-01,-4.997436e-03,7.127126e-01,2.955423e-03,9.832040e-01
4.858973e-01,2.101987e+01,4.835059e-04,-7.470378e-03,-5.539810e-01,1.703322e+00,6.725380e-01,8.961527e-01,8.935016e+00,1.703322e+00,-4.996611e-01,-9.737156e-03,6.725380e-01,2.684538e-03,8.961527e-01
5.286033e-01,2.123192e+01,6.124597e-04,-5.949536e-03,-5.187106e-01,1.559485e+00,6.320584e-01,8.156220e-01,8.644415e+00,1.559485e+00,-4.567626e-01,-1.072350e-02,6.320584e-01,2.736000e-03,8.156220e-01
5.724449e-01,2.143406e+01,6.778332e-04,-6.963020e-03,-4.832091e-01,1.424380e+00,5.919173e-01,7.450096e-01,8.374766e+00,1.424380e+00,-4.130489e-01,-8.315057e-03,5.919173e-01,2.840078e-03,7.450096e-01
6.173166e-01,2.162361e+01,6.659682e-04,-1.067594e-02,-4.488301e-01,1.296977e+00,5.533793e-01,6.789655e-01,8.129191e+00,1.296977e+00,-3.683722e-01,-7.308075e-03,5.533793e-01,3.076394e-03,6.789655e-01
6.631101e-01,2.180110e+01,5.991387e-04,-1.506749e-02,-4.176607e-01,1.172072e+00,5.185474e-01,6.142735e-01,7.912174e+00,1.172072e+00,-3.228676e-01,-6.747183e-03,5.185474e-01,3.387756e-03,6.142735e-01
7.097153e-01,2.196779e+01,5.202394e-04,-1.715013e-02,-3.909528e-01,1.049053e+00,4.887670e-01,5.540449e-01,7.720960e+00,1.049053e+00,-2.766273e-01,-5.870417e-03,4.887670e-01,3.614735e-03,5.540449e-01
7.570198e-01,2.211617e+01,4.554514e-04,-1.528864e-02,-3.689333e-01,9.386807e-01,4.642027e-01,4.997128e-01,7.553051e+00,9.386807e-01,-2.301398e-01,-5.583815e-03,4.642027e-01,3.547038e-03,4.997128e-01
8.049097e-01,2.223948e+01,4.052414e-04,-1.371327e-02,-3.514698e-01,8.463811e-01,4.447023e-01,4.535989e-01,7.412322e+00,8.463811e-01,-1.831554e-01,-6.519771e-03,4.447023e-01,3.188152e-03,4.535989e-01
8.532695e-01,2.233337e+01,3.657074e-04,-1.426071e-02,-3.384871e-01,7.723134e-01,4.301857e-01,4.180840e-01,7.301935e+00,7.723134e-01,-1.359472e-01,-6.901414e-03,4.301857e-01,2.912190e-03,4.180840e-01
9.019829e-01,2.239631e+01,3.360525e-04,-1.441556e-02,-3.297017e-01,7.185785e-01,4.203310e-01,3.927484e-01,7.223513e+00,7.185785e-01,-8.834242e-02,-6.167488e-03,4.203310e-01,2.726776e-03,3.927484e-01
9.509323e-01,2.243037e+01,3.077184e-04,-1.345657e-02,-3.246500e-01,6.903095e-01,4.145888e-01,3.794015e-01,7.181162e+00,6.903095e-01,-4.064133e-02,-3.094965e-03,4.145888e-01,2.524844e-03,3.794015e-01
1.000000e+00,2.243623e+01,2.680130e-04,-1.299375e-02,-3.232132e-01,6.883980e-01,4.128581e-01,3.816462e-01,7.176005e+00,6.883980e-01,6.885930e-03,2.708815e-03,4.128581e-01,2.370077e-03,3.816462e-01


==> CF_InputData/chan395.means.csv <==
y,y+,Umean,dUmean/dy,Wmean,dWmean/dy,Pmean
0.0000e+00,0.0000e+00,0.0000e+00,3.9224e+02,0.0000e+00,4.5785e-01,7.4709e-11
7.5298e-05,2.9535e-02,2.9538e-02,3.9229e+02,3.4490e-05,4.5818e-01,-2.7923e-11
3.0118e-04,1.1814e-01,1.1811e-01,3.9197e+02,1.3800e-04,4.5819e-01,-2.3604e-08
6.7762e-04,2.6579e-01,2.6562e-01,3.9177e+02,3.1049e-04,4.5838e-01,-5.7867e-07
1.2045e-03,4.7248e-01,4.7198e-01,3.9147e+02,5.5214e-04,4.5881e-01,-5.4400e-06
1.8819e-03,7.3816e-01,7.3701e-01,3.9109e+02,8.6317e-04,4.5966e-01,-3.0014e-05
2.7095e-03,1.0628e+00,1.0605e+00,3.9045e+02,1.2442e-03,4.6115e-01,-1.1756e-04
3.6874e-03,1.4464e+00,1.4417e+00,3.8933e+02,1.6962e-03,4.6346e-01,-3.6204e-04
4.8153e-03,1.8888e+00,1.8799e+00,3.8738e+02,2.2208e-03,4.6694e-01,-9.3203e-04
6.0930e-03,2.3900e+00,2.3729e+00,3.8411e+02,2.8205e-03,4.7192e-01,-2.0879e-03
7.5205e-03,2.9499e+00,2.9177e+00,3.7891e+02,3.4988e-03,4.7864e-01,-4.1852e-03
9.0974e-03,3.5684e+00,3.5093e+00,3.7113e+02,4.2603e-03,4.8727e-01,-7.6610e-03
1.0823e-02,4.2455e+00,4.1409e+00,3.6022e+02,5.1097e-03,4.9678e-01,-1.3005e-02
1.2699e-02,4.9810e+00,4.8032e+00,3.4584e+02,6.0495e-03,5.0516e-01,-2.0724e-02
1.4722e-02,5.7748e+00,5.4854e+00,3.2801e+02,7.0774e-03,5.0961e-01,-3.1300e-02
1.6895e-02,6.6268e+00,6.1754e+00,3.0711e+02,8.1829e-03,5.0702e-01,-4.5157e-02
1.9215e-02,7.5369e+00,6.8611e+00,2.8384e+02,9.3480e-03,4.9593e-01,-6.2636e-02
2.1683e-02,8.5049e+00,7.5309e+00,2.5912e+02,1.0549e-02,4.7671e-01,-8.3971e-02
2.4298e-02,9.5307e+00,8.1754e+00,2.3395e+02,1.1764e-02,4.5166e-01,-1.0928e-01
2.7060e-02,1.0614e+01,8.7870e+00,2.0923e+02,1.2974e-02,4.2433e-01,-1.3854e-01
2.9969e-02,1.1755e+01,9.3607e+00,1.8568e+02,1.4167e-02,3.9636e-01,-1.7162e-01
3.3024e-02,1.2953e+01,9.8937e+00,1.6382e+02,1.5333e-02,3.6622e-01,-2.0824e-01
3.6224e-02,1.4209e+01,1.0385e+01,1.4394e+02,1.6447e-02,3.2891e-01,-2.4803e-01
3.9569e-02,1.5521e+01,1.0836e+01,1.2615e+02,1.7466e-02,2.7813e-01,-2.9050e-01
4.3060e-02,1.6890e+01,1.1248e+01,1.1045e+02,1.8327e-02,2.1314e-01,-3.3510e-01
4.6694e-02,1.8315e+01,1.1624e+01,9.6722e+01,1.8966e-02,1.3827e-01,-3.8121e-01
5.0472e-02,1.9797e+01,1.1966e+01,8.4821e+01,1.9337e-02,5.7409e-02,-4.2818e-01
5.4393e-02,2.1335e+01,1.2278e+01,7.4545e+01,1.9395e-02,-2.7955e-02,-4.7535e-01
5.8456e-02,2.2929e+01,1.2563e+01,6.5687e+01,1.9104e-02,-1.1446e-01,-5.2211e-01
6.2661e-02,2.4578e+01,1.2822e+01,5.8057e+01,1.8452e-02,-1.9203e-01,-5.6790e-01
6.7007e-02,2.6283e+01,1.3060e+01,5.1495e+01,1.7484e-02,-2.4946e-01,-6.1229e-01
7.1494e-02,2.8043e+01,1.3278e+01,4.5870e+01,1.6274e-02,-2.8705e-01,-6.5493e-01
7.6120e-02,2.9858e+01,1.3479e+01,4.1064e+01,1.4890e-02,-3.0864e-01,-6.9554e-01
8.0886e-02,3.1727e+01,1.3664e+01,3.6963e+01,1.3404e-02,-3.1086e-01,-7.3388e-01
8.5790e-02,3.3651e+01,1.3837e+01,3.3458e+01,1.1932e-02,-2.8457e-01,-7.6971e-01
9.0832e-02,3.5628e+01,1.3998e+01,3.0453e+01,1.0616e-02,-2.3528e-01,-8.0285e-01
9.6011e-02,3.7660e+01,1.4148e+01,2.7864e+01,9.5347e-03,-1.8461e-01,-8.3316e-01
1.0133e-01,3.9744e+01,1.4290e+01,2.5625e+01,8.6396e-03,-1.5741e-01,-8.6061e-01
1.0678e-01,4.1882e+01,1.4425e+01,2.3679e+01,7.7898e-03,-1.5848e-01,-8.8520e-01
1.1236e-01,4.4073e+01,1.4552e+01,2.1991e+01,6.8560e-03,-1.7777e-01,-9.0700e-01
1.1808e-01,4.6316e+01,1.4673e+01,2.0545e+01,5.7726e-03,-2.0016e-01,-9.2607e-01
1.2393e-01,4.8611e+01,1.4790e+01,1.9320e+01,4.5631e-03,-2.1011e-01,-9.4247e-01
1.2991e-01,5.0958e+01,1.4902e+01,1.8276e+01,3.3272e-03,-1.9996e-01,-9.5626e-01
1.3603e-01,5.3356e+01,1.5011e+01,1.7381e+01,2.1644e-03,-1.8074e-01,-9.6754e-01
1.4227e-01,5.5805e+01,1.5117e+01,1.6602e+01,1.0790e-03,-1.6812e-01,-9.7651e-01
1.4864e-01,5.8305e+01,1.5221e+01,1.5903e+01,5.4798e-05,-1.4963e-01,-9.8341e-01
1.5515e-01,6.0855e+01,1.5322e+01,1.5254e+01,-7.6361e-04,-9.4939e-02,-9.8850e-01
1.6178e-01,6.3456e+01,1.5421e+01,1.4652e+01,-1.1179e-03,-1.0977e-02,-9.9197e-01
1.6853e-01,6.6105e+01,1.5518e+01,1.4103e+01,-9.3826e-04,5.9091e-02,-9.9396e-01
1.7541e-01,6.8804e+01,1.5614e+01,1.3604e+01,-3.7694e-04,9.9003e-02,-9.9455e-01
1.8242e-01,7.1551e+01,1.5707e+01,1.3145e+01,3.6826e-04,1.0877e-01,-9.9379e-01
1.8954e-01,7.4347e+01,1.5799e+01,1.2708e+01,1.1017e-03,9.4073e-02,-9.9183e-01
1.9679e-01,7.7191e+01,1.5890e+01,1.2287e+01,1.6932e-03,6.8950e-02,-9.8887e-01
2.0416e-01,8.0082e+01,1.5979e+01,1.1888e+01,2.1416e-03,5.7688e-02,-9.8512e-01
2.1165e-01,8.3020e+01,1.6067e+01,1.1539e+01,2.6428e-03,8.2192e-02,-9.8075e-01
2.1926e-01,8.6005e+01,1.6153e+01,1.1245e+01,3.4646e-03,1.3802e-01,-9.7583e-01
2.2699e-01,8.9035e+01,1.6239e+01,1.0986e+01,4.8177e-03,2.1417e-01,-9.7044e-01
2.3483e-01,9.2112e+01,1.6324e+01,1.0740e+01,6.8026e-03,2.8864e-01,-9.6465e-01
2.4279e-01,9.5234e+01,1.6409e+01,1.0508e+01,9.2802e-03,3.2486e-01,-9.5846e-01
2.5086e-01,9.8400e+01,1.6493e+01,1.0294e+01,1.1868e-02,3.0928e-01,-9.5179e-01
2.5905e-01,1.0161e+02,1.6576e+01,1.0084e+01,1.4242e-02,2.6951e-01,-9.4459e-01
2.6735e-01,1.0486e+02,1.6659e+01,9.8694e+00,1.6306e-02,2.2870e-01,-9.3679e-01
2.7575e-01,1.0816e+02,1.6741e+01,9.6606e+00,1.8058e-02,1.8732e-01,-9.2845e-01
2.8427e-01,1.1150e+02,1.6823e+01,9.4667e+00,1.9452e-02,1.3869e-01,-9.1976e-01
2.9289e-01,1.1489e+02,1.6903e+01,9.2779e+00,2.0409e-02,8.2706e-02,-9.1087e-01
3.0162e-01,1.1831e+02,1.6984e+01,9.0669e+00,2.0903e-02,3.4142e-02,-9.0185e-01
3.1046e-01,1.2178e+02,1.7063e+01,8.8400e+00,2.1103e-02,1.7513e-02,-8.9268e-01
3.1940e-01,1.2528e+02,1.7141e+01,8.6176e+00,2.1332e-02,4.0199e-02,-8.8335e-01
3.2844e-01,1.2883e+02,1.7218e+01,8.4089e+00,2.1909e-02,8.8264e-02,-8.7385e-01
3.3758e-01,1.3242e+02,1.7294e+01,8.2051e+00,2.2885e-02,1.1949e-01,-8.6418e-01
3.4683e-01,1.3604e+02,1.7369e+01,8.0152e+00,2.4003e-02,1.1719e-01,-8.5436e-01
3.5617e-01,1.3971e+02,1.7443e+01,7.8697e+00,2.4959e-02,8.1507e-02,-8.4439e-01
3.6561e-01,1.4341e+02,1.7517e+01,7.7714e+00,2.5423e-02,1.2654e-02,-8.3421e-01
3.7514e-01,1.4715e+02,1.7590e+01,7.6896e+00,2.5170e-02,-6.2780e-02,-8.2369e-01
3.8477e-01,1.5092e+02,1.7664e+01,7.6179e+00,2.4343e-02,-1.0032e-01,-8.1285e-01
3.9449e-01,1.5474e+02,1.7738e+01,7.5603e+00,2.3370e-02,-9.5464e-02,-8.0181e-01
4.0430e-01,1.5858e+02,1.7812e+01,7.5115e+00,2.2506e-02,-8.0783e-02,-7.9074e-01
4.1420e-01,1.6247e+02,1.7886e+01,7.4642e+00,2.1777e-02,-6.7417e-02,-7.7968e-01
4.2419e-01,1.6639e+02,1.7960e+01,7.4090e+00,2.1090e-02,-7.6609e-02,-7.6856e-01
4.3427e-01,1.7034e+02,1.8034e+01,7.3315e+00,2.0117e-02,-1.1982e-01,-7.5731e-01
4.4443e-01,1.7433e+02,1.8108e+01,7.2271e+00,1.8652e-02,-1.6715e-01,-7.4588e-01
4.5467e-01,1.7834e+02,1.8182e+01,7.0942e+00,1.6744e-02,-2.0239e-01,-7.3425e-01
4.6500e-01,1.8239e+02,1.8254e+01,6.9474e+00,1.4573e-02,-2.1384e-01,-7.2249e-01
4.7541e-01,1.8648e+02,1.8326e+01,6.8069e+00,1.2353e-02,-2.1322e-01,-7.1064e-01
4.8590e-01,1.9059e+02,1.8396e+01,6.6786e+00,1.0078e-02,-2.2267e-01,-6.9862e-01
4.9646e-01,1.9473e+02,1.8466e+01,6.5438e+00,7.6416e-03,-2.3819e-01,-6.8642e-01
5.0710e-01,1.9891e+02,1.8535e+01,6.3912e+00,5.0546e-03,-2.4690e-01,-6.7417e-01
5.1782e-01,2.0311e+02,1.8603e+01,6.2297e+00,2.3778e-03,-2.5273e-01,-6.6201e-01
5.2860e-01,2.0734e+02,1.8669e+01,6.0608e+00,-3.7680e-04,-2.5784e-01,-6.5007e-01
5.3946e-01,2.1160e+02,1.8734e+01,5.8774e+00,-3.1995e-03,-2.6144e-01,-6.3843e-01
5.5039e-01,2.1589e+02,1.8797e+01,5.6898e+00,-6.0418e-03,-2.5727e-01,-6.2712e-01
5.6138e-01,2.2020e+02,1.8859e+01,5.5176e+00,-8.8319e-03,-2.5129e-01,-6.1613e-01
5.7244e-01,2.2454e+02,1.8919e+01,5.3639e+00,-1.1618e-02,-2.5356e-01,-6.0545e-01
5.8357e-01,2.2890e+02,1.8978e+01,5.2215e+00,-1.4450e-02,-2.5339e-01,-5.9512e-01
5.9476e-01,2.3329e+02,1.9035e+01,5.0913e+00,-1.7185e-02,-2.3094e-01,-5.8523e-01
6.0601e-01,2.3770e+02,1.9092e+01,4.9723e+00,-1.9552e-02,-1.8793e-01,-5.7589e-01
6.1732e-01,2.4214e+02,1.9148e+01,4.8581e+00,-2.1417e-02,-1.4375e-01,-5.6715e-01
6.2868e-01,2.4660e+02,1.9202e+01,4.7383e+00,-2.2885e-02,-1.1840e-01,-5.5896e-01
6.4010e-01,2.5108e+02,1.9256e+01,4.6121e+00,-2.4185e-02,-1.1132e-01,-5.5120e-01
6.5158e-01,2.5558e+02,1.9308e+01,4.4796e+00,-2.5465e-02,-1.1264e-01,-5.4372e-01
6.6311e-01,2.6010e+02,1.9359e+01,4.3396e+00,-2.6781e-02,-1.1537e-01,-5.3642e-01
6.7469e-01,2.6464e+02,1.9408e+01,4.1985e+00,-2.8132e-02,-1.1837e-01,-5.2919e-01
6.8632e-01,2.6920e+02,1.9456e+01,4.0641e+00,-2.9531e-02,-1.2173e-01,-5.2197e-01
6.9799e-01,2.7378e+02,1.9503e+01,3.9427e+00,-3.0948e-02,-1.2046e-01,-5.1473e-01
7.0972e-01,2.7838e+02,1.9548e+01,3.8296e+00,-3.2355e-02,-1.2034e-01,-5.0750e-01
7.2148e-01,2.8300e+02,1.9593e+01,3.7228e+00,-3.3789e-02,-1.2359e-01,-5.0029e-01
7.3329e-01,2.8763e+02,1.9636e+01,3.6134e+00,-3.5264e-02,-1.2621e-01,-4.9312e-01
7.4513e-01,2.9227e+02,1.9678e+01,3.4943e+00,-3.6782e-02,-1.3028e-01,-4.8605e-01
7.5702e-01,2.9694e+02,1.9719e+01,3.3671e+00,-3.8343e-02,-1.3123e-01,-4.7922e-01
7.6894e-01,3.0161e+02,1.9758e+01,3.2263e+00,-3.9888e-02,-1.2798e-01,-4.7268e-01
7.8090e-01,3.0630e+02,1.9796e+01,3.0658e+00,-4.1412e-02,-1.2791e-01,-4.6644e-01
7.9289e-01,3.1101e+02,1.9832e+01,2.8994e+00,-4.2989e-02,-1.3704e-01,-4.6047e-01
8.0491e-01,3.1572e+02,1.9865e+01,2.7337e+00,-4.4746e-02,-1.5680e-01,-4.5478e-01
8.1696e-01,3.2045e+02,1.9897e+01,2.5633e+00,-4.6787e-02,-1.8202e-01,-4.4932e-01
8.2904e-01,3.2519e+02,1.9927e+01,2.3844e+00,-4.9108e-02,-2.0014e-01,-4.4410e-01
8.4114e-01,3.2993e+02,1.9955e+01,2.2048e+00,-5.1585e-02,-2.0853e-01,-4.3915e-01
8.5327e-01,3.3469e+02,1.9981e+01,2.0296e+00,-5.4160e-02,-2.1628e-01,-4.3458e-01
8.6542e-01,3.3946e+02,2.0004e+01,1.8624e+00,-5.6835e-02,-2.2392e-01,-4.3044e-01
8.7759e-01,3.4423e+02,2.0026e+01,1.7026e+00,-5.9606e-02,-2.3164e-01,-4.2671e-01
8.8978e-01,3.4901e+02,2.0046e+01,1.5485e+00,-6.2490e-02,-2.4194e-01,-4.2339e-01
9.0198e-01,3.5380e+02,2.0064e+01,1.3932e+00,-6.5493e-02,-2.4828e-01,-4.2046e-01
9.1420e-01,3.5859e+02,2.0080e+01,1.2322e+00,-6.8488e-02,-2.3900e-01,-4.1796e-01
9.2644e-01,3.6339e+02,2.0094e+01,1.0631e+00,-7.1262e-02,-2.1133e-01,-4.1591e-01
9.3868e-01,3.6819e+02,2.0106e+01,8.8898e-01,-7.3599e-02,-1.6922e-01,-4.1431e-01
9.5093e-01,3.7300e+02,2.0116e+01,7.1204e-01,-7.5412e-02,-1.2811e-01,-4.1313e-01
9.6319e-01,3.7781e+02,2.0123e+01,5.3494e-01,-7.6792e-02,-9.9046e-02,-4.1234e-01
9.7546e-01,3.8262e+02,2.0129e+01,3.5869e-01,-7.7869e-02,-7.6409e-02,-4.1188e-01
9.8773e-01,3.8743e+02,2.0132e+01,1.8139e-01,-7.8629e-02,-4.5125e-02,-4.1166e-01
1.0000e-00,3.9224e+02,2.0133e+01,0.0000e+00,-7.8916e-02,0.0000e+00,-4.1160e-01


==> CF_InputData/chan395.reystress.csv <==
y,y+,R_uu,R_vv,R_ww,R_uv,R_uw,R_vw
0E+00,0E+00,5.3376E-28,4.9018E-29,5.9575E-28,1.1206E-30,-6.1282E-30,6.2793E-32
7.5298E-05,2.9535E-02,1.3684E-04,9.4734E-11,5.2943E-05,-2.4414E-08,5.9464E-08,-2.8525E-11
3.0118E-04,1.1814E-01,2.1828E-03,2.3603E-08,8.2715E-04,-1.5728E-06,8.3228E-07,-1.7141E-09
6.7762E-04,2.6579E-01,1.102E-02,5.7878E-07,4.0392E-03,-1.8113E-05,3.3616E-06,-1.9051E-08
1.2045E-03,4.7248E-01,3.4718E-02,5.44E-06,1.2147E-02,-1.0324E-04,1.0732E-05,-1.0411E-07
1.8819E-03,7.3816E-01,8.4454E-02,3.0014E-05,2.7852E-02,-4.0027E-04,2.8297E-05,-3.8272E-07
2.7095E-03,1.0628E+00,1.7438E-01,1.1756E-04,5.3564E-02,-1.2143E-03,6.6865E-05,-1.0969E-06
3.6874E-03,1.4464E+00,3.2123E-01,3.6204E-04,9.0947E-02,-3.1009E-03,1.4506E-04,-2.6288E-06
4.8153E-03,1.8888E+00,5.4336E-01,9.3203E-04,1.4062E-01,-6.9486E-03,2.9097E-04,-5.4596E-06
6.093E-03,2.39E+00,8.5851E-01,2.0879E-03,2.0209E-01,-1.4015E-02,5.4723E-04,-1.0091E-05
7.5205E-03,2.9499E+00,1.2802E+00,4.1852E-03,2.7384E-01,-2.5858E-02,9.7373E-04,-1.7119E-05
9.0974E-03,3.5684E+00,1.8132E+00,7.661E-03,3.5369E-01,-4.4135E-02,1.6529E-03,-2.7764E-05
1.0823E-02,4.2455E+00,2.449E+00,1.3005E-02,4.3919E-01,-7.0276E-02,2.6847E-03,-4.4587E-05
1.2699E-02,4.981E+00,3.1644E+00,2.0724E-02,5.2804E-01,-1.0513E-01,4.1721E-03,-7.1044E-05
1.4722E-02,5.7748E+00,3.9229E+00,3.13E-02,6.1834E-01,-1.4869E-01,6.1889E-03,-1.0893E-04
1.6895E-02,6.6268E+00,4.6811E+00,4.5157E-02,7.0871E-01,-1.9999E-01,8.7562E-03,-1.546E-04
1.9215E-02,7.5369E+00,5.3953E+00,6.2636E-02,7.9819E-01,-2.5724E-01,1.1834E-02,-1.9552E-04
2.1683E-02,8.5049E+00,6.0286E+00,8.3971E-02,8.861E-01,-3.1808E-01,1.5387E-02,-2.1029E-04
2.4298E-02,9.5307E+00,6.5558E+00,1.0928E-01,9.7178E-01,-3.8001E-01,1.9449E-02,-1.7262E-04
2.706E-02,1.0614E+01,6.9642E+00,1.3854E-01,1.0545E+00,-4.4073E-01,2.4133E-02,-6.049E-05
2.9969E-02,1.1755E+01,7.2524E+00,1.7162E-01,1.1333E+00,-4.9837E-01,2.9501E-02,1.3268E-04
3.3024E-02,1.2953E+01,7.4274E+00,2.0824E-01,1.2075E+00,-5.5162E-01,3.5418E-02,3.9086E-04
3.6224E-02,1.4209E+01,7.5016E+00,2.4803E-01,1.2762E+00,-5.9969E-01,4.1511E-02,6.7818E-04
3.9569E-02,1.5521E+01,7.4897E+00,2.905E-01,1.3387E+00,-6.4224E-01,4.733E-02,9.5511E-04
4.306E-02,1.689E+01,7.4069E+00,3.351E-01,1.3948E+00,-6.7924E-01,5.2512E-02,1.1989E-03
4.6694E-02,1.8315E+01,7.2679E+00,3.8121E-01,1.4444E+00,-7.109E-01,5.6926E-02,1.4016E-03
5.0472E-02,1.9797E+01,7.0865E+00,4.2818E-01,1.4878E+00,-7.3759E-01,6.0659E-02,1.5532E-03
5.4393E-02,2.1335E+01,6.875E+00,4.7535E-01,1.5251E+00,-7.598E-01,6.3835E-02,1.636E-03
5.8456E-02,2.2929E+01,6.6441E+00,5.2211E-01,1.5568E+00,-7.781E-01,6.6418E-02,1.6465E-03
6.2661E-02,2.4578E+01,6.4025E+00,5.679E-01,1.5833E+00,-7.9302E-01,6.8207E-02,1.6026E-03
6.7007E-02,2.6283E+01,6.1573E+00,6.1229E-01,1.6047E+00,-8.0503E-01,6.9001E-02,1.5073E-03
7.1494E-02,2.8043E+01,5.9141E+00,6.5493E-01,1.6216E+00,-8.1452E-01,6.8896E-02,1.3268E-03
7.612E-02,2.9858E+01,5.6767E+00,6.9554E-01,1.6344E+00,-8.2184E-01,6.8285E-02,1.0303E-03
8.0886E-02,3.1727E+01,5.4477E+00,7.3388E-01,1.6439E+00,-8.2733E-01,6.7481E-02,6.4119E-04
8.579E-02,3.3651E+01,5.2291E+00,7.6971E-01,1.6512E+00,-8.3133E-01,6.645E-02,2.3642E-04
9.0832E-02,3.5628E+01,5.0223E+00,8.0285E-01,1.6567E+00,-8.3412E-01,6.4937E-02,-1.3612E-04
9.6011E-02,3.766E+01,4.8279E+00,8.3316E-01,1.6606E+00,-8.359E-01,6.2875E-02,-4.7569E-04
1.0133E-01,3.9744E+01,4.6462E+00,8.6061E-01,1.6623E+00,-8.3683E-01,6.071E-02,-7.8412E-04
1.0678E-01,4.1882E+01,4.4768E+00,8.852E-01,1.6618E+00,-8.37E-01,5.9182E-02,-1.0539E-03
1.1236E-01,4.4073E+01,4.3194E+00,9.07E-01,1.6594E+00,-8.3649E-01,5.8527E-02,-1.2655E-03
1.1808E-01,4.6316E+01,4.173E+00,9.2607E-01,1.6553E+00,-8.3523E-01,5.8437E-02,-1.4126E-03
1.2393E-01,4.8611E+01,4.037E+00,9.4247E-01,1.65E+00,-8.3321E-01,5.8512E-02,-1.493E-03
1.2991E-01,5.0958E+01,3.9106E+00,9.5626E-01,1.6439E+00,-8.3044E-01,5.8376E-02,-1.5118E-03
1.3603E-01,5.3356E+01,3.793E+00,9.6754E-01,1.6373E+00,-8.2687E-01,5.8084E-02,-1.5196E-03
1.4227E-01,5.5805E+01,3.6834E+00,9.7651E-01,1.6299E+00,-8.2252E-01,5.8125E-02,-1.6228E-03
1.4864E-01,5.8305E+01,3.5821E+00,9.8341E-01,1.6209E+00,-8.1762E-01,5.8537E-02,-1.8295E-03
1.5515E-01,6.0855E+01,3.4896E+00,9.885E-01,1.6105E+00,-8.1249E-01,5.8809E-02,-2.0145E-03
1.6178E-01,6.3456E+01,3.4053E+00,9.9197E-01,1.5991E+00,-8.0726E-01,5.8494E-02,-2.0826E-03
1.6853E-01,6.6105E+01,3.3278E+00,9.9396E-01,1.5872E+00,-8.018E-01,5.7876E-02,-2.1101E-03
1.7541E-01,6.8804E+01,3.2557E+00,9.9455E-01,1.5754E+00,-7.9592E-01,5.7034E-02,-2.1628E-03
1.8242E-01,7.1551E+01,3.1886E+00,9.9379E-01,1.5637E+00,-7.8961E-01,5.5746E-02,-2.2441E-03
1.8954E-01,7.4347E+01,3.1269E+00,9.9183E-01,1.551E+00,-7.8296E-01,5.4259E-02,-2.322E-03
1.9679E-01,7.7191E+01,3.0702E+00,9.8887E-01,1.5367E+00,-7.7613E-01,5.2957E-02,-2.3519E-03
2.0416E-01,8.0082E+01,3.0178E+00,9.8512E-01,1.5212E+00,-7.6929E-01,5.1819E-02,-2.3018E-03
2.1165E-01,8.302E+01,2.9678E+00,9.8075E-01,1.5052E+00,-7.6243E-01,5.0872E-02,-2.0851E-03
2.1926E-01,8.6005E+01,2.9191E+00,9.7583E-01,1.4889E+00,-7.5552E-01,5.0514E-02,-1.6209E-03
2.2699E-01,8.9035E+01,2.8712E+00,9.7044E-01,1.4721E+00,-7.4851E-01,5.0564E-02,-8.5802E-04
2.3483E-01,9.2112E+01,2.8239E+00,9.6465E-01,1.4551E+00,-7.4146E-01,5.0229E-02,1.1783E-04
2.4279E-01,9.5234E+01,2.7776E+00,9.5846E-01,1.4379E+00,-7.3445E-01,4.9171E-02,1.0337E-03
2.5086E-01,9.84E+01,2.7324E+00,9.5179E-01,1.4206E+00,-7.2737E-01,4.7565E-02,1.644E-03
2.5905E-01,1.0161E+02,2.6883E+00,9.4459E-01,1.4035E+00,-7.2012E-01,4.5716E-02,1.9851E-03
2.6735E-01,1.0486E+02,2.6453E+00,9.3679E-01,1.3867E+00,-7.1271E-01,4.3916E-02,2.2291E-03
2.7575E-01,1.0816E+02,2.6031E+00,9.2845E-01,1.3696E+00,-7.0521E-01,4.2134E-02,2.4143E-03
2.8427E-01,1.115E+02,2.5612E+00,9.1976E-01,1.3515E+00,-6.9761E-01,4.0077E-02,2.5128E-03
2.9289E-01,1.1489E+02,2.5196E+00,9.1087E-01,1.3322E+00,-6.8985E-01,3.752E-02,2.5006E-03
3.0162E-01,1.1831E+02,2.4793E+00,9.0185E-01,1.3118E+00,-6.8192E-01,3.4358E-02,2.3726E-03
3.1046E-01,1.2178E+02,2.4411E+00,8.9268E-01,1.291E+00,-6.7396E-01,3.0858E-02,2.1952E-03
3.194E-01,1.2528E+02,2.4055E+00,8.8335E-01,1.27E+00,-6.6598E-01,2.7094E-02,2.0517E-03
3.2844E-01,1.2883E+02,2.3714E+00,8.7385E-01,1.2488E+00,-6.5794E-01,2.3371E-02,1.9999E-03
3.3758E-01,1.3242E+02,2.338E+00,8.6418E-01,1.2276E+00,-6.4977E-01,2.05E-02,1.97E-03
3.4683E-01,1.3604E+02,2.3046E+00,8.5436E-01,1.2066E+00,-6.4148E-01,1.8795E-02,1.8189E-03
3.5617E-01,1.3971E+02,2.2708E+00,8.4439E-01,1.1855E+00,-6.3298E-01,1.7891E-02,1.4336E-03
3.6561E-01,1.4341E+02,2.2365E+00,8.3421E-01,1.1641E+00,-6.2415E-01,1.7572E-02,7.5375E-04
3.7514E-01,1.4715E+02,2.2023E+00,8.2369E-01,1.1423E+00,-6.15E-01,1.7517E-02,-7.929E-05
3.8477E-01,1.5092E+02,2.1682E+00,8.1285E-01,1.1202E+00,-6.0551E-01,1.7095E-02,-8.372E-04
3.9449E-01,1.5474E+02,2.1335E+00,8.0181E-01,1.0983E+00,-5.9561E-01,1.5913E-02,-1.3413E-03
4.043E-01,1.5858E+02,2.0983E+00,7.9074E-01,1.0767E+00,-5.853E-01,1.4306E-02,-1.5771E-03
4.142E-01,1.6247E+02,2.0631E+00,7.7968E-01,1.0551E+00,-5.746E-01,1.2812E-02,-1.5179E-03
4.2419E-01,1.6639E+02,2.0277E+00,7.6856E-01,1.0339E+00,-5.635E-01,1.1907E-02,-1.1762E-03
4.3427E-01,1.7034E+02,1.992E+00,7.5731E-01,1.0131E+00,-5.5204E-01,1.164E-02,-7.0498E-04
4.4443E-01,1.7433E+02,1.9568E+00,7.4588E-01,9.9279E-01,-5.404E-01,1.1503E-02,-2.0689E-04
4.5467E-01,1.7834E+02,1.9229E+00,7.3425E-01,9.7254E-01,-5.2883E-01,1.1097E-02,2.0529E-04
4.65E-01,1.8239E+02,1.8896E+00,7.2249E-01,9.5187E-01,-5.1747E-01,1.0218E-02,5.0971E-04
4.7541E-01,1.8648E+02,1.8562E+00,7.1064E-01,9.3057E-01,-5.0626E-01,9.0004E-03,7.6211E-04
4.859E-01,1.9059E+02,1.8232E+00,6.9862E-01,9.0936E-01,-4.9507E-01,7.8753E-03,9.2292E-04
4.9646E-01,1.9473E+02,1.7908E+00,6.8642E-01,8.8926E-01,-4.8386E-01,7.1617E-03,9.3017E-04
5.071E-01,1.9891E+02,1.7591E+00,6.7417E-01,8.7042E-01,-4.7269E-01,7.0121E-03,7.2814E-04
5.1782E-01,2.0311E+02,1.7274E+00,6.6201E-01,8.5243E-01,-4.6164E-01,7.3802E-03,2.7352E-04
5.286E-01,2.0734E+02,1.6948E+00,6.5007E-01,8.3469E-01,-4.5072E-01,8.2299E-03,-2.9303E-04
5.3946E-01,2.116E+02,1.661E+00,6.3843E-01,8.169E-01,-4.3999E-01,9.3954E-03,-7.4565E-04
5.5039E-01,2.1589E+02,1.6264E+00,6.2712E-01,7.9939E-01,-4.2949E-01,1.0585E-02,-9.5384E-04
5.6138E-01,2.202E+02,1.591E+00,6.1613E-01,7.8241E-01,-4.191E-01,1.1834E-02,-9.5389E-04
5.7244E-01,2.2454E+02,1.555E+00,6.0545E-01,7.6587E-01,-4.0876E-01,1.3728E-02,-1.0075E-03
5.8357E-01,2.289E+02,1.5184E+00,5.9512E-01,7.4931E-01,-3.9853E-01,1.6563E-02,-1.297E-03
5.9476E-01,2.3329E+02,1.4808E+00,5.8523E-01,7.3258E-01,-3.8843E-01,1.9835E-02,-1.762E-03
6.0601E-01,2.377E+02,1.4425E+00,5.7589E-01,7.1572E-01,-3.7835E-01,2.2555E-02,-2.2305E-03
6.1732E-01,2.4214E+02,1.4037E+00,5.6715E-01,6.9868E-01,-3.681E-01,2.3965E-02,-2.5637E-03
6.2868E-01,2.466E+02,1.3647E+00,5.5896E-01,6.8159E-01,-3.5761E-01,2.4099E-02,-2.7183E-03
6.401E-01,2.5108E+02,1.326E+00,5.512E-01,6.6492E-01,-3.4695E-01,2.3378E-02,-2.7095E-03
6.5158E-01,2.5558E+02,1.2881E+00,5.4372E-01,6.4916E-01,-3.3621E-01,2.2236E-02,-2.5722E-03
6.6311E-01,2.601E+02,1.2513E+00,5.3642E-01,6.3424E-01,-3.2544E-01,2.0871E-02,-2.4646E-03
6.7469E-01,2.6464E+02,1.2162E+00,5.2919E-01,6.2001E-01,-3.1468E-01,1.9224E-02,-2.5472E-03
6.8632E-01,2.692E+02,1.1827E+00,5.2197E-01,6.066E-01,-3.0393E-01,1.7273E-02,-2.7871E-03
6.9799E-01,2.7378E+02,1.15E+00,5.1473E-01,5.9377E-01,-2.9315E-01,1.5116E-02,-3.0094E-03
7.0972E-01,2.7838E+02,1.1175E+00,5.075E-01,5.8101E-01,-2.8231E-01,1.3055E-02,-3.1202E-03
7.2148E-01,2.83E+02,1.0843E+00,5.0029E-01,5.6815E-01,-2.7133E-01,1.136E-02,-3.1772E-03
7.3329E-01,2.8763E+02,1.0507E+00,4.9312E-01,5.5541E-01,-2.6019E-01,9.9787E-03,-3.241E-03
7.4513E-01,2.9227E+02,1.0173E+00,4.8605E-01,5.4304E-01,-2.4893E-01,8.7677E-03,-3.3171E-03
7.5702E-01,2.9694E+02,9.8478E-01,4.7922E-01,5.3113E-01,-2.3753E-01,7.8868E-03,-3.3738E-03
7.6894E-01,3.0161E+02,9.5377E-01,4.7268E-01,5.1971E-01,-2.2605E-01,7.6156E-03,-3.4135E-03
7.809E-01,3.063E+02,9.2454E-01,4.6644E-01,5.0882E-01,-2.1462E-01,7.9424E-03,-3.4897E-03
7.9289E-01,3.1101E+02,8.9706E-01,4.6047E-01,4.9853E-01,-2.0326E-01,8.6379E-03,-3.672E-03
8.0491E-01,3.1572E+02,8.7113E-01,4.5478E-01,4.8883E-01,-1.9188E-01,9.584E-03,-3.9882E-03
8.1696E-01,3.2045E+02,8.4645E-01,4.4932E-01,4.7982E-01,-1.8043E-01,1.054E-02,-4.3896E-03
8.2904E-01,3.2519E+02,8.2296E-01,4.441E-01,4.7164E-01,-1.6898E-01,1.1159E-02,-4.7685E-03
8.4114E-01,3.2993E+02,8.0062E-01,4.3915E-01,4.6392E-01,-1.5752E-01,1.1209E-02,-5.0417E-03
8.5327E-01,3.3469E+02,7.7929E-01,4.3458E-01,4.5618E-01,-1.4601E-01,1.0617E-02,-5.1687E-03
8.6542E-01,3.3946E+02,7.5889E-01,4.3044E-01,4.4842E-01,-1.3442E-01,9.526E-03,-5.104E-03
8.7759E-01,3.4423E+02,7.3932E-01,4.2671E-01,4.4071E-01,-1.2272E-01,8.2998E-03,-4.8287E-03
8.8978E-01,3.4901E+02,7.2051E-01,4.2339E-01,4.3345E-01,-1.1094E-01,7.2287E-03,-4.4056E-03
9.0198E-01,3.538E+02,7.0261E-01,4.2046E-01,4.2708E-01,-9.912E-02,6.4502E-03,-3.8984E-03
9.142E-01,3.5859E+02,6.8576E-01,4.1796E-01,4.2169E-01,-8.7301E-02,6.1696E-03,-3.3462E-03
9.2644E-01,3.6339E+02,6.7023E-01,4.1591E-01,4.1709E-01,-7.5441E-02,6.4277E-03,-2.7927E-03
9.3868E-01,3.6819E+02,6.562E-01,4.1431E-01,4.1319E-01,-6.3452E-02,7.0238E-03,-2.2376E-03
9.5093E-01,3.73E+02,6.4389E-01,4.1313E-01,4.0984E-01,-5.1252E-02,7.7818E-03,-1.6855E-03
9.6319E-01,3.7781E+02,6.3375E-01,4.1234E-01,4.0689E-01,-3.8772E-02,8.7489E-03,-1.1858E-03
9.7546E-01,3.8262E+02,6.2626E-01,4.1188E-01,4.0431E-01,-2.6001E-02,9.8627E-03,-7.6554E-04
9.8773E-01,3.8743E+02,6.2174E-01,4.1166E-01,4.0247E-01,-1.3031E-02,1.0731E-02,-3.8835E-04
1E+00,3.9224E+02,6.2024E-01,4.116E-01,4.0179E-01,0E+00,1.1032E-02,0E+00

==> CF_InputData/solve_times_airfoil.txt <==
nsf,solve_time
L1,1.421407e+01
L2,1.431492e+01
L3,1.446916e+01
N1,2.839505e+01
N2,2.789970e+01


==> CF_InputData/solve_times_channelflow_re_395.txt <==
nsf,solve_time
L1,1.384362e+00
L2,1.381708e+00
L3,1.389842e+00
N1,5.868574e+00
N2,5.867135e+00

==> FPA_InputData/Case1_NonLinearS0_cp.csv <==
x,cp
7.42615e-18,1.03038
0.00552467,0.29716
0.016661,-0.1336524
0.029385,-0.289016
0.0427269,-0.358428
0.0563823,-0.394524
0.0702224,-0.414346
0.0841823,-0.425018
0.0982246,-0.430558
0.115859,-0.432492
0.130014,-0.431736
0.1442,-0.428996
0.15841,-0.425276
0.184209,-0.414994
0.22134,-0.398966
0.243641,-0.38712
0.280824,-0.36704
0.318015,-0.345684
0.347764,-0.328174
0.377507,-0.310574
0.414673,-0.288576
0.444394,-0.271174
0.474103,-0.253944
0.5038,-0.236894
0.533485,-0.220136
0.570573,-0.1998086
0.600229,-0.1844146
0.629873,-0.1698566
0.659504,-0.153267
0.696525,-0.1287026
0.726128,-0.1054862
0.755718,-0.0871206
0.792687,-0.0615974
0.822247,-0.041345
0.851792,-0.0166678
0.888702,0.01579966
0.900327,0.0271258
0.910941,0.037761
0.919431,0.0470112
0.927919,0.0603666
0.938526,0.0741966
0.947011,0.0885242
0.957615,0.1103318
0.966095,0.1331134
0.974574,0.167377
0.983051,0.197947
0.993645,0.241542
1,0.27155
0.991527,0.233058
0.983051,0.198135
0.974574,0.16812
0.966095,0.143693
0.957615,0.1239556
0.947011,0.1023854
0.938526,0.0870928
0.93004,0.073027
0.919431,0.05791
0.910941,0.0453726
0.90245,0.0349036
0.881322,0.0131558
0.844407,-0.0210306
0.822247,-0.0378434
0.785295,-0.0643862
0.763114,-0.079401
0.726128,-0.1028304
0.696525,-0.1255076
0.66691,-0.1451498
0.629873,-0.1682818
0.600229,-0.182884
0.570573,-0.1981404
0.533485,-0.218316
0.5038,-0.235004
0.474103,-0.252
0.444394,-0.269186
0.407241,-0.29091
0.377507,-0.30849
0.347764,-0.326042
0.318015,-0.343498
0.280824,-0.364774
0.251076,-0.380976
0.22134,-0.396532
0.184209,-0.412416
0.161965,-0.422108
0.1442,-0.42619
0.130014,-0.428816
0.115859,-0.429454
0.101745,-0.428278
0.0876862,-0.423166
0.0737029,-0.413872
0.0598282,-0.396728
0.0427269,-0.354156
0.0326789,-0.306692
0.016661,-0.1283212
0.00552467,0.30241


==> FPA_InputData/Case2_NonLinearS1_cp.csv <==
x,cp
7.42615e-18,1.029344
0.0033207,0.497044
0.0136577,-0.0668004
0.0261266,-0.262046
0.0393547,-0.345422
0.0529477,-0.38694
0.0702224,-0.414298
0.0841823,-0.424914
0.0982246,-0.430434
0.108796,-0.43216
0.126472,-0.43205
0.140651,-0.42976
0.154855,-0.426286
0.17679,-0.419216
0.206481,-0.406176
0.236206,-0.391416
0.265949,-0.375304
0.2957,-0.358526
0.325452,-0.34117
0.3552,-0.323442
0.384942,-0.306068
0.414673,-0.288324
0.444394,-0.270854
0.481529,-0.24912
0.511222,-0.231976
0.540904,-0.215132
0.570573,-0.198555
0.600229,-0.1823698
0.629873,-0.1666672
0.659504,-0.1497826
0.689123,-0.1310288
0.726128,-0.1084946
0.748322,-0.0956546
0.777902,-0.0783712
0.814858,-0.0518416
0.837022,-0.0284682
0.873941,0.0039161
0.896081,0.0271696
0.906696,0.0385488
0.915186,0.0500558
0.921554,0.0597552
0.932162,0.0739884
0.940648,0.0895958
0.949132,0.1033318
0.957615,0.1215134
0.966095,0.141077
0.974574,0.1658372
0.98517,0.20297
0.993645,0.240906
1,0.281558
0.991527,0.235028
0.983051,0.1941016
0.972454,0.1573074
0.966095,0.1437632
0.957615,0.1206746
0.947011,0.1011852
0.938526,0.0861352
0.932162,0.0723392
0.921554,0.058897
0.913064,0.046698
0.904573,0.036841
0.896081,0.027338
0.866559,-0.00359102
0.844407,-0.0222768
0.814858,-0.0500002
0.777902,-0.079282
0.748322,-0.0959894
0.718729,-0.113152
0.689123,-0.1307218
0.659504,-0.149053
0.629873,-0.165625
0.600229,-0.182264
0.570573,-0.198527
0.533485,-0.21913
0.511222,-0.231686
0.474103,-0.253206
0.444394,-0.270502
0.414673,-0.287946
0.384942,-0.305662
0.3552,-0.323008
0.318015,-0.345036
0.2957,-0.358028
0.258512,-0.378594
0.228773,-0.39397
0.199054,-0.408066
0.169376,-0.418562
0.14775,-0.427064
0.137103,-0.429446
0.122932,-0.431252
0.108796,-0.431296
0.0947078,-0.428404
0.0806833,-0.42229
0.0667492,-0.40902
0.0529477,-0.385804
0.0393547,-0.344178
0.0261266,-0.26072
0.016661,-0.1330584
0.00552467,0.296636


==> FPA_InputData/Case3_LinearS0_cp.csv <==
x,cp
7.42615e-18,1.032038
0.0033207,0.501076
0.0136577,-0.0636718
0.0261266,-0.260002
0.0393547,-0.343692
0.0529477,-0.38567
0.0702224,-0.413066
0.0841823,-0.42387
0.0982246,-0.429544
0.108796,-0.431328
0.126472,-0.431302
0.140651,-0.429102
0.154855,-0.425666
0.17679,-0.419068
0.206481,-0.40601
0.236206,-0.391432
0.265949,-0.375534
0.2957,-0.35893
0.325452,-0.341824
0.3552,-0.324388
0.384942,-0.30703
0.414673,-0.28951
0.444394,-0.272196
0.481529,-0.25079
0.511222,-0.234002
0.540904,-0.217652
0.570573,-0.201766
0.600229,-0.185741
0.629873,-0.169701
0.659504,-0.1492318
0.689123,-0.130509
0.726128,-0.1089064
0.748322,-0.0954854
0.777902,-0.0751422
0.814858,-0.0487376
0.837022,-0.0300196
0.873941,0.001775798
0.896081,0.0245946
0.906696,0.035389
0.915186,0.0466014
0.921554,0.057302
0.932162,0.072636
0.940648,0.0873204
0.949132,0.1026436
0.957615,0.11741
0.966095,0.1362438
0.974574,0.1570748
0.98517,0.184272
0.993645,0.209408
1,0.245968
0.991527,0.201968
0.983051,0.1791036
0.972454,0.1531058
0.966095,0.1388226
0.957615,0.1198708
0.947011,0.0998
0.938526,0.0851416
0.932162,0.0738438
0.921554,0.0586216
0.913064,0.0470136
0.904573,0.0349246
0.896081,0.0260378
0.866559,-0.00281858
0.844407,-0.0221002
0.814858,-0.0491844
0.777902,-0.0744262
0.748322,-0.0939018
0.718729,-0.1123494
0.689123,-0.1299114
0.659504,-0.1477398
0.629873,-0.1689628
0.600229,-0.1853348
0.570573,-0.201196
0.533485,-0.220966
0.511222,-0.233244
0.474103,-0.254276
0.444394,-0.27136
0.414673,-0.288636
0.384942,-0.306118
0.3552,-0.323436
0.318015,-0.345148
0.2957,-0.357882
0.258512,-0.378274
0.228773,-0.393466
0.199054,-0.407202
0.169376,-0.41712
0.14775,-0.425824
0.137103,-0.428172
0.122932,-0.429814
0.108796,-0.42967
0.0947078,-0.426628
0.0806833,-0.420192
0.0667492,-0.406864
0.0529477,-0.38346
0.0393547,-0.341238
0.0261266,-0.257284
0.016661,-0.1288292
0.00552467,0.301954


==> FPA_InputData/Case4_LinearS0P5_cp.csv <==
x,cp
7.42615e-18,1.031802
0.0033207,0.50092
0.0136577,-0.063841
0.0261266,-0.259882
0.0393547,-0.343528
0.0529477,-0.385386
0.0702224,-0.412796
0.0841823,-0.423568
0.0982246,-0.429216
0.108796,-0.43099
0.126472,-0.430958
0.140651,-0.428746
0.154855,-0.425378
0.17679,-0.418682
0.206481,-0.405578
0.236206,-0.390956
0.265949,-0.37501
0.2957,-0.35839
0.325452,-0.34126
0.3552,-0.323812
0.384942,-0.30651
0.414673,-0.288992
0.444394,-0.271676
0.481529,-0.250172
0.511222,-0.233192
0.540904,-0.216462
0.570573,-0.200028
0.600229,-0.1839586
0.629873,-0.168431
0.659504,-0.1526044
0.689123,-0.1356844
0.726128,-0.1096478
0.748322,-0.0937456
0.777902,-0.0743796
0.814858,-0.0491478
0.837022,-0.0298108
0.873941,0.00282856
0.896081,0.024026
0.906696,0.0353962
0.915186,0.0472392
0.921554,0.05709
0.932162,0.073972
0.940648,0.0852032
0.949132,0.1020934
0.957615,0.1191126
0.966095,0.1405716
0.974574,0.1599222
0.98517,0.1912584
0.993645,0.217598
1,0.255978
0.991527,0.213542
0.983051,0.1860996
0.972454,0.1556096
0.966095,0.1409746
0.957615,0.1207154
0.947011,0.0988054
0.938526,0.084009
0.932162,0.0749802
0.921554,0.0578668
0.913064,0.0458846
0.904573,0.0346494
0.896081,0.0256836
0.866559,-0.0033559
0.844407,-0.0226982
0.814858,-0.0490714
0.777902,-0.0735192
0.748322,-0.0936088
0.718729,-0.1146998
0.689123,-0.1341224
0.659504,-0.153086
0.629873,-0.1682764
0.600229,-0.183767
0.570573,-0.199735
0.533485,-0.220262
0.511222,-0.232766
0.474103,-0.254028
0.444394,-0.271164
0.414673,-0.288444
0.384942,-0.30593
0.3552,-0.323202
0.318015,-0.344964
0.2957,-0.35771
0.258512,-0.378172
0.228773,-0.393402
0.199054,-0.407224
0.169376,-0.41716
0.14775,-0.42596
0.137103,-0.428312
0.122932,-0.430002
0.108796,-0.429916
0.0947078,-0.426922
0.0806833,-0.420592
0.0667492,-0.407292
0.0529477,-0.38396
0.0393547,-0.34195
0.0261266,-0.258168
0.016661,-0.130022
0.00552467,0.300468


==> FPA_InputData/Case5_LinearS1_cp.csv <==
x,cp
7.42615e-18,1.031448
0.0033207,0.500098
0.0136577,-0.0647646
0.0261266,-0.260486
0.0393547,-0.344062
0.0529477,-0.385754
0.0702224,-0.41314
0.0841823,-0.423882
0.0982246,-0.42948
0.108796,-0.431242
0.126472,-0.431194
0.140651,-0.428964
0.154855,-0.42561
0.17679,-0.41877
0.206481,-0.405692
0.236206,-0.391026
0.265949,-0.37503
0.2957,-0.358364
0.325452,-0.341168
0.3552,-0.323642
0.384942,-0.306332
0.414673,-0.288762
0.444394,-0.27143
0.481529,-0.249894
0.511222,-0.232882
0.540904,-0.216086
0.570573,-0.1994962
0.600229,-0.1830804
0.629873,-0.1668668
0.659504,-0.1508734
0.689123,-0.1351982
0.726128,-0.1154924
0.748322,-0.099434
0.777902,-0.0734974
0.814858,-0.0489914
0.837022,-0.0288702
0.873941,0.0001660616
0.896081,0.0239782
0.906696,0.033182
0.915186,0.0479108
0.921554,0.0568774
0.932162,0.0716166
0.940648,0.0843642
0.949132,0.1016682
0.957615,0.1185254
0.966095,0.1348622
0.974574,0.1572988
0.98517,0.1886552
0.993645,0.22528
1,0.26213
0.991527,0.213676
0.983051,0.187666
0.972454,0.157312
0.966095,0.1419876
0.957615,0.1196646
0.947011,0.0987446
0.938526,0.0870392
0.932162,0.0738152
0.921554,0.056997
0.913064,0.0456554
0.904573,0.033116
0.896081,0.0260636
0.866559,-0.00370598
0.844407,-0.0256584
0.814858,-0.0462056
0.777902,-0.0780524
0.748322,-0.1004488
0.718729,-0.1191056
0.689123,-0.134606
0.659504,-0.1502656
0.629873,-0.1661152
0.600229,-0.1823394
0.570573,-0.1987568
0.533485,-0.219562
0.511222,-0.232128
0.474103,-0.253482
0.444394,-0.27065
0.414673,-0.287966
0.384942,-0.305518
0.3552,-0.322804
0.318015,-0.34468
0.2957,-0.357476
0.258512,-0.378012
0.228773,-0.39329
0.199054,-0.407192
0.169376,-0.417252
0.14775,-0.425958
0.137103,-0.428302
0.122932,-0.430016
0.108796,-0.429964
0.0947078,-0.426994
0.0806833,-0.420718
0.0667492,-0.407422
0.0529477,-0.3841
0.0393547,-0.342246
0.0261266,-0.258526
0.016661,-0.1305956
0.00552467,0.299758


==> FPA_InputData/Experimental_Gregory_OReilly_cp.csv <==
x,cp
0,1
0.0023497,0.847673
0.00496048,0.456198
0.00526903,0.173569
0.0142406,-0.044407
0.0209337,-0.175278
0.0473501,-0.372653
0.0779437,-0.396388
0.0976194,-0.41941
0.128166,-0.418874
0.150001,-0.411087
0.178387,-0.402938
0.289702,-0.36672
0.322431,-0.347115
0.387891,-0.307906
0.448983,-0.268412
0.514442,-0.229203
0.579902,-0.189994
0.638834,-0.159098
0.704317,-0.114629
0.767593,-0.065278
0.835236,-0.026211
0.896305,0.03502
0.959533,0.0978565
1.0009,0.173854


==> data/dib/re_1e+03_C_5.0.txt <==
t,m1,m2,m3,n1,n2
4.973589999999999955e-02,1.820079999999999920e+00,1.820030000000000037e+00,1.820079999999999920e+00,1.819809999999999928e+00,1.820060000000000011e+00
9.947179999999999911e-02,1.807870000000000088e+00,1.808319999999999927e+00,1.809010000000000007e+00,1.807749999999999968e+00,1.808259999999999978e+00
1.492080000000000073e-01,1.796070000000000055e+00,1.796899999999999942e+00,1.798130000000000006e+00,1.796329999999999982e+00,1.797069999999999945e+00
1.989440000000000097e-01,1.784240000000000048e+00,1.785430000000000073e+00,1.787139999999999951e+00,1.784939999999999971e+00,1.785910000000000108e+00
2.486800000000000122e-01,1.772420000000000107e+00,1.773930000000000007e+00,1.776110000000000078e+00,1.773560000000000025e+00,1.774720000000000075e+00
2.984160000000000146e-01,1.760669999999999957e+00,1.762510000000000021e+00,1.765130000000000088e+00,1.762240000000000029e+00,1.763579999999999925e+00
3.481509999999999883e-01,1.749069999999999903e+00,1.751219999999999999e+00,1.754269999999999996e+00,1.751039999999999930e+00,1.752539999999999987e+00
3.978869999999999907e-01,1.737649999999999917e+00,1.740110000000000046e+00,1.743570000000000064e+00,1.739999999999999991e+00,1.741659999999999986e+00
4.476229999999999931e-01,1.726450000000000040e+00,1.729209999999999914e+00,1.733090000000000019e+00,1.729119999999999990e+00,1.730939999999999923e+00
4.973589999999999955e-01,1.715470000000000050e+00,1.718539999999999957e+00,1.722830000000000084e+00,1.718420000000000059e+00,1.720390000000000086e+00
5.470949999999999980e-01,1.704690000000000039e+00,1.708080000000000043e+00,1.712779999999999969e+00,1.707859999999999934e+00,1.709980000000000055e+00
5.968310000000000004e-01,1.694090000000000096e+00,1.697789999999999910e+00,1.702909999999999924e+00,1.697429999999999994e+00,1.699689999999999923e+00
6.465670000000000028e-01,1.683629999999999960e+00,1.687640000000000029e+00,1.693170000000000064e+00,1.687089999999999979e+00,1.689489999999999936e+00
6.963030000000000053e-01,1.673259999999999970e+00,1.677559999999999940e+00,1.683480000000000087e+00,1.676819999999999977e+00,1.679359999999999964e+00
7.460390000000000077e-01,1.662919999999999954e+00,1.667510000000000048e+00,1.673799999999999955e+00,1.666600000000000081e+00,1.669259999999999966e+00
7.957750000000000101e-01,1.652590000000000003e+00,1.657429999999999959e+00,1.664080000000000004e+00,1.656420000000000003e+00,1.659200000000000008e+00
8.455110000000000126e-01,1.642249999999999988e+00,1.647329999999999961e+00,1.654309999999999947e+00,1.646269999999999900e+00,1.649170000000000025e+00
8.952470000000000150e-01,1.631879999999999997e+00,1.637199999999999989e+00,1.644509999999999916e+00,1.636169999999999902e+00,1.639170000000000016e+00
9.449819999999999887e-01,1.621520000000000072e+00,1.627070000000000016e+00,1.634689999999999976e+00,1.626100000000000101e+00,1.629219999999999891e+00
9.947179999999999911e-01,1.611189999999999900e+00,1.616970000000000018e+00,1.624900000000000011e+00,1.616100000000000092e+00,1.619310000000000027e+00
1.044450000000000101e+00,1.600910000000000055e+00,1.606919999999999904e+00,1.615169999999999995e+00,1.606160000000000032e+00,1.609459999999999891e+00
1.094189999999999996e+00,1.590719999999999912e+00,1.596959999999999935e+00,1.605520000000000058e+00,1.596289999999999987e+00,1.599669999999999925e+00
1.143929999999999891e+00,1.580640000000000045e+00,1.587110000000000021e+00,1.595990000000000020e+00,1.586500000000000021e+00,1.589960000000000040e+00
1.193659999999999943e+00,1.570680000000000076e+00,1.577399999999999913e+00,1.586600000000000010e+00,1.576799999999999979e+00,1.580330000000000013e+00
1.243400000000000061e+00,1.560859999999999914e+00,1.567819999999999991e+00,1.577350000000000030e+00,1.567169999999999952e+00,1.570770000000000000e+00
1.293129999999999891e+00,1.551169999999999938e+00,1.558370000000000033e+00,1.568219999999999947e+00,1.557609999999999939e+00,1.561280000000000001e+00
1.342870000000000008e+00,1.541590000000000016e+00,1.549020000000000064e+00,1.559190000000000076e+00,1.548130000000000006e+00,1.551860000000000017e+00
1.392609999999999904e+00,1.532100000000000017e+00,1.539749999999999952e+00,1.550240000000000062e+00,1.538720000000000088e+00,1.542510000000000048e+00
1.442339999999999955e+00,1.522669999999999968e+00,1.530529999999999946e+00,1.541330000000000089e+00,1.529369999999999896e+00,1.533220000000000027e+00
1.492080000000000073e+00,1.513279999999999959e+00,1.521349999999999980e+00,1.532440000000000024e+00,1.520070000000000032e+00,1.523979999999999890e+00
1.541809999999999903e+00,1.503910000000000080e+00,1.512170000000000014e+00,1.523570000000000091e+00,1.510829999999999895e+00,1.514799999999999924e+00
1.591550000000000020e+00,1.494560000000000111e+00,1.503009999999999957e+00,1.514720000000000066e+00,1.501649999999999929e+00,1.505670000000000064e+00
1.641289999999999916e+00,1.485239999999999894e+00,1.493870000000000031e+00,1.505900000000000016e+00,1.492520000000000069e+00,1.496599999999999930e+00
1.691019999999999968e+00,1.475950000000000095e+00,1.484760000000000080e+00,1.497160000000000046e+00,1.483449999999999935e+00,1.487579999999999902e+00
1.740760000000000085e+00,1.466709999999999958e+00,1.475689999999999946e+00,1.488529999999999909e+00,1.474439999999999973e+00,1.478609999999999980e+00
1.790489999999999915e+00,1.457529999999999992e+00,1.466679999999999984e+00,1.480099999999999971e+00,1.465479999999999894e+00,1.469700000000000006e+00
1.840230000000000032e+00,1.448420000000000041e+00,1.457750000000000101e+00,1.471940000000000026e+00,1.456579999999999986e+00,1.460839999999999916e+00
1.889960000000000084e+00,1.439400000000000013e+00,1.448900000000000077e+00,1.464229999999999920e+00,1.447750000000000092e+00,1.452039999999999997e+00
1.939699999999999980e+00,1.430469999999999908e+00,1.440139999999999976e+00,1.457189999999999985e+00,1.438970000000000082e+00,1.443300000000000027e+00
1.989440000000000097e+00,1.421620000000000106e+00,1.431470000000000020e+00,1.451189999999999980e+00,1.430260000000000087e+00,1.434620000000000006e+00
2.039169999999999927e+00,1.412870000000000070e+00,1.422879999999999923e+00,1.446819999999999995e+00,1.421599999999999975e+00,1.425990000000000091e+00
2.088909999999999823e+00,1.404179999999999984e+00,1.414369999999999905e+00,1.445079999999999920e+00,1.413000000000000034e+00,1.417419999999999902e+00
2.138640000000000096e+00,1.395569999999999977e+00,1.405909999999999993e+00,1.447559999999999958e+00,1.404460000000000042e+00,1.408910000000000107e+00
2.188379999999999992e+00,1.387000000000000011e+00,1.397499999999999964e+00,1.457289999999999974e+00,1.395979999999999999e+00,1.400449999999999973e+00
2.238119999999999887e+00,1.378479999999999928e+00,1.389129999999999976e+00,1.476930000000000076e+00,1.387539999999999996e+00,1.392039999999999944e+00
2.287850000000000161e+00,1.370000000000000107e+00,1.380789999999999962e+00,1.513819999999999943e+00,1.379170000000000007e+00,1.383690000000000087e+00
2.337590000000000057e+00,1.361550000000000038e+00,1.372479999999999922e+00,1.574210000000000109e+00,1.370840000000000058e+00,1.375389999999999890e+00
2.387319999999999887e+00,1.353140000000000009e+00,1.364200000000000079e+00,1.655680000000000041e+00,1.362570000000000059e+00,1.367140000000000022e+00
2.437059999999999782e+00,1.344770000000000021e+00,1.355960000000000054e+00,1.724890000000000034e+00,1.354349999999999943e+00,1.358940000000000037e+00
2.486800000000000122e+00,1.336449999999999916e+00,1.347769999999999913e+00,1.888749999999999929e+00,1.346179999999999932e+00,1.350789999999999935e+00
2.536529999999999951e+00,1.328179999999999916e+00,1.339630000000000098e+00,2.085059999999999913e+00,1.338070000000000093e+00,1.342689999999999939e+00
2.586269999999999847e+00,1.319979999999999931e+00,1.331550000000000011e+00,2.204689999999999817e+00,1.330000000000000071e+00,1.334649999999999892e+00
2.636000000000000121e+00,1.311830000000000052e+00,1.323530000000000095e+00,2.303799999999999848e+00,1.321989999999999998e+00,1.326650000000000107e+00
2.685740000000000016e+00,1.303760000000000030e+00,1.315579999999999972e+00,2.474650000000000016e+00,1.314030000000000031e+00,1.318710000000000049e+00
2.735479999999999912e+00,1.295760000000000023e+00,1.307700000000000085e+00,2.384819999999999940e+00,1.306119999999999948e+00,1.310810000000000031e+00
2.785210000000000186e+00,1.287819999999999965e+00,1.299879999999999924e+00,2.240409999999999791e+00,1.298270000000000035e+00,1.302969999999999962e+00
2.834950000000000081e+00,1.279940000000000078e+00,1.292119999999999935e+00,2.016809999999999992e+00,1.290459999999999940e+00,1.295169999999999932e+00
2.884679999999999911e+00,1.272110000000000074e+00,1.284410000000000052e+00,1.718480000000000008e+00,1.282710000000000017e+00,1.287420000000000009e+00
2.934419999999999806e+00,1.264340000000000019e+00,1.276750000000000052e+00,1.525099999999999900e+00,1.274999999999999911e+00,1.279730000000000034e+00
2.984160000000000146e+00,1.256610000000000005e+00,1.269130000000000091e+00,1.364610000000000101e+00,1.267349999999999977e+00,1.272080000000000100e+00
3.033889999999999976e+00,1.248920000000000030e+00,1.261540000000000106e+00,1.267849999999999921e+00,1.259740000000000082e+00,1.264480000000000048e+00
3.083629999999999871e+00,1.241270000000000095e+00,1.253989999999999938e+00,1.216150000000000064e+00,1.252180000000000071e+00,1.256930000000000103e+00
3.133360000000000145e+00,1.233670000000000044e+00,1.246480000000000032e+00,1.190180000000000016e+00,1.244669999999999943e+00,1.249419999999999975e+00
3.183100000000000041e+00,1.226110000000000033e+00,1.239009999999999945e+00,1.178350000000000009e+00,1.237200000000000077e+00,1.241959999999999953e+00
3.232829999999999870e+00,1.218590000000000062e+00,1.231579999999999897e+00,1.179650000000000087e+00,1.229789999999999939e+00,1.234550000000000036e+00
3.282570000000000210e+00,1.211119999999999974e+00,1.224199999999999955e+00,1.187009999999999899e+00,1.222420000000000062e+00,1.227179999999999938e+00
3.332310000000000105e+00,1.203699999999999992e+00,1.216869999999999896e+00,1.198209999999999997e+00,1.215090000000000003e+00,1.219859999999999944e+00
3.382039999999999935e+00,1.196329999999999893e+00,1.209589999999999943e+00,1.211079999999999934e+00,1.207819999999999894e+00,1.212590000000000057e+00
3.431779999999999831e+00,1.189019999999999966e+00,1.202360000000000095e+00,1.228140000000000009e+00,1.200590000000000046e+00,1.205359999999999987e+00
3.481510000000000105e+00,1.181759999999999922e+00,1.195179999999999909e+00,1.256709999999999994e+00,1.193400000000000016e+00,1.198180000000000023e+00
3.531250000000000000e+00,1.174560000000000048e+00,1.188059999999999894e+00,1.297819999999999974e+00,1.186260000000000092e+00,1.191040000000000099e+00
3.580989999999999895e+00,1.167399999999999993e+00,1.180989999999999984e+00,1.341930000000000067e+00,1.179170000000000051e+00,1.183950000000000058e+00
3.630720000000000169e+00,1.160300000000000109e+00,1.173959999999999892e+00,1.436420000000000030e+00,1.172120000000000051e+00,1.176900000000000057e+00
3.680460000000000065e+00,1.153240000000000043e+00,1.166979999999999906e+00,1.512000000000000011e+00,1.165119999999999933e+00,1.169890000000000096e+00
3.730189999999999895e+00,1.146230000000000082e+00,1.160039999999999960e+00,1.508289999999999909e+00,1.158160000000000078e+00,1.162930000000000019e+00
3.779929999999999790e+00,1.139259999999999939e+00,1.153129999999999988e+00,1.454720000000000013e+00,1.151240000000000041e+00,1.156009999999999982e+00
3.829670000000000130e+00,1.132330000000000059e+00,1.146269999999999900e+00,1.394160000000000066e+00,1.144370000000000109e+00,1.149140000000000050e+00
3.879399999999999959e+00,1.125439999999999996e+00,1.139450000000000074e+00,1.356800000000000006e+00,1.137539999999999996e+00,1.142300000000000093e+00
3.929139999999999855e+00,1.118589999999999973e+00,1.132660000000000000e+00,1.288280000000000092e+00,1.130749999999999922e+00,1.135510000000000019e+00
3.978870000000000129e+00,1.111779999999999990e+00,1.125909999999999966e+00,1.221500000000000030e+00,1.124009999999999954e+00,1.128770000000000051e+00
4.028609999999999580e+00,1.105019999999999891e+00,1.119199999999999973e+00,1.153580000000000050e+00,1.117310000000000025e+00,1.122060000000000057e+00
4.078350000000000364e+00,1.098300000000000054e+00,1.112540000000000084e+00,1.074719999999999898e+00,1.110649999999999915e+00,1.115399999999999947e+00
4.128079999999999750e+00,1.091620000000000035e+00,1.105920000000000014e+00,1.011989999999999945e+00,1.104030000000000067e+00,1.108780000000000099e+00
4.177819999999999645e+00,1.084989999999999899e+00,1.099339999999999984e+00,9.601549999999999807e-01,1.097460000000000102e+00,1.102200000000000069e+00
4.227549999999999919e+00,1.078400000000000025e+00,1.092799999999999994e+00,9.195370000000000488e-01,1.090929999999999955e+00,1.095660000000000078e+00
4.277289999999999814e+00,1.071860000000000035e+00,1.086310000000000109e+00,8.930350000000000232e-01,1.084430000000000005e+00,1.089159999999999906e+00
4.327029999999999710e+00,1.065369999999999928e+00,1.079870000000000108e+00,8.740959999999999841e-01,1.077979999999999938e+00,1.082699999999999996e+00
4.376759999999999984e+00,1.058910000000000018e+00,1.073460000000000081e+00,8.583020000000000094e-01,1.071569999999999911e+00,1.076279999999999903e+00
4.426499999999999879e+00,1.052499999999999991e+00,1.067099999999999937e+00,8.489069999999999672e-01,1.065199999999999925e+00,1.069900000000000073e+00
4.476230000000000153e+00,1.046140000000000070e+00,1.060780000000000056e+00,8.393000000000000460e-01,1.058859999999999912e+00,1.063560000000000061e+00
4.525970000000000049e+00,1.039809999999999901e+00,1.054489999999999927e+00,8.289090000000000069e-01,1.052570000000000006e+00,1.057260000000000089e+00
4.575700000000000323e+00,1.033519999999999994e+00,1.048249999999999904e+00,8.232829999999999870e-01,1.046319999999999917e+00,1.050999999999999934e+00
4.625440000000000218e+00,1.027269999999999905e+00,1.042030000000000012e+00,8.222669999999999702e-01,1.040110000000000090e+00,1.044780000000000042e+00
4.675180000000000113e+00,1.021060000000000079e+00,1.035860000000000003e+00,8.151100000000000012e-01,1.033930000000000016e+00,1.038589999999999902e+00
4.724910000000000387e+00,1.014890000000000070e+00,1.029719999999999969e+00,8.193620000000000347e-01,1.027789999999999981e+00,1.032450000000000090e+00
4.774650000000000283e+00,1.008760000000000101e+00,1.023619999999999974e+00,8.249279999999999946e-01,1.021700000000000053e+00,1.026340000000000030e+00
4.824379999999999669e+00,1.002660000000000107e+00,1.017560000000000020e+00,8.352749999999999897e-01,1.015640000000000098e+00,1.020270000000000010e+00
4.874119999999999564e+00,9.966030000000000166e-01,1.011530000000000040e+00,8.320570000000000466e-01,1.009609999999999896e+00,1.014240000000000030e+00
4.923860000000000348e+00,9.905850000000000488e-01,1.005540000000000100e+00,8.245449999999999724e-01,1.003630000000000022e+00,1.008240000000000025e+00
4.973589999999999733e+00,9.846070000000000100e-01,9.995910000000000073e-01,8.095499999999999918e-01,9.976810000000000400e-01,1.002289999999999903e+00
5.023329999999999629e+00,9.786669999999999536e-01,9.936779999999999502e-01,8.001340000000000119e-01,9.917700000000000404e-01,9.963659999999999739e-01
5.073059999999999903e+00,9.727670000000000483e-01,9.878040000000000154e-01,7.978189999999999449e-01,9.858959999999999946e-01,9.904819999999999736e-01
5.122799999999999798e+00,9.669060000000000432e-01,9.819670000000000343e-01,7.945389999999999953e-01,9.800590000000000135e-01,9.846340000000000092e-01
5.172539999999999694e+00,9.610830000000000206e-01,9.761670000000000069e-01,7.809580000000000410e-01,9.742579999999999574e-01,9.788219999999999699e-01
5.222269999999999968e+00,9.552969999999999517e-01,9.704040000000000443e-01,7.528420000000000112e-01,9.684930000000000483e-01,9.730459999999999665e-01
5.272009999999999863e+00,9.495489999999999764e-01,9.646770000000000067e-01,7.144610000000000127e-01,9.627639999999999532e-01,9.673059999999999992e-01
5.321740000000000137e+00,9.438379999999999548e-01,9.589849999999999763e-01,6.766360000000000152e-01,9.570699999999999763e-01,9.616010000000000391e-01
5.371480000000000032e+00,9.381629999999999692e-01,9.533279999999999532e-01,6.372860000000000191e-01,9.514120000000000354e-01,9.559309999999999752e-01
5.421219999999999928e+00,9.325229999999999908e-01,9.477050000000000196e-01,6.018919999999999826e-01,9.457889999999999908e-01,9.502969999999999473e-01
5.470950000000000202e+00,9.269190000000000484e-01,9.421159999999999535e-01,5.732380000000000253e-01,9.402000000000000357e-01,9.446959999999999802e-01
5.520690000000000097e+00,9.213500000000000023e-01,9.365599999999999481e-01,5.507469999999999866e-01,9.346470000000000056e-01,9.391310000000000491e-01
5.570420000000000371e+00,9.158159999999999634e-01,9.310380000000000322e-01,5.349519999999999831e-01,9.291270000000000362e-01,9.335999999999999854e-01
5.620160000000000267e+00,9.103160000000000140e-01,9.255499999999999838e-01,5.246399999999999952e-01,9.236419999999999630e-01,9.281019999999999825e-01
5.669889999999999652e+00,9.048509999999999609e-01,9.200949999999999962e-01,5.169010000000000549e-01,9.181909999999999794e-01,9.226389999999999869e-01
5.719630000000000436e+00,8.994210000000000260e-01,9.146739999999999871e-01,5.107530000000000125e-01,9.127739999999999743e-01,9.172090000000000520e-01
5.769370000000000331e+00,8.940259999999999874e-01,9.092860000000000387e-01,5.056669999999999776e-01,9.073900000000000299e-01,9.118129999999999846e-01
5.819099999999999717e+00,8.886640000000000095e-01,9.039319999999999578e-01,5.011600000000000499e-01,9.020390000000000352e-01,9.064489999999999492e-01
5.868839999999999613e+00,8.833379999999999566e-01,8.986119999999999663e-01,4.970300000000000273e-01,8.967209999999999903e-01,9.011190000000000033e-01
5.918569999999999887e+00,8.780449999999999644e-01,8.933250000000000357e-01,4.931849999999999845e-01,8.914360000000000062e-01,8.958209999999999784e-01
5.968309999999999782e+00,8.727869999999999795e-01,8.880710000000000548e-01,4.895090000000000274e-01,8.861839999999999717e-01,8.905560000000000143e-01
6.018049999999999677e+00,8.675620000000000553e-01,8.828489999999999949e-01,4.859539999999999971e-01,8.809639999999999693e-01,8.853229999999999711e-01
6.067779999999999951e+00,8.623699999999999699e-01,8.776599999999999957e-01,4.824399999999999800e-01,8.757759999999999989e-01,8.801219999999999599e-01
6.117519999999999847e+00,8.572109999999999452e-01,8.725030000000000285e-01,4.789769999999999861e-01,8.706209999999999782e-01,8.749540000000000095e-01
6.167250000000000121e+00,8.520849999999999813e-01,8.673779999999999824e-01,4.755159999999999942e-01,8.654969999999999608e-01,8.698160000000000336e-01
6.216990000000000016e+00,8.469919999999999671e-01,8.622840000000000504e-01,4.721480000000000121e-01,8.604039999999999466e-01,8.647110000000000074e-01
6.266729999999999912e+00,8.419299999999999562e-01,8.572210000000000107e-01,4.688689999999999802e-01,8.553429999999999644e-01,8.596359999999999557e-01
6.316460000000000186e+00,8.368999999999999773e-01,8.521879999999999455e-01,4.656730000000000036e-01,8.503140000000000143e-01,8.545930000000000470e-01
6.366200000000000081e+00,8.319020000000000303e-01,8.471870000000000234e-01,4.625639999999999752e-01,8.453150000000000386e-01,8.495800000000000018e-01
6.415930000000000355e+00,8.269349999999999756e-01,8.422150000000000469e-01,4.594889999999999808e-01,8.403460000000000374e-01,8.445979999999999599e-01
6.465670000000000250e+00,8.219999999999999529e-01,8.372739999999999627e-01,4.564199999999999924e-01,8.354089999999999572e-01,8.396470000000000322e-01
6.515410000000000146e+00,8.170950000000000157e-01,8.323629999999999640e-01,4.533159999999999967e-01,8.305010000000000447e-01,8.347259999999999680e-01
6.565140000000000420e+00,8.122209999999999708e-01,8.274829999999999686e-01,4.501600000000000046e-01,8.256240000000000245e-01,8.298349999999999893e-01
6.614880000000000315e+00,8.073780000000000401e-01,8.226320000000000299e-01,4.469469999999999832e-01,8.207769999999999788e-01,8.249739999999999851e-01
6.664609999999999701e+00,8.025649999999999729e-01,8.178109999999999546e-01,4.437169999999999725e-01,8.159589999999999899e-01,8.201420000000000377e-01
6.714349999999999596e+00,7.977830000000000199e-01,8.130190000000000472e-01,4.404649999999999954e-01,8.111709999999999754e-01,8.153399999999999537e-01
6.764090000000000380e+00,7.930310000000000414e-01,8.082570000000000032e-01,4.372469999999999968e-01,8.064130000000000464e-01,8.105679999999999552e-01
6.813819999999999766e+00,7.883090000000000375e-01,8.035250000000000448e-01,4.340539999999999954e-01,8.016830000000000345e-01,8.058239999999999847e-01
6.863559999999999661e+00,7.836170000000000080e-01,7.988210000000000033e-01,4.309180000000000232e-01,7.969829999999999970e-01,8.011089999999999600e-01
6.913289999999999935e+00,7.789540000000000353e-01,7.941460000000000186e-01,4.278399999999999981e-01,7.923109999999999875e-01,7.964240000000000208e-01
6.963029999999999831e+00,7.743210000000000370e-01,7.894999999999999796e-01,4.248250000000000082e-01,7.876680000000000348e-01,7.917659999999999698e-01
7.012760000000000105e+00,7.697169999999999845e-01,7.848829999999999973e-01,4.218709999999999960e-01,7.830529999999999990e-01,7.871369999999999756e-01
7.062500000000000000e+00,7.651419999999999888e-01,7.802930000000000144e-01,4.189749999999999863e-01,7.784670000000000201e-01,7.825360000000000094e-01
7.112239999999999895e+00,7.605950000000000211e-01,7.757319999999999771e-01,4.161279999999999979e-01,7.739080000000000403e-01,7.779639999999999889e-01
7.161970000000000169e+00,7.560769999999999991e-01,7.711980000000000501e-01,4.133069999999999800e-01,7.693780000000000063e-01,7.734189999999999676e-01
7.211710000000000065e+00,7.515870000000000051e-01,7.666920000000000401e-01,4.105059999999999820e-01,7.648749999999999716e-01,7.689019999999999744e-01
7.261440000000000339e+00,7.471259999999999568e-01,7.622130000000000294e-01,4.076960000000000028e-01,7.603990000000000471e-01,7.644119999999999804e-01
7.311180000000000234e+00,7.426920000000000188e-01,7.577620000000000466e-01,4.048700000000000077e-01,7.559510000000000396e-01,7.599489999999999856e-01
7.360920000000000130e+00,7.382849999999999691e-01,7.533370000000000344e-01,4.020159999999999845e-01,7.515300000000000313e-01,7.555140000000000189e-01
7.410650000000000404e+00,7.339069999999999760e-01,7.489390000000000214e-01,3.991239999999999788e-01,7.471360000000000223e-01,7.511060000000000514e-01
7.460390000000000299e+00,7.295549999999999535e-01,7.445680000000000076e-01,3.962040000000000006e-01,7.427690000000000126e-01,7.467240000000000544e-01
7.510119999999999685e+00,7.252309999999999590e-01,7.402239999999999931e-01,3.932539999999999925e-01,7.384290000000000020e-01,7.423689999999999456e-01
7.559859999999999580e+00,7.209339999999999637e-01,7.359059999999999491e-01,3.902860000000000218e-01,7.341149999999999620e-01,7.380400000000000293e-01
7.609600000000000364e+00,7.166630000000000500e-01,7.316150000000000153e-01,3.873130000000000184e-01,7.298270000000000035e-01,7.337380000000000013e-01
7.659329999999999750e+00,7.124200000000000532e-01,7.273490000000000233e-01,3.843429999999999902e-01,7.255650000000000155e-01,7.294620000000000548e-01
7.709069999999999645e+00,7.082030000000000269e-01,7.231100000000000305e-01,3.813900000000000068e-01,7.213289999999999980e-01,7.252119999999999678e-01
7.758799999999999919e+00,7.040119999999999711e-01,7.188959999999999795e-01,3.784699999999999731e-01,7.171189999999999509e-01,7.209870000000000445e-01
7.808539999999999814e+00,6.998469999999999969e-01,7.147080000000000100e-01,3.755899999999999794e-01,7.129349999999999854e-01,7.167879999999999807e-01
7.858279999999999710e+00,6.957079999999999931e-01,7.105460000000000109e-01,3.727639999999999842e-01,7.087759999999999616e-01,7.126149999999999984e-01
7.908009999999999984e+00,6.915959999999999885e-01,7.064089999999999536e-01,3.699979999999999936e-01,7.046419999999999906e-01,7.084660000000000402e-01
7.957749999999999879e+00,6.875080000000000080e-01,7.022969999999999491e-01,3.672929999999999806e-01,7.005339999999999900e-01,7.043430000000000524e-01
8.007479999999999265e+00,6.834459999999999980e-01,6.982089999999999685e-01,3.646499999999999742e-01,6.964500000000000135e-01,7.002450000000000063e-01
8.057219999999999160e+00,6.794099999999999584e-01,6.941469999999999585e-01,3.620659999999999989e-01,6.923920000000000075e-01,6.961720000000000130e-01
8.106949999999999434e+00,6.753980000000000539e-01,6.901089999999999725e-01,3.595320000000000182e-01,6.883580000000000254e-01,6.921230000000000437e-01
8.156689999999999330e+00,6.714120000000000088e-01,6.860960000000000392e-01,3.570389999999999953e-01,6.843479999999999563e-01,6.880990000000000162e-01
8.206429999999999225e+00,6.674499999999999877e-01,6.821070000000000189e-01,3.545769999999999755e-01,6.803630000000000511e-01,6.840990000000000126e-01
8.256159999999999499e+00,6.635119999999999907e-01,6.781420000000000226e-01,3.521380000000000066e-01,6.764010000000000300e-01,6.801230000000000331e-01
8.305899999999999395e+00,6.595990000000000464e-01,6.742010000000000502e-01,3.497120000000000228e-01,6.724639999999999507e-01,6.761719999999999953e-01
8.355629999999999669e+00,6.557110000000000438e-01,6.702839999999999909e-01,3.472939999999999916e-01,6.685510000000000064e-01,6.722439999999999527e-01
8.405369999999999564e+00,6.518460000000000365e-01,6.663900000000000379e-01,3.448780000000000179e-01,6.646609999999999463e-01,6.683400000000000452e-01
8.455109999999999459e+00,6.480050000000000532e-01,6.625199999999999978e-01,3.424639999999999906e-01,6.607950000000000212e-01,6.644590000000000218e-01
8.504839999999999733e+00,6.441890000000000116e-01,6.586739999999999817e-01,3.400509999999999922e-01,6.569530000000000092e-01,6.606020000000000225e-01
8.554579999999999629e+00,6.403950000000000475e-01,6.548500000000000432e-01,3.376410000000000244e-01,6.531329999999999636e-01,6.567680000000000184e-01
8.604309999999999903e+00,6.366260000000000252e-01,6.510500000000000176e-01,3.352350000000000052e-01,6.493370000000000530e-01,6.529570000000000096e-01
8.654049999999999798e+00,6.328789999999999694e-01,6.472729999999999873e-01,3.328389999999999960e-01,6.455640000000000267e-01,6.491700000000000248e-01
8.703789999999999694e+00,6.291560000000000485e-01,6.435189999999999522e-01,3.304549999999999987e-01,6.418129999999999669e-01,6.454050000000000065e-01
8.753519999999999968e+00,6.254560000000000120e-01,6.397869999999999946e-01,3.280890000000000195e-01,6.380850000000000133e-01,6.416619999999999546e-01
8.803259999999999863e+00,6.217780000000000529e-01,6.360780000000000323e-01,3.257470000000000088e-01,6.343800000000000550e-01,6.379430000000000378e-01
8.852990000000000137e+00,6.181240000000000068e-01,6.323910000000000364e-01,3.234319999999999973e-01,6.306969999999999521e-01,6.342449999999999477e-01
8.902730000000000032e+00,6.144920000000000382e-01,6.287270000000000358e-01,3.211490000000000178e-01,6.270360000000000378e-01,6.305699999999999639e-01
8.952469999999999928e+00,6.108820000000000361e-01,6.250839999999999730e-01,3.189029999999999920e-01,6.233980000000000077e-01,6.269169999999999465e-01
9.002200000000000202e+00,6.072950000000000292e-01,6.214640000000000164e-01,3.166939999999999755e-01,6.197810000000000263e-01,6.232860000000000067e-01
9.051940000000000097e+00,6.037289999999999601e-01,6.178649999999999975e-01,3.145259999999999723e-01,6.161860000000000115e-01,6.196770000000000334e-01
9.101670000000000371e+00,6.001859999999999973e-01,6.142879999999999452e-01,3.123969999999999803e-01,6.126129999999999631e-01,6.160889999999999977e-01
9.151410000000000267e+00,5.966639999999999722e-01,6.107320000000000526e-01,3.103060000000000263e-01,6.090609999999999635e-01,6.125230000000000397e-01
9.201150000000000162e+00,5.931650000000000533e-01,6.071980000000000155e-01,3.082489999999999952e-01,6.055310000000000414e-01,6.089790000000000481e-01
9.250880000000000436e+00,5.896860000000000435e-01,6.036850000000000271e-01,3.062239999999999962e-01,6.020219999999999461e-01,6.054559999999999942e-01
9.300620000000000331e+00,5.862290000000000001e-01,6.001929999999999765e-01,3.042250000000000232e-01,5.985340000000000105e-01,6.019529999999999603e-01
9.350350000000000605e+00,5.827940000000000342e-01,5.967219999999999747e-01,3.022469999999999879e-01,5.950670000000000126e-01,5.984720000000000040e-01
9.400090000000000501e+00,5.793789999999999774e-01,5.932720000000000216e-01,3.002870000000000261e-01,5.916209999999999525e-01,5.950119999999999854e-01
9.449820000000000775e+00,5.759859999999999980e-01,5.898430000000000062e-01,2.983399999999999941e-01,5.881960000000000521e-01,5.915730000000000155e-01
9.499560000000000670e+00,5.726130000000000386e-01,5.864350000000000396e-01,2.964019999999999988e-01,5.847909999999999497e-01,5.881539999999999546e-01
9.549300000000000566e+00,5.692610000000000170e-01,5.830459999999999532e-01,2.944720000000000115e-01,5.814070000000000071e-01,5.847560000000000535e-01
9.599030000000000840e+00,5.659290000000000154e-01,5.796790000000000553e-01,2.925479999999999747e-01,5.780429999999999735e-01,5.813779999999999504e-01
9.648770000000000735e+00,5.626179999999999515e-01,5.763310000000000377e-01,2.906299999999999994e-01,5.746999999999999886e-01,5.780199999999999783e-01
9.698499999999999233e+00,5.593280000000000474e-01,5.730030000000000401e-01,2.887170000000000014e-01,5.713759999999999950e-01,5.746820000000000261e-01
9.748239999999999128e+00,5.560570000000000235e-01,5.696959999999999802e-01,2.868100000000000094e-01,5.680730000000000501e-01,5.713650000000000118e-01
9.797980000000000800e+00,5.528070000000000483e-01,5.664080000000000226e-01,2.849119999999999986e-01,5.647889999999999855e-01,5.680669999999999886e-01
9.847709999999999297e+00,5.495759999999999534e-01,5.631399999999999739e-01,2.830230000000000246e-01,5.615250000000000519e-01,5.647889999999999855e-01
9.897449999999999193e+00,5.463649999999999896e-01,5.598919999999999453e-01,2.811460000000000070e-01,5.582799999999999985e-01,5.615299999999999736e-01
9.947179999999999467e+00,5.431740000000000457e-01,5.566630000000000189e-01,2.792830000000000035e-01,5.550549999999999651e-01,5.582920000000000105e-01
9.996919999999999362e+00,5.400030000000000108e-01,5.534529999999999728e-01,2.774360000000000159e-01,5.518490000000000339e-01,5.550720000000000098e-01
1.004669999999999952e+01,5.368500000000000494e-01,5.502620000000000289e-01,2.756060000000000176e-01,5.486630000000000118e-01,5.518720000000000292e-01
1.009639999999999915e+01,5.337169999999999970e-01,5.470909999999999940e-01,2.737950000000000106e-01,5.454949999999999521e-01,5.486900000000000110e-01
1.014610000000000056e+01,5.306030000000000468e-01,5.439389999999999503e-01,2.720049999999999968e-01,5.423470000000000235e-01,5.455280000000000129e-01
1.019589999999999996e+01,5.275090000000000057e-01,5.408049999999999802e-01,2.702370000000000050e-01,5.392169999999999463e-01,5.423850000000000060e-01
1.024559999999999960e+01,5.244330000000000380e-01,5.376900000000000013e-01,2.684900000000000064e-01,5.361059999999999715e-01,5.392599999999999616e-01
1.029529999999999923e+01,5.213750000000000329e-01,5.345940000000000136e-01,2.667660000000000031e-01,5.330139999999999878e-01,5.361540000000000195e-01
1.034510000000000041e+01,5.183370000000000477e-01,5.315159999999999885e-01,2.650629999999999931e-01,5.299399999999999666e-01,5.330669999999999575e-01
1.039480000000000004e+01,5.153170000000000250e-01,5.284569999999999546e-01,2.633809999999999762e-01,5.268850000000000477e-01,5.299979999999999691e-01
1.044449999999999967e+01,5.123149999999999649e-01,5.254159999999999942e-01,2.617180000000000062e-01,5.238479999999999803e-01,5.269470000000000542e-01
1.049430000000000085e+01,5.093320000000000070e-01,5.223929999999999962e-01,2.600729999999999986e-01,5.208289999999999864e-01,5.239150000000000196e-01
1.054400000000000048e+01,5.063670000000000115e-01,5.193879999999999608e-01,2.584449999999999803e-01,5.178279999999999550e-01,5.209009999999999474e-01
1.059379999999999988e+01,5.034199999999999786e-01,5.164009999999999989e-01,2.568309999999999760e-01,5.148449999999999971e-01,5.179040000000000310e-01
1.064349999999999952e+01,5.004910000000000192e-01,5.134319999999999995e-01,2.552309999999999857e-01,5.118800000000000017e-01,5.149249999999999661e-01
1.069319999999999915e+01,4.975789999999999935e-01,5.104800000000000448e-01,2.536419999999999786e-01,5.089320000000000510e-01,5.119650000000000034e-01
1.074300000000000033e+01,4.946860000000000146e-01,5.075460000000000527e-01,2.520629999999999815e-01,5.060029999999999806e-01,5.090209999999999457e-01
1.079269999999999996e+01,4.918089999999999962e-01,5.046300000000000230e-01,2.504939999999999944e-01,5.030900000000000372e-01,5.060959999999999903e-01
1.084239999999999959e+01,4.889510000000000245e-01,5.017310000000000381e-01,2.489339999999999886e-01,5.001949999999999452e-01,5.031870000000000509e-01
1.089220000000000077e+01,4.861099999999999866e-01,4.988489999999999869e-01,2.473819999999999908e-01,4.973170000000000091e-01,5.002959999999999630e-01
1.094190000000000040e+01,4.832859999999999934e-01,4.959839999999999804e-01,2.458380000000000010e-01,4.944569999999999799e-01,4.974219999999999753e-01
1.099160000000000004e+01,4.804789999999999894e-01,4.931369999999999920e-01,2.443019999999999914e-01,4.916130000000000222e-01,4.945660000000000056e-01
1.104139999999999944e+01,4.776889999999999747e-01,4.903060000000000196e-01,2.427739999999999898e-01,4.887859999999999983e-01,4.917259999999999964e-01
1.109110000000000085e+01,4.749160000000000048e-01,4.874919999999999809e-01,2.412549999999999972e-01,4.859769999999999923e-01,4.889029999999999765e-01
1.114080000000000048e+01,4.721600000000000241e-01,4.846949999999999870e-01,2.397459999999999869e-01,4.831829999999999736e-01,4.860970000000000013e-01
1.119059999999999988e+01,4.694209999999999772e-01,4.819149999999999823e-01,2.382460000000000133e-01,4.804069999999999729e-01,4.833069999999999866e-01
1.124029999999999951e+01,4.666980000000000017e-01,4.791509999999999936e-01,2.367579999999999962e-01,4.776469999999999883e-01,4.805349999999999899e-01
1.129010000000000069e+01,4.639920000000000155e-01,4.764030000000000209e-01,2.352799999999999891e-01,4.749039999999999928e-01,4.777779999999999805e-01
1.133980000000000032e+01,4.613019999999999898e-01,4.736719999999999819e-01,2.338139999999999941e-01,4.721759999999999846e-01,4.750380000000000158e-01
1.138949999999999996e+01,4.586279999999999801e-01,4.709570000000000145e-01,2.323610000000000120e-01,4.694650000000000212e-01,4.723140000000000116e-01
1.143929999999999936e+01,4.559710000000000152e-01,4.682580000000000076e-01,2.309199999999999864e-01,4.667700000000000182e-01,4.696060000000000234e-01
1.148900000000000077e+01,4.533289999999999820e-01,4.655750000000000166e-01,2.294910000000000005e-01,4.640920000000000045e-01,4.669150000000000245e-01
1.153870000000000040e+01,4.507039999999999935e-01,4.629079999999999862e-01,2.280760000000000010e-01,4.614289999999999781e-01,4.642390000000000128e-01
1.158849999999999980e+01,4.480939999999999923e-01,4.602570000000000272e-01,2.266739999999999866e-01,4.587809999999999944e-01,4.615790000000000171e-01
1.163819999999999943e+01,4.455000000000000071e-01,4.576219999999999732e-01,2.252840000000000120e-01,4.561499999999999999e-01,4.589349999999999818e-01
1.168790000000000084e+01,4.429219999999999824e-01,4.550020000000000175e-01,2.239069999999999949e-01,4.535339999999999927e-01,4.563070000000000181e-01
1.173770000000000024e+01,4.403599999999999737e-01,4.523980000000000223e-01,2.225419999999999898e-01,4.509340000000000015e-01,4.536939999999999862e-01
1.178739999999999988e+01,4.378130000000000077e-01,4.498090000000000144e-01,2.211889999999999967e-01,4.483489999999999975e-01,4.510959999999999970e-01
1.183709999999999951e+01,4.352809999999999735e-01,4.472349999999999937e-01,2.198469999999999869e-01,4.457789999999999808e-01,4.485140000000000238e-01
1.188690000000000069e+01,4.327639999999999820e-01,4.446769999999999889e-01,2.185159999999999880e-01,4.432249999999999801e-01,4.459480000000000111e-01
1.193660000000000032e+01,4.302630000000000066e-01,4.421340000000000270e-01,2.171949999999999992e-01,4.406860000000000221e-01,4.433960000000000123e-01
1.198639999999999972e+01,4.277770000000000183e-01,4.396059999999999968e-01,2.158839999999999926e-01,4.381619999999999959e-01,4.408599999999999741e-01
1.203609999999999935e+01,4.253049999999999886e-01,4.370919999999999805e-01,2.145829999999999960e-01,4.356530000000000125e-01,4.383380000000000054e-01
1.208580000000000076e+01,4.228489999999999749e-01,4.345939999999999803e-01,2.132900000000000074e-01,4.331579999999999875e-01,4.358310000000000239e-01
1.213560000000000016e+01,4.204069999999999752e-01,4.321099999999999941e-01,2.120060000000000000e-01,4.306789999999999785e-01,4.333400000000000030e-01
1.218529999999999980e+01,4.179800000000000182e-01,4.296420000000000239e-01,2.107300000000000006e-01,4.282139999999999835e-01,4.308629999999999960e-01
1.223499999999999943e+01,4.155679999999999930e-01,4.271869999999999834e-01,2.094630000000000103e-01,4.257630000000000026e-01,4.284000000000000030e-01
1.228480000000000061e+01,4.131699999999999817e-01,4.247469999999999857e-01,2.082029999999999992e-01,4.233279999999999821e-01,4.259519999999999973e-01
1.233450000000000024e+01,4.107870000000000132e-01,4.223219999999999752e-01,2.069509999999999961e-01,4.209060000000000024e-01,4.235189999999999788e-01
1.238419999999999987e+01,4.084169999999999745e-01,4.199109999999999787e-01,2.057070000000000010e-01,4.184990000000000099e-01,4.210999999999999743e-01
1.243399999999999928e+01,4.060630000000000073e-01,4.175139999999999962e-01,2.044710000000000139e-01,4.161059999999999759e-01,4.186949999999999839e-01
1.248370000000000068e+01,4.037220000000000253e-01,4.151309999999999722e-01,2.032430000000000070e-01,4.137279999999999847e-01,4.163040000000000074e-01
1.253350000000000009e+01,4.013950000000000018e-01,4.127629999999999910e-01,2.020230000000000081e-01,4.113629999999999787e-01,4.139280000000000181e-01
1.258319999999999972e+01,3.990819999999999923e-01,4.104079999999999950e-01,2.008109999999999895e-01,4.090119999999999867e-01,4.115650000000000142e-01
1.263289999999999935e+01,3.967829999999999968e-01,4.080670000000000130e-01,1.996070000000000066e-01,4.066750000000000087e-01,4.092160000000000242e-01
1.268270000000000053e+01,3.944980000000000153e-01,4.057399999999999896e-01,1.984120000000000050e-01,4.043519999999999892e-01,4.068809999999999927e-01
1.273240000000000016e+01,3.922269999999999923e-01,4.034269999999999801e-01,1.972250000000000114e-01,4.020429999999999837e-01,4.045599999999999752e-01
1.278209999999999980e+01,3.899690000000000101e-01,4.011270000000000113e-01,1.960459999999999980e-01,3.997470000000000190e-01,4.022530000000000272e-01
1.283189999999999920e+01,3.877249999999999863e-01,3.988410000000000011e-01,1.948759999999999937e-01,3.974650000000000127e-01,3.999590000000000090e-01
1.288160000000000061e+01,3.854940000000000033e-01,3.965679999999999761e-01,1.937149999999999983e-01,3.951959999999999917e-01,3.976790000000000047e-01
1.293130000000000024e+01,3.832760000000000056e-01,3.943090000000000206e-01,1.925620000000000109e-01,3.929409999999999847e-01,3.954119999999999857e-01
1.298109999999999964e+01,3.810720000000000218e-01,3.920629999999999948e-01,1.914180000000000048e-01,3.906990000000000185e-01,3.931580000000000075e-01
1.303079999999999927e+01,3.788810000000000233e-01,3.898300000000000098e-01,1.902820000000000067e-01,3.884699999999999820e-01,3.909179999999999877e-01
1.308050000000000068e+01,3.767030000000000101e-01,3.876100000000000101e-01,1.891549999999999898e-01,3.862539999999999862e-01,3.886910000000000087e-01
1.313030000000000008e+01,3.745379999999999820e-01,3.854040000000000243e-01,1.880350000000000077e-01,3.840520000000000045e-01,3.864770000000000150e-01
1.317999999999999972e+01,3.723859999999999948e-01,3.832099999999999951e-01,1.869240000000000068e-01,3.818619999999999792e-01,3.842760000000000065e-01
1.322979999999999912e+01,3.702469999999999928e-01,3.810290000000000066e-01,1.858209999999999862e-01,3.796849999999999947e-01,3.820879999999999832e-01
1.327950000000000053e+01,3.681200000000000028e-01,3.788610000000000033e-01,1.847260000000000013e-01,3.775209999999999955e-01,3.799120000000000275e-01
1.332920000000000016e+01,3.660070000000000268e-01,3.767059999999999853e-01,1.836379999999999957e-01,3.753699999999999815e-01,3.777499999999999747e-01
1.337899999999999956e+01,3.639060000000000072e-01,3.745629999999999793e-01,1.825579999999999981e-01,3.732309999999999794e-01,3.755999999999999894e-01
1.342869999999999919e+01,3.618169999999999997e-01,3.724330000000000140e-01,1.814860000000000084e-01,3.711050000000000182e-01,3.734629999999999894e-01
1.347840000000000060e+01,3.597409999999999775e-01,3.703159999999999785e-01,1.804199999999999970e-01,3.689919999999999867e-01,3.713380000000000014e-01
1.352820000000000000e+01,3.576770000000000227e-01,3.682099999999999818e-01,1.793619999999999937e-01,3.668899999999999939e-01,3.692259999999999986e-01
1.357789999999999964e+01,3.556259999999999977e-01,3.661179999999999990e-01,1.783109999999999973e-01,3.648020000000000151e-01,3.671260000000000079e-01
1.362759999999999927e+01,3.535860000000000114e-01,3.640369999999999995e-01,1.772660000000000069e-01,3.627250000000000196e-01,3.650390000000000024e-01
1.367740000000000045e+01,3.515590000000000104e-01,3.619689999999999852e-01,1.762289999999999968e-01,3.606610000000000094e-01,3.629640000000000088e-01
1.372710000000000008e+01,3.495440000000000214e-01,3.599129999999999829e-01,1.751979999999999926e-01,3.586090000000000111e-01,3.608999999999999986e-01
1.377679999999999971e+01,3.475409999999999888e-01,3.578689999999999927e-01,1.741729999999999945e-01,3.565679999999999961e-01,3.588489999999999736e-01
1.382659999999999911e+01,3.455500000000000238e-01,3.558359999999999856e-01,1.731550000000000034e-01,3.545400000000000218e-01,3.568100000000000160e-01
1.387630000000000052e+01,3.435710000000000153e-01,3.538160000000000194e-01,1.721439999999999915e-01,3.525240000000000040e-01,3.547830000000000150e-01
1.392609999999999992e+01,3.416029999999999900e-01,3.518080000000000096e-01,1.711390000000000133e-01,3.505190000000000250e-01,3.527680000000000260e-01
1.397579999999999956e+01,3.396480000000000055e-01,3.498109999999999831e-01,1.701409999999999867e-01,3.485269999999999757e-01,3.507649999999999935e-01
1.402549999999999919e+01,3.377029999999999754e-01,3.478260000000000240e-01,1.691489999999999938e-01,3.465460000000000207e-01,3.487729999999999997e-01
1.407530000000000037e+01,3.357709999999999861e-01,3.458519999999999928e-01,1.681630000000000069e-01,3.445759999999999934e-01,3.467930000000000179e-01
1.412500000000000000e+01,3.338499999999999801e-01,3.438910000000000022e-01,1.671839999999999993e-01,3.426179999999999781e-01,3.448249999999999926e-01
1.417469999999999963e+01,3.319400000000000128e-01,3.419400000000000217e-01,1.662119999999999986e-01,3.406719999999999748e-01,3.428680000000000061e-01
1.422450000000000081e+01,3.300409999999999733e-01,3.400009999999999977e-01,1.652450000000000030e-01,3.387370000000000103e-01,3.409220000000000028e-01
1.427420000000000044e+01,3.281540000000000012e-01,3.380739999999999856e-01,1.642849999999999866e-01,3.368129999999999735e-01,3.389880000000000115e-01
1.432390000000000008e+01,3.262780000000000125e-01,3.361569999999999836e-01,1.633310000000000040e-01,3.348999999999999755e-01,3.370650000000000035e-01
1.437369999999999948e+01,3.244130000000000069e-01,3.342519999999999936e-01,1.623840000000000006e-01,3.329989999999999895e-01,3.351540000000000075e-01
1.442340000000000089e+01,3.225589999999999846e-01,3.323579999999999868e-01,1.614430000000000032e-01,3.311089999999999867e-01,3.332530000000000214e-01
1.447320000000000029e+01,3.207169999999999743e-01,3.304750000000000187e-01,1.605080000000000118e-01,3.292300000000000226e-01,3.313639999999999919e-01
1.452289999999999992e+01,3.188849999999999740e-01,3.286029999999999784e-01,1.595789999999999986e-01,3.273619999999999863e-01,3.294849999999999723e-01
1.457259999999999955e+01,3.170640000000000125e-01,3.267419999999999769e-01,1.586559999999999915e-01,3.255049999999999888e-01,3.276180000000000203e-01
1.462240000000000073e+01,3.152530000000000054e-01,3.248909999999999854e-01,1.577389999999999903e-01,3.236580000000000013e-01,3.257619999999999960e-01
1.467210000000000036e+01,3.134540000000000104e-01,3.230520000000000058e-01,1.568289999999999962e-01,3.218230000000000257e-01,3.239159999999999817e-01
1.472180000000000000e+01,3.116650000000000253e-01,3.212229999999999808e-01,1.559240000000000070e-01,3.199980000000000047e-01,3.220810000000000062e-01
1.477159999999999940e+01,3.098859999999999948e-01,3.194049999999999945e-01,1.550249999999999961e-01,3.181840000000000224e-01,3.202570000000000139e-01
1.482130000000000081e+01,3.081180000000000030e-01,3.175970000000000182e-01,1.541319999999999912e-01,3.163799999999999946e-01,3.184429999999999761e-01
1.487100000000000044e+01,3.063609999999999944e-01,3.158000000000000251e-01,1.532439999999999913e-01,3.145870000000000055e-01,3.166410000000000058e-01
1.492079999999999984e+01,3.046139999999999959e-01,3.140140000000000153e-01,1.523629999999999984e-01,3.128040000000000265e-01,3.148480000000000167e-01
1.497049999999999947e+01,3.028770000000000073e-01,3.122380000000000155e-01,1.514870000000000105e-01,3.110319999999999752e-01,3.130660000000000109e-01
1.502020000000000088e+01,3.011510000000000020e-01,3.104720000000000257e-01,1.506170000000000009e-01,3.092699999999999894e-01,3.112940000000000151e-01
1.507000000000000028e+01,2.994350000000000067e-01,3.087170000000000192e-01,1.497519999999999962e-01,3.075189999999999868e-01,3.095330000000000026e-01
1.511969999999999992e+01,2.977279999999999927e-01,3.069709999999999939e-01,1.488919999999999966e-01,3.057770000000000210e-01,3.077820000000000000e-01
1.516949999999999932e+01,2.960320000000000173e-01,3.052360000000000073e-01,1.480380000000000029e-01,3.040459999999999829e-01,3.060410000000000075e-01
1.521920000000000073e+01,2.943459999999999965e-01,3.035109999999999753e-01,1.471899999999999875e-01,3.023250000000000104e-01,3.043100000000000249e-01
1.526890000000000036e+01,2.926699999999999857e-01,3.017960000000000087e-01,1.463460000000000039e-01,3.006139999999999923e-01,3.025900000000000256e-01
1.531869999999999976e+01,2.910039999999999849e-01,3.000909999999999966e-01,1.455079999999999985e-01,2.989129999999999843e-01,3.008790000000000076e-01
1.536839999999999939e+01,2.893470000000000208e-01,2.983959999999999946e-01,1.446759999999999990e-01,2.972219999999999862e-01,2.991779999999999995e-01
1.541810000000000080e+01,2.877009999999999845e-01,2.967110000000000025e-01,1.438480000000000036e-01,2.955400000000000249e-01,2.974870000000000014e-01
1.546790000000000020e+01,2.860639999999999850e-01,2.950349999999999917e-01,1.430259999999999865e-01,2.938689999999999913e-01,2.958060000000000134e-01
1.551759999999999984e+01,2.844360000000000221e-01,2.933689999999999909e-01,1.422080000000000011e-01,2.922069999999999945e-01,2.941349999999999798e-01
1.556729999999999947e+01,2.828180000000000138e-01,2.917130000000000001e-01,1.413959999999999939e-01,2.905550000000000077e-01,2.924740000000000117e-01
1.561710000000000065e+01,2.812100000000000155e-01,2.900670000000000193e-01,1.405889999999999918e-01,2.889120000000000021e-01,2.908220000000000249e-01
1.566680000000000028e+01,2.796109999999999984e-01,2.884300000000000197e-01,1.397869999999999946e-01,2.872790000000000066e-01,2.891790000000000194e-01
1.571659999999999968e+01,2.780219999999999914e-01,2.868029999999999746e-01,1.389890000000000014e-01,2.856549999999999923e-01,2.875469999999999970e-01
1.576629999999999932e+01,2.764420000000000210e-01,2.851850000000000218e-01,1.381969999999999865e-01,2.840409999999999879e-01,2.859229999999999827e-01
1.581600000000000072e+01,2.748709999999999765e-01,2.835759999999999947e-01,1.374100000000000044e-01,2.824360000000000204e-01,2.843089999999999784e-01
1.586580000000000013e+01,2.733099999999999974e-01,2.819769999999999777e-01,1.366269999999999984e-01,2.808410000000000073e-01,2.827049999999999841e-01
1.591549999999999976e+01,2.717570000000000263e-01,2.803869999999999973e-01,1.358499999999999985e-01,2.792549999999999755e-01,2.811100000000000265e-01
1.596519999999999939e+01,2.702140000000000097e-01,2.788059999999999983e-01,1.350770000000000026e-01,2.776779999999999804e-01,2.795239999999999947e-01
1.601500000000000057e+01,2.686799999999999744e-01,2.772339999999999804e-01,1.343090000000000117e-01,2.761100000000000221e-01,2.779469999999999996e-01
1.606469999999999843e+01,2.671540000000000026e-01,2.756719999999999726e-01,1.335449999999999970e-01,2.745509999999999895e-01,2.763789999999999858e-01
1.611439999999999984e+01,2.656379999999999852e-01,2.741179999999999728e-01,1.327869999999999884e-01,2.730020000000000224e-01,2.748209999999999820e-01
1.616420000000000101e+01,2.641310000000000047e-01,2.725739999999999830e-01,1.320330000000000115e-01,2.714610000000000078e-01,2.732709999999999861e-01
1.621389999999999887e+01,2.626319999999999766e-01,2.710380000000000011e-01,1.312830000000000108e-01,2.699289999999999745e-01,2.717310000000000003e-01
1.626360000000000028e+01,2.611419999999999852e-01,2.695119999999999738e-01,1.305389999999999884e-01,2.684070000000000067e-01,2.701990000000000225e-01
1.631340000000000146e+01,2.596609999999999752e-01,2.679940000000000100e-01,1.297989999999999977e-01,2.668929999999999914e-01,2.686760000000000259e-01
1.636309999999999931e+01,2.581890000000000018e-01,2.664850000000000274e-01,1.290630000000000110e-01,2.653869999999999840e-01,2.671620000000000106e-01
1.641290000000000049e+01,2.567249999999999810e-01,2.649839999999999973e-01,1.283320000000000016e-01,2.638909999999999867e-01,2.656569999999999765e-01
1.646259999999999835e+01,2.552699999999999969e-01,2.634929999999999772e-01,1.276059999999999972e-01,2.624029999999999974e-01,2.641609999999999792e-01
1.651229999999999976e+01,2.538230000000000208e-01,2.620100000000000207e-01,1.268839999999999968e-01,2.609239999999999893e-01,2.626729999999999898e-01
1.656210000000000093e+01,2.523850000000000260e-01,2.605350000000000166e-01,1.261660000000000004e-01,2.594529999999999892e-01,2.611939999999999817e-01
1.661179999999999879e+01,2.509560000000000124e-01,2.590689999999999937e-01,1.254520000000000080e-01,2.579910000000000259e-01,2.597229999999999817e-01
1.666150000000000020e+01,2.495340000000000058e-01,2.576120000000000076e-01,1.247430000000000067e-01,2.565370000000000150e-01,2.582610000000000183e-01
1.671130000000000138e+01,2.481210000000000082e-01,2.561629999999999741e-01,1.240389999999999965e-01,2.550919999999999854e-01,2.568070000000000075e-01
1.676099999999999923e+01,2.467159999999999909e-01,2.547220000000000040e-01,1.233380000000000032e-01,2.536550000000000193e-01,2.553619999999999779e-01
1.681070000000000064e+01,2.453200000000000103e-01,2.532900000000000151e-01,1.226420000000000010e-01,2.522269999999999790e-01,2.539250000000000118e-01
1.686049999999999827e+01,2.439310000000000089e-01,2.518659999999999788e-01,1.219500000000000028e-01,2.508059999999999734e-01,2.524959999999999982e-01
1.691019999999999968e+01,2.425509999999999888e-01,2.504500000000000060e-01,1.212619999999999948e-01,2.493940000000000046e-01,2.510760000000000214e-01
1.695990000000000109e+01,2.411780000000000035e-01,2.490420000000000134e-01,1.205790000000000056e-01,2.479899999999999882e-01,2.496639999999999970e-01
1.700969999999999871e+01,2.398139999999999994e-01,2.476430000000000020e-01,1.198990000000000056e-01,2.465950000000000086e-01,2.482600000000000084e-01
1.705940000000000012e+01,2.384580000000000033e-01,2.462509999999999977e-01,1.192239999999999966e-01,2.452070000000000083e-01,2.468640000000000001e-01
1.710920000000000130e+01,2.371089999999999864e-01,2.448680000000000023e-01,1.185530000000000056e-01,2.438269999999999882e-01,2.454759999999999998e-01
1.715889999999999915e+01,2.357690000000000063e-01,2.434919999999999862e-01,1.178850000000000037e-01,2.424550000000000038e-01,2.440960000000000074e-01
1.720860000000000056e+01,2.344360000000000055e-01,2.421240000000000059e-01,1.172220000000000067e-01,2.410909999999999997e-01,2.427239999999999953e-01
1.725840000000000174e+01,2.331110000000000126e-01,2.407650000000000068e-01,1.165629999999999999e-01,2.397350000000000037e-01,2.413599999999999912e-01
1.730809999999999960e+01,2.317940000000000000e-01,2.394129999999999869e-01,1.159069999999999961e-01,2.383869999999999878e-01,2.400039999999999951e-01
1.735780000000000101e+01,2.304839999999999944e-01,2.380690000000000028e-01,1.152559999999999973e-01,2.370470000000000077e-01,2.386560000000000070e-01
1.740759999999999863e+01,2.291819999999999968e-01,2.367319999999999980e-01,1.146080000000000015e-01,2.357140000000000069e-01,2.373149999999999982e-01
1.745730000000000004e+01,2.278880000000000072e-01,2.354040000000000021e-01,1.139639999999999959e-01,2.343889999999999862e-01,2.359819999999999973e-01
1.750700000000000145e+01,2.266009999999999969e-01,2.340830000000000133e-01,1.133239999999999942e-01,2.330720000000000014e-01,2.346570000000000045e-01
1.755679999999999907e+01,2.253219999999999945e-01,2.327690000000000037e-01,1.126879999999999965e-01,2.317619999999999958e-01,2.333399999999999919e-01
1.760650000000000048e+01,2.240499999999999992e-01,2.314630000000000021e-01,1.120560000000000028e-01,2.304599999999999982e-01,2.320299999999999863e-01
1.765630000000000166e+01,2.227850000000000108e-01,2.301650000000000085e-01,1.114269999999999983e-01,2.291650000000000076e-01,2.307269999999999877e-01
1.770599999999999952e+01,2.215280000000000027e-01,2.288739999999999941e-01,1.108029999999999987e-01,2.278779999999999972e-01,2.294319999999999971e-01
1.775570000000000093e+01,2.202780000000000016e-01,2.275909999999999878e-01,1.101820000000000022e-01,2.265989999999999949e-01,2.281449999999999867e-01
1.780549999999999855e+01,2.190360000000000085e-01,2.263149999999999884e-01,1.095639999999999947e-01,2.253259999999999985e-01,2.268650000000000111e-01
1.785519999999999996e+01,2.177999999999999936e-01,2.250459999999999960e-01,1.089500000000000052e-01,2.240610000000000102e-01,2.255919999999999870e-01
1.790490000000000137e+01,2.165719999999999867e-01,2.237840000000000107e-01,1.083400000000000057e-01,2.228030000000000010e-01,2.243269999999999986e-01
1.795469999999999899e+01,2.153509999999999869e-01,2.225300000000000056e-01,1.077339999999999964e-01,2.215529999999999999e-01,2.230689999999999895e-01
1.800440000000000040e+01,2.141369999999999940e-01,2.212830000000000075e-01,1.071310000000000040e-01,2.203090000000000048e-01,2.218179999999999874e-01
1.805409999999999826e+01,2.129300000000000082e-01,2.200429999999999886e-01,1.065320000000000017e-01,2.190729999999999900e-01,2.205739999999999923e-01
1.810389999999999944e+01,2.117300000000000015e-01,2.188110000000000055e-01,1.059360000000000024e-01,2.178440000000000099e-01,2.193380000000000052e-01
1.815360000000000085e+01,2.105370000000000019e-01,2.175850000000000006e-01,1.053430000000000061e-01,2.166220000000000090e-01,2.181089999999999973e-01
1.820329999999999870e+01,2.093510000000000093e-01,2.163660000000000028e-01,1.047550000000000009e-01,2.154069999999999874e-01,2.168859999999999955e-01
1.825309999999999988e+01,2.081719999999999959e-01,2.151550000000000129e-01,1.041689999999999977e-01,2.141990000000000005e-01,2.156710000000000016e-01
1.830280000000000129e+01,2.069999999999999896e-01,2.139500000000000013e-01,1.035879999999999995e-01,2.129979999999999929e-01,2.144629999999999870e-01
1.835259999999999891e+01,2.058339999999999892e-01,2.127519999999999967e-01,1.030090000000000033e-01,2.118039999999999923e-01,2.132610000000000061e-01
1.840230000000000032e+01,2.046749999999999958e-01,2.115609999999999991e-01,1.024339999999999973e-01,2.106169999999999987e-01,2.120670000000000055e-01
1.845200000000000173e+01,2.035230000000000095e-01,2.103770000000000084e-01,1.018619999999999942e-01,2.094360000000000110e-01,2.108790000000000109e-01
1.850179999999999936e+01,2.023780000000000023e-01,2.091999999999999971e-01,1.012939999999999952e-01,2.082620000000000027e-01,2.096979999999999955e-01
1.855150000000000077e+01,2.012390000000000012e-01,2.080299999999999927e-01,1.007289999999999991e-01,2.070950000000000013e-01,2.085239999999999871e-01
1.860119999999999862e+01,2.001070000000000071e-01,2.068659999999999943e-01,1.001670000000000060e-01,2.059350000000000069e-01,2.073570000000000135e-01
1.865099999999999980e+01,1.989809999999999912e-01,2.057090000000000030e-01,9.960910000000000597e-02,2.047819999999999918e-01,2.061959999999999904e-01
1.870070000000000121e+01,1.978620000000000101e-01,2.045579999999999898e-01,9.905400000000000316e-02,2.036350000000000104e-01,2.050420000000000020e-01
1.875039999999999907e+01,1.967490000000000072e-01,2.034140000000000115e-01,9.850209999999999522e-02,2.024940000000000073e-01,2.038949999999999929e-01
1.880020000000000024e+01,1.956430000000000113e-01,2.022770000000000123e-01,9.795339999999999603e-02,2.013600000000000112e-01,2.027539999999999898e-01
1.884990000000000165e+01,1.945429999999999937e-01,2.011459999999999915e-01,9.740799999999999459e-02,2.002329999999999943e-01,2.016199999999999937e-01
1.889959999999999951e+01,1.934500000000000108e-01,2.000210000000000043e-01,9.686569999999999903e-02,1.991120000000000112e-01,2.004920000000000035e-01
1.894940000000000069e+01,1.923630000000000062e-01,1.989029999999999965e-01,9.632659999999999834e-02,1.979980000000000073e-01,1.993709999999999927e-01
1.899909999999999854e+01,1.912820000000000076e-01,1.977919999999999956e-01,9.579070000000000640e-02,1.968900000000000095e-01,1.982559999999999878e-01
1.904889999999999972e+01,1.902069999999999872e-01,1.966870000000000007e-01,9.525780000000000358e-02,1.957879999999999898e-01,1.971469999999999889e-01
1.909860000000000113e+01,1.891390000000000016e-01,1.955880000000000118e-01,9.472809999999999564e-02,1.946930000000000049e-01,1.960449999999999970e-01
1.914829999999999899e+01,1.880769999999999942e-01,1.944950000000000012e-01,9.420140000000000458e-02,1.936039999999999983e-01,1.949490000000000112e-01
1.919810000000000016e+01,1.870209999999999928e-01,1.934089999999999976e-01,9.367780000000000551e-02,1.925209999999999977e-01,1.938600000000000045e-01
1.924780000000000157e+01,1.859709999999999974e-01,1.923290000000000000e-01,9.315719999999999557e-02,1.914440000000000031e-01,1.927760000000000029e-01
1.929749999999999943e+01,1.849270000000000080e-01,1.912550000000000083e-01,9.263970000000000538e-02,1.903729999999999867e-01,1.916990000000000083e-01
1.934730000000000061e+01,1.838889999999999969e-01,1.901869999999999949e-01,9.212510000000000143e-02,1.893090000000000050e-01,1.906279999999999919e-01
1.939699999999999847e+01,1.828569999999999918e-01,1.891249999999999876e-01,9.161360000000000336e-02,1.882510000000000017e-01,1.895630000000000093e-01
1.944669999999999987e+01,1.818309999999999926e-01,1.880689999999999862e-01,9.110500000000000542e-02,1.871990000000000043e-01,1.885050000000000059e-01
1.949650000000000105e+01,1.808109999999999995e-01,1.870199999999999918e-01,9.059929999999999373e-02,1.861520000000000119e-01,1.874520000000000075e-01
1.954619999999999891e+01,1.797970000000000124e-01,1.859760000000000024e-01,9.009649999999999603e-02,1.851119999999999988e-01,1.864049999999999874e-01
1.959600000000000009e+01,1.787880000000000025e-01,1.849379999999999913e-01,8.959670000000000134e-02,1.840779999999999916e-01,1.853640000000000010e-01
1.964570000000000149e+01,1.777859999999999996e-01,1.839059999999999861e-01,8.909980000000000677e-02,1.830489999999999895e-01,1.843299999999999939e-01
1.969539999999999935e+01,1.767890000000000017e-01,1.828799999999999870e-01,8.860569999999999558e-02,1.820269999999999944e-01,1.833009999999999917e-01
1.974520000000000053e+01,1.757980000000000098e-01,1.818599999999999939e-01,8.811439999999999551e-02,1.810100000000000042e-01,1.822779999999999956e-01
1.979489999999999839e+01,1.748129999999999962e-01,1.808460000000000067e-01,8.762599999999999556e-02,1.799999999999999933e-01,1.812610000000000054e-01
1.984459999999999980e+01,1.738329999999999875e-01,1.798379999999999979e-01,8.714049999999999574e-02,1.789939999999999864e-01,1.802489999999999926e-01
1.989440000000000097e+01,1.728590000000000126e-01,1.788349999999999940e-01,8.665770000000000417e-02,1.779949999999999866e-01,1.792439999999999867e-01
1.994409999999999883e+01,1.718899999999999872e-01,1.778379999999999961e-01,8.617769999999999597e-02,1.770019999999999927e-01,1.782440000000000135e-01
1.999380000000000024e+01,1.709279999999999966e-01,1.768470000000000042e-01,8.570039999999999603e-02,1.760140000000000038e-01,1.772499999999999909e-01
2.004360000000000142e+01,1.699700000000000100e-01,1.758609999999999896e-01,8.522589999999999333e-02,1.750309999999999921e-01,1.762610000000000010e-01
2.009329999999999927e+01,1.690180000000000016e-01,1.748810000000000087e-01,8.475409999999999888e-02,1.740549999999999875e-01,1.752789999999999904e-01
2.014300000000000068e+01,1.680719999999999992e-01,1.739060000000000050e-01,8.428510000000000169e-02,1.730839999999999879e-01,1.743010000000000115e-01
2.019279999999999831e+01,1.671310000000000018e-01,1.729370000000000074e-01,8.381869999999999599e-02,1.721179999999999932e-01,1.733300000000000118e-01
2.024249999999999972e+01,1.661960000000000104e-01,1.719739999999999880e-01,8.335499999999999854e-02,1.711580000000000046e-01,1.723639999999999894e-01
2.029230000000000089e+01,1.652659999999999962e-01,1.710160000000000013e-01,8.289390000000000647e-02,1.702029999999999932e-01,1.714029999999999998e-01
2.034199999999999875e+01,1.643409999999999871e-01,1.700639999999999930e-01,8.243549999999999489e-02,1.692539999999999878e-01,1.704479999999999884e-01
2.039170000000000016e+01,1.634210000000000107e-01,1.691169999999999896e-01,8.197980000000000544e-02,1.683099999999999874e-01,1.694980000000000098e-01
2.044150000000000134e+01,1.625070000000000126e-01,1.681749999999999912e-01,8.152660000000000462e-02,1.673719999999999930e-01,1.685540000000000094e-01
2.049119999999999919e+01,1.615979999999999916e-01,1.672389999999999988e-01,8.107599999999999529e-02,1.664390000000000036e-01,1.676149999999999862e-01
2.054090000000000060e+01,1.606940000000000035e-01,1.663080000000000114e-01,8.062800000000000522e-02,1.655109999999999915e-01,1.666809999999999958e-01
2.059069999999999823e+01,1.597959999999999936e-01,1.653820000000000012e-01,8.018260000000000665e-02,1.645890000000000131e-01,1.657530000000000114e-01
2.064039999999999964e+01,1.589019999999999877e-01,1.644619999999999971e-01,7.973969999999999669e-02,1.636720000000000119e-01,1.648300000000000043e-01
2.069010000000000105e+01,1.580139999999999878e-01,1.635459999999999969e-01,7.929930000000000312e-02,1.627599999999999880e-01,1.639130000000000031e-01
2.073989999999999867e+01,1.571309999999999929e-01,1.626360000000000028e-01,7.886150000000000104e-02,1.618529999999999969e-01,1.630000000000000060e-01
2.078960000000000008e+01,1.562530000000000030e-01,1.617319999999999869e-01,7.842609999999999859e-02,1.609520000000000117e-01,1.620929999999999871e-01
2.083940000000000126e+01,1.553799999999999903e-01,1.608320000000000027e-01,7.799330000000000152e-02,1.600550000000000028e-01,1.611910000000000009e-01
2.088909999999999911e+01,1.545110000000000094e-01,1.599369999999999958e-01,7.756290000000000406e-02,1.591639999999999999e-01,1.602939999999999920e-01
2.093880000000000052e+01,1.536480000000000068e-01,1.590479999999999949e-01,7.713490000000000624e-02,1.582780000000000020e-01,1.594019999999999881e-01
2.098860000000000170e+01,1.527900000000000091e-01,1.581629999999999980e-01,7.670939999999999703e-02,1.573970000000000091e-01,1.585149999999999892e-01
2.103829999999999956e+01,1.519369999999999887e-01,1.572840000000000071e-01,7.628630000000000133e-02,1.565199999999999925e-01,1.576329999999999953e-01
2.108800000000000097e+01,1.510880000000000001e-01,1.564099999999999935e-01,7.586560000000000525e-02,1.556490000000000096e-01,1.567560000000000064e-01
2.113779999999999859e+01,1.502449999999999897e-01,1.555400000000000116e-01,7.544739999999999780e-02,1.547830000000000039e-01,1.558849999999999958e-01
2.118750000000000000e+01,1.494060000000000110e-01,1.546760000000000079e-01,7.503139999999999810e-02,1.539220000000000033e-01,1.550179999999999891e-01
2.123720000000000141e+01,1.485720000000000096e-01,1.538160000000000083e-01,7.461790000000000089e-02,1.530650000000000066e-01,1.541559999999999875e-01
2.128699999999999903e+01,1.477430000000000132e-01,1.529610000000000136e-01,7.420670000000000044e-02,1.522139999999999882e-01,1.532989999999999908e-01
2.133670000000000044e+01,1.469189999999999940e-01,1.521109999999999962e-01,7.379779999999999673e-02,1.513670000000000015e-01,1.524469999999999992e-01
2.138639999999999830e+01,1.460990000000000066e-01,1.512660000000000116e-01,7.339130000000000653e-02,1.505249999999999921e-01,1.515990000000000115e-01
2.143619999999999948e+01,1.452839999999999965e-01,1.504260000000000042e-01,7.298709999999999920e-02,1.496879999999999877e-01,1.507570000000000021e-01
2.148590000000000089e+01,1.444739999999999913e-01,1.495900000000000007e-01,7.258509999999999962e-02,1.488559999999999883e-01,1.499189999999999967e-01
2.153569999999999851e+01,1.436679999999999902e-01,1.487600000000000033e-01,7.218539999999999679e-02,1.480279999999999929e-01,1.490859999999999963e-01
2.158539999999999992e+01,1.428669999999999940e-01,1.479330000000000089e-01,7.178800000000000459e-02,1.472050000000000025e-01,1.482580000000000009e-01
2.163510000000000133e+01,1.420700000000000018e-01,1.471119999999999928e-01,7.139289999999999525e-02,1.463869999999999894e-01,1.474340000000000095e-01
2.168489999999999895e+01,1.412779999999999869e-01,1.462950000000000084e-01,7.099999999999999367e-02,1.455730000000000079e-01,1.466149999999999953e-01
2.173460000000000036e+01,1.404910000000000048e-01,1.454830000000000012e-01,7.060929999999999984e-02,1.447640000000000038e-01,1.458009999999999862e-01
2.178430000000000177e+01,1.397079999999999989e-01,1.446759999999999990e-01,7.022079999999999989e-02,1.439600000000000046e-01,1.449920000000000098e-01
2.183409999999999940e+01,1.389289999999999969e-01,1.438730000000000009e-01,6.983449999999999380e-02,1.431600000000000095e-01,1.441870000000000096e-01
2.188380000000000081e+01,1.381550000000000000e-01,1.430740000000000067e-01,6.945039999999999547e-02,1.423639999999999906e-01,1.433860000000000134e-01
2.193349999999999866e+01,1.373850000000000071e-01,1.422799999999999898e-01,6.906850000000000489e-02,1.415740000000000054e-01,1.425899999999999945e-01
2.198329999999999984e+01,1.366199999999999914e-01,1.414910000000000057e-01,6.868870000000000531e-02,1.407869999999999955e-01,1.417990000000000084e-01
2.203300000000000125e+01,1.358590000000000075e-01,1.407059999999999977e-01,6.831109999999999960e-02,1.400049999999999906e-01,1.410119999999999985e-01
2.208269999999999911e+01,1.351030000000000009e-01,1.399259999999999948e-01,6.793559999999999877e-02,1.392279999999999907e-01,1.402289999999999925e-01
2.213250000000000028e+01,1.343499999999999972e-01,1.391499999999999959e-01,6.756220000000000281e-02,1.384549999999999947e-01,1.394509999999999916e-01
2.218220000000000169e+01,1.336019999999999985e-01,1.383780000000000010e-01,6.719089999999999785e-02,1.376860000000000028e-01,1.386779999999999957e-01
2.223199999999999932e+01,1.328590000000000049e-01,1.376110000000000111e-01,6.682169999999999777e-02,1.369219999999999882e-01,1.379080000000000028e-01
2.228170000000000073e+01,1.321189999999999864e-01,1.368479999999999974e-01,6.645460000000000256e-02,1.361620000000000053e-01,1.371439999999999881e-01
2.233139999999999858e+01,1.313840000000000008e-01,1.360889999999999878e-01,6.608959999999999835e-02,1.354059999999999986e-01,1.363830000000000042e-01
2.238119999999999976e+01,1.306529999999999914e-01,1.353350000000000108e-01,6.572659999999999614e-02,1.346549999999999969e-01,1.356269999999999976e-01
2.243090000000000117e+01,1.299260000000000137e-01,1.345840000000000092e-01,6.536569999999999880e-02,1.339079999999999993e-01,1.348749999999999949e-01
2.248059999999999903e+01,1.292030000000000123e-01,1.338390000000000135e-01,6.500680000000000347e-02,1.331650000000000056e-01,1.341269999999999962e-01
2.253040000000000020e+01,1.284839999999999871e-01,1.330969999999999931e-01,6.464989999999999626e-02,1.324259999999999882e-01,1.333830000000000016e-01
2.258010000000000161e+01,1.277699999999999947e-01,1.323590000000000044e-01,6.429500000000000492e-02,1.316920000000000035e-01,1.326440000000000119e-01
2.262979999999999947e+01,1.270590000000000053e-01,1.316259999999999930e-01,6.394210000000000171e-02,1.309619999999999951e-01,1.319089999999999985e-01
2.267960000000000065e+01,1.263529999999999931e-01,1.308970000000000133e-01,6.359120000000000050e-02,1.302349999999999897e-01,1.311779999999999891e-01
2.272929999999999851e+01,1.256500000000000117e-01,1.301720000000000099e-01,6.324230000000000129e-02,1.295129999999999892e-01,1.304510000000000114e-01
2.277909999999999968e+01,1.249519999999999936e-01,1.294510000000000105e-01,6.289530000000000121e-02,1.287949999999999928e-01,1.297280000000000100e-01
2.282880000000000109e+01,1.242570000000000063e-01,1.287339999999999873e-01,6.255030000000000312e-02,1.280810000000000004e-01,1.290100000000000136e-01
2.287849999999999895e+01,1.235669999999999963e-01,1.280209999999999959e-01,6.220730000000000010e-02,1.273710000000000120e-01,1.282949999999999924e-01
2.292830000000000013e+01,1.228800000000000031e-01,1.273120000000000085e-01,6.186610000000000026e-02,1.266649999999999998e-01,1.275850000000000040e-01
2.297800000000000153e+01,1.221970000000000001e-01,1.266079999999999983e-01,6.152690000000000242e-02,1.259629999999999916e-01,1.268779999999999908e-01
2.302769999999999939e+01,1.215180000000000010e-01,1.259069999999999911e-01,6.118950000000000083e-02,1.252649999999999875e-01,1.261760000000000104e-01
2.307750000000000057e+01,1.208430000000000060e-01,1.252099999999999880e-01,6.085410000000000125e-02,1.245710000000000012e-01,1.254770000000000052e-01
2.312719999999999843e+01,1.201720000000000010e-01,1.245170000000000027e-01,6.052049999999999791e-02,1.238810000000000050e-01,1.247820000000000040e-01
2.317689999999999984e+01,1.195050000000000001e-01,1.238279999999999936e-01,6.018880000000000063e-02,1.231949999999999990e-01,1.240919999999999940e-01
2.322670000000000101e+01,1.188410000000000022e-01,1.231430000000000025e-01,5.985900000000000248e-02,1.225129999999999969e-01,1.234050000000000008e-01
2.327639999999999887e+01,1.181809999999999944e-01,1.224610000000000004e-01,5.953100000000000058e-02,1.218339999999999979e-01,1.227219999999999978e-01
2.332610000000000028e+01,1.175250000000000045e-01,1.217840000000000034e-01,5.920489999999999781e-02,1.211600000000000038e-01,1.220429999999999987e-01
2.337590000000000146e+01,1.168730000000000047e-01,1.211099999999999954e-01,5.888050000000000228e-02,1.204889999999999989e-01,1.213680000000000037e-01
2.342559999999999931e+01,1.162239999999999940e-01,1.204400000000000054e-01,5.855799999999999894e-02,1.198219999999999980e-01,1.206959999999999977e-01
2.347540000000000049e+01,1.155790000000000012e-01,1.197740000000000055e-01,5.823729999999999879e-02,1.191590000000000010e-01,1.200279999999999958e-01
2.352509999999999835e+01,1.149379999999999985e-01,1.191119999999999957e-01,5.791840000000000183e-02,1.184989999999999932e-01,1.193639999999999979e-01
2.357479999999999976e+01,1.142999999999999988e-01,1.184530000000000027e-01,5.760130000000000111e-02,1.178430000000000033e-01,1.187040000000000040e-01
2.362460000000000093e+01,1.136660000000000031e-01,1.177979999999999999e-01,5.728590000000000071e-02,1.171910000000000035e-01,1.180480000000000002e-01
2.367429999999999879e+01,1.130359999999999976e-01,1.171470000000000011e-01,5.697229999999999656e-02,1.165429999999999938e-01,1.173949999999999994e-01
2.372400000000000020e+01,1.124089999999999950e-01,1.165000000000000063e-01,5.666050000000000253e-02,1.158980000000000010e-01,1.167460000000000025e-01
2.377380000000000138e+01,1.117859999999999965e-01,1.158560000000000006e-01,5.635040000000000188e-02,1.152569999999999983e-01,1.161009999999999959e-01
2.382349999999999923e+01,1.111660000000000009e-01,1.152149999999999980e-01,5.604200000000000154e-02,1.146189999999999987e-01,1.154590000000000061e-01
2.387320000000000064e+01,1.105489999999999945e-01,1.145790000000000003e-01,5.573539999999999744e-02,1.139850000000000030e-01,1.148210000000000064e-01
2.392299999999999827e+01,1.099370000000000069e-01,1.139460000000000056e-01,5.543039999999999773e-02,1.133549999999999974e-01,1.141859999999999958e-01
2.397269999999999968e+01,1.093269999999999936e-01,1.133160000000000001e-01,5.512720000000000120e-02,1.127279999999999949e-01,1.135550000000000032e-01
2.402240000000000109e+01,1.087209999999999982e-01,1.126899999999999985e-01,5.482560000000000211e-02,1.121049999999999963e-01,1.129280000000000006e-01
2.407219999999999871e+01,1.081190000000000068e-01,1.120680000000000009e-01,5.452579999999999927e-02,1.114850000000000008e-01,1.123040000000000010e-01
2.412190000000000012e+01,1.075200000000000045e-01,1.114490000000000064e-01,5.422760000000000080e-02,1.108689999999999953e-01,1.116830000000000045e-01
2.417170000000000130e+01,1.069240000000000052e-01,1.108330000000000010e-01,5.393110000000000265e-02,1.102560000000000068e-01,1.110669999999999991e-01
2.422139999999999915e+01,1.063319999999999960e-01,1.102209999999999995e-01,5.363620000000000193e-02,1.096469999999999945e-01,1.104529999999999956e-01
2.427110000000000056e+01,1.057430000000000037e-01,1.096120000000000011e-01,5.334300000000000153e-02,1.090409999999999990e-01,1.098429999999999962e-01
2.432090000000000174e+01,1.051570000000000005e-01,1.090070000000000067e-01,5.305139999999999856e-02,1.084380000000000066e-01,1.092370000000000008e-01
2.437059999999999960e+01,1.045750000000000013e-01,1.084050000000000014e-01,5.276139999999999997e-02,1.078390000000000043e-01,1.086329999999999935e-01
2.442030000000000101e+01,1.039960000000000051e-01,1.078070000000000001e-01,5.247299999999999881e-02,1.072430000000000050e-01,1.080340000000000050e-01
2.447009999999999863e+01,1.034199999999999980e-01,1.072120000000000017e-01,5.218629999999999797e-02,1.066509999999999958e-01,1.074370000000000047e-01
2.451980000000000004e+01,1.028469999999999940e-01,1.066200000000000064e-01,5.190109999999999862e-02,1.060620000000000035e-01,1.068439999999999945e-01
2.456950000000000145e+01,1.022779999999999939e-01,1.060320000000000012e-01,5.161759999999999959e-02,1.054760000000000003e-01,1.062550000000000022e-01
2.461929999999999907e+01,1.017119999999999969e-01,1.054469999999999991e-01,5.133560000000000206e-02,1.048940000000000011e-01,1.056679999999999980e-01
2.466900000000000048e+01,1.011490000000000028e-01,1.048649999999999999e-01,5.105509999999999909e-02,1.043140000000000039e-01,1.050849999999999979e-01
2.471880000000000166e+01,1.005889999999999979e-01,1.042860000000000037e-01,5.077630000000000338e-02,1.037379999999999969e-01,1.045050000000000007e-01
2.476849999999999952e+01,1.000329999999999969e-01,1.037109999999999976e-01,5.049900000000000222e-02,1.031659999999999938e-01,1.039289999999999936e-01
2.481820000000000093e+01,9.947949999999999848e-02,1.031389999999999946e-01,5.022320000000000256e-02,1.025960000000000066e-01,1.033560000000000034e-01
2.486799999999999855e+01,9.892919999999999492e-02,1.025699999999999945e-01,4.994900000000000034e-02,1.020299999999999957e-01,1.027850000000000014e-01
2.491769999999999996e+01,9.838210000000000011e-02,1.020049999999999985e-01,4.967619999999999675e-02,1.014670000000000016e-01,1.022190000000000043e-01
2.496740000000000137e+01,9.783799999999999442e-02,1.014420000000000044e-01,4.940499999999999753e-02,1.009069999999999967e-01,1.016549999999999954e-01
2.501719999999999899e+01,9.729690000000000560e-02,1.008830000000000005e-01,4.913529999999999981e-02,1.003499999999999948e-01,1.010940000000000033e-01
2.506690000000000040e+01,9.675899999999999779e-02,1.003269999999999995e-01,4.886709999999999665e-02,9.979649999999999632e-02,1.005370000000000014e-01
2.511659999999999826e+01,9.622400000000000397e-02,9.977360000000000395e-02,4.860040000000000193e-02,9.924600000000000088e-02,9.998260000000000480e-02
2.516639999999999944e+01,9.569210000000000216e-02,9.922359999999999514e-02,4.833520000000000177e-02,9.869849999999999457e-02,9.943150000000000599e-02
2.521610000000000085e+01,9.516320000000000334e-02,9.867670000000000607e-02,4.807150000000000312e-02,9.815409999999999413e-02,9.888339999999999630e-02
2.526579999999999870e+01,9.463720000000000465e-02,9.813289999999999513e-02,4.780920000000000308e-02,9.761279999999999957e-02,9.833840000000000636e-02
2.531559999999999988e+01,9.411419999999999508e-02,9.759210000000000107e-02,4.754830000000000167e-02,9.707449999999999413e-02,9.779649999999999455e-02
2.536530000000000129e+01,9.359420000000000239e-02,9.705439999999999900e-02,4.728890000000000177e-02,9.653920000000000556e-02,9.725759999999999961e-02
2.541509999999999891e+01,9.307709999999999595e-02,9.651959999999999706e-02,4.703100000000000336e-02,9.600699999999999512e-02,9.672169999999999379e-02
2.546480000000000032e+01,9.256290000000000351e-02,9.598790000000000100e-02,4.677449999999999664e-02,9.547769999999999868e-02,9.618880000000000485e-02
2.551450000000000173e+01,9.205159999999999731e-02,9.545910000000000506e-02,4.651940000000000242e-02,9.495140000000000524e-02,9.565890000000000504e-02
2.556429999999999936e+01,9.154320000000000512e-02,9.493329999999999824e-02,4.626569999999999988e-02,9.442799999999999805e-02,9.513199999999999434e-02
2.561400000000000077e+01,9.103759999999999630e-02,9.441040000000000543e-02,4.601340000000000291e-02,9.390759999999999386e-02,9.460810000000000053e-02
2.566369999999999862e+01,9.053490000000000149e-02,9.389050000000000173e-02,4.576249999999999762e-02,9.339010000000000367e-02,9.408700000000000396e-02
2.571349999999999980e+01,9.003500000000000392e-02,9.337349999999999817e-02,4.551299999999999790e-02,9.287549999999999972e-02,9.356889999999999652e-02
2.576320000000000121e+01,8.953790000000000360e-02,9.285939999999999472e-02,4.526489999999999680e-02,9.236379999999999590e-02,9.305370000000000308e-02
2.581289999999999907e+01,8.904360000000000053e-02,9.234810000000000241e-02,4.501820000000000127e-02,9.185490000000000321e-02,9.254139999999999588e-02
2.586270000000000024e+01,8.855209999999999471e-02,9.183969999999999634e-02,4.477280000000000149e-02,9.134889999999999677e-02,9.203200000000000269e-02
2.591240000000000165e+01,8.806340000000000001e-02,9.133420000000000427e-02,4.452880000000000033e-02,9.084570000000000145e-02,9.152540000000000675e-02
2.596219999999999928e+01,8.757739999999999969e-02,9.083140000000000658e-02,4.428610000000000185e-02,9.034540000000000626e-02,9.102159999999999418e-02
2.601190000000000069e+01,8.709409999999999374e-02,9.033149999999999513e-02,4.404480000000000200e-02,8.984780000000000544e-02,9.052069999999999561e-02
2.606159999999999854e+01,8.661359999999999892e-02,8.983439999999999481e-02,4.380479999999999791e-02,8.935310000000000474e-02,9.002250000000000529e-02
2.611139999999999972e+01,8.613569999999999560e-02,8.934010000000000562e-02,4.356610000000000343e-02,8.886109999999999842e-02,8.952720000000000122e-02
2.616110000000000113e+01,8.566060000000000341e-02,8.884849999999999692e-02,4.332880000000000065e-02,8.837190000000000323e-02,8.903460000000000540e-02
2.621079999999999899e+01,8.518810000000000271e-02,8.835969999999999935e-02,4.309280000000000055e-02,8.788540000000000241e-02,8.854480000000000683e-02
2.626060000000000016e+01,8.471829999999999639e-02,8.787359999999999616e-02,4.285810000000000314e-02,8.740159999999999596e-02,8.805770000000000264e-02
2.631030000000000157e+01,8.425109999999999544e-02,8.739020000000000121e-02,4.262459999999999860e-02,8.692049999999999776e-02,8.757330000000000669e-02
2.635999999999999943e+01,8.378649999999999987e-02,8.690950000000000064e-02,4.239249999999999963e-02,8.644209999999999394e-02,8.709169999999999412e-02
2.640980000000000061e+01,8.332449999999999579e-02,8.643149999999999444e-02,4.216160000000000047e-02,8.596650000000000125e-02,8.661270000000000080e-02
2.645949999999999847e+01,8.286519999999999997e-02,8.595619999999999650e-02,4.193209999999999993e-02,8.549339999999999717e-02,8.613650000000000473e-02
2.650919999999999987e+01,8.240840000000000665e-02,8.548350000000000393e-02,4.170379999999999920e-02,8.502300000000000135e-02,8.566279999999999728e-02
2.655900000000000105e+01,8.195410000000000195e-02,8.501350000000000573e-02,4.147669999999999829e-02,8.455529999999999990e-02,8.519190000000000096e-02
2.660869999999999891e+01,8.150240000000000262e-02,8.454609999999999903e-02,4.125090000000000007e-02,8.409010000000000096e-02,8.472349999999999326e-02
2.665850000000000009e+01,8.105329999999999480e-02,8.408129999999999771e-02,4.102639999999999759e-02,8.362759999999999638e-02,8.425779999999999381e-02
2.670820000000000149e+01,8.060670000000000335e-02,8.361910000000000176e-02,4.080310000000000187e-02,8.316759999999999431e-02,8.379469999999999974e-02
2.675789999999999935e+01,8.016249999999999765e-02,8.315949999999999731e-02,4.058099999999999902e-02,8.271030000000000049e-02,8.333419999999999717e-02
2.680770000000000053e+01,7.972089999999999732e-02,8.270249999999999824e-02,4.036019999999999885e-02,8.225540000000000629e-02,8.287619999999999709e-02
2.685739999999999839e+01,7.928169999999999662e-02,8.224800000000000166e-02,4.014050000000000257e-02,8.180320000000000646e-02,8.242080000000000239e-02
2.690709999999999980e+01,7.884510000000000129e-02,8.179599999999999371e-02,3.992210000000000203e-02,8.135340000000000626e-02,8.196799999999999919e-02
2.695690000000000097e+01,7.841080000000000272e-02,8.134660000000000502e-02,3.970490000000000130e-02,8.090619999999999756e-02,8.151759999999999562e-02
2.700659999999999883e+01,7.797900000000000664e-02,8.089960000000000206e-02,3.948890000000000039e-02,8.046140000000000236e-02,8.106979999999999742e-02
2.705630000000000024e+01,7.754959999999999631e-02,8.045520000000000449e-02,3.927409999999999929e-02,8.001919999999999866e-02,8.062450000000000172e-02
2.710610000000000142e+01,7.712259999999999949e-02,8.001320000000000654e-02,3.906040000000000206e-02,7.957939999999999459e-02,8.018169999999999464e-02
2.715579999999999927e+01,7.669800000000000229e-02,7.957369999999999721e-02,3.884800000000000059e-02,7.914200000000000401e-02,7.974130000000000107e-02
2.720550000000000068e+01,7.627580000000000471e-02,7.913670000000000426e-02,3.863670000000000299e-02,7.870710000000000206e-02,7.930339999999999612e-02
2.725529999999999831e+01,7.585590000000000388e-02,7.870199999999999418e-02,3.842650000000000232e-02,7.827470000000000261e-02,7.886799999999999367e-02
2.730499999999999972e+01,7.543840000000000268e-02,7.826990000000000336e-02,3.821759999999999741e-02,7.784459999999999991e-02,7.843500000000000472e-02
2.735480000000000089e+01,7.502330000000000110e-02,7.784009999999999541e-02,3.800980000000000331e-02,7.741699999999999970e-02,7.800440000000000151e-02
2.740449999999999875e+01,7.461039999999999339e-02,7.741270000000000095e-02,3.780309999999999920e-02,7.699169999999999625e-02,7.757609999999999506e-02
2.745420000000000016e+01,7.419989999999999919e-02,7.698770000000000613e-02,3.759760000000000185e-02,7.656880000000000630e-02,7.715030000000000499e-02
2.750400000000000134e+01,7.379170000000000174e-02,7.656499999999999417e-02,3.739320000000000144e-02,7.614830000000000210e-02,7.672690000000000066e-02
2.755369999999999919e+01,7.338569999999999816e-02,7.614479999999999860e-02,3.718989999999999796e-02,7.573009999999999464e-02,7.630579999999999308e-02
2.760340000000000060e+01,7.298200000000000520e-02,7.572679999999999689e-02,3.698769999999999836e-02,7.531430000000000069e-02,7.588709999999999900e-02
2.765319999999999823e+01,7.258059999999999512e-02,7.531119999999999481e-02,3.678669999999999857e-02,7.490070000000000061e-02,7.547070000000000167e-02
2.770289999999999964e+01,7.218140000000000667e-02,7.489790000000000336e-02,3.658669999999999978e-02,7.448950000000000016e-02,7.505660000000000109e-02
2.775260000000000105e+01,7.178450000000000109e-02,7.448689999999999478e-02,3.638790000000000080e-02,7.408059999999999645e-02,7.464479999999999726e-02
2.780239999999999867e+01,7.138980000000000325e-02,7.407819999999999683e-02,3.619019999999999876e-02,7.367390000000000050e-02,7.423530000000000406e-02
2.785210000000000008e+01,7.099719999999999642e-02,7.367179999999999562e-02,3.599349999999999772e-02,7.326950000000000129e-02,7.382809999999999373e-02
2.790190000000000126e+01,7.060690000000000022e-02,7.326760000000000217e-02,3.579800000000000343e-02,7.286739999999999884e-02,7.342319999999999403e-02
2.795159999999999911e+01,7.021879999999999789e-02,7.286570000000000547e-02,3.560350000000000320e-02,7.246750000000000413e-02,7.302050000000000207e-02
2.800130000000000052e+01,6.983280000000000043e-02,7.246600000000000263e-02,3.540999999999999703e-02,7.206990000000000618e-02,7.262010000000000687e-02
2.805110000000000170e+01,6.944899999999999685e-02,7.206849999999999368e-02,3.521769999999999762e-02,7.167439999999999922e-02,7.222190000000000554e-02
2.810079999999999956e+01,6.906729999999999814e-02,7.167329999999999535e-02,3.502639999999999920e-02,7.128120000000000289e-02,7.182589999999999808e-02
2.815050000000000097e+01,6.868779999999999331e-02,7.128020000000000189e-02,3.483610000000000179e-02,7.089009999999999756e-02,7.143209999999999837e-02
2.820029999999999859e+01,6.831039999999999335e-02,7.088940000000000519e-02,3.464690000000000131e-02,7.050130000000000285e-02,7.104050000000000642e-02
2.825000000000000000e+01,6.793499999999999539e-02,7.050069999999999948e-02,3.445879999999999777e-02,7.011449999999999627e-02,7.065109999999999446e-02
2.829970000000000141e+01,6.756180000000000518e-02,7.011420000000000152e-02,3.427159999999999929e-02,6.973000000000000032e-02,7.026390000000000413e-02
2.834949999999999903e+01,6.719070000000000598e-02,6.972979999999999456e-02,3.408549999999999774e-02,6.934759999999999536e-02,6.987880000000000480e-02
2.839920000000000044e+01,6.682159999999999489e-02,6.934750000000000636e-02,3.390039999999999720e-02,6.896729999999999527e-02,6.949579999999999647e-02
2.844889999999999830e+01,6.645460000000000256e-02,6.896739999999999815e-02,3.371640000000000054e-02,6.858910000000000007e-02,6.911499999999999588e-02
2.849869999999999948e+01,6.608970000000000122e-02,6.858939999999999482e-02,3.353330000000000199e-02,6.821309999999999873e-02,6.873630000000000018e-02
2.854840000000000089e+01,6.572680000000000189e-02,6.821349999999999636e-02,3.335130000000000039e-02,6.783909999999999940e-02,6.835969999999999547e-02
2.859819999999999851e+01,6.536590000000000455e-02,6.783970000000000278e-02,3.317019999999999691e-02,6.746720000000000494e-02,6.798529999999999851e-02
2.864789999999999992e+01,6.500699999999999534e-02,6.746800000000000019e-02,3.299019999999999730e-02,6.709740000000000149e-02,6.761280000000000068e-02
2.869760000000000133e+01,6.465010000000000201e-02,6.709829999999999961e-02,3.281110000000000276e-02,6.672960000000000003e-02,6.724249999999999672e-02
2.874739999999999895e+01,6.429519999999999680e-02,6.673070000000000390e-02,3.263300000000000228e-02,6.636390000000000344e-02,6.687419999999999476e-02
2.879710000000000036e+01,6.394229999999999359e-02,6.636509999999999632e-02,3.245590000000000280e-02,6.600019999999999498e-02,6.650799999999999768e-02
2.884680000000000177e+01,6.359140000000000625e-02,6.600159999999999361e-02,3.227979999999999738e-02,6.563860000000000527e-02,6.614380000000000259e-02
2.889659999999999940e+01,6.324240000000000417e-02,6.564000000000000390e-02,3.210469999999999990e-02,6.527890000000000081e-02,6.578159999999999563e-02
2.894630000000000081e+01,6.289540000000000408e-02,6.528050000000000519e-02,3.193050000000000055e-02,6.492130000000000123e-02,6.542140000000000455e-02
2.899599999999999866e+01,6.255030000000000312e-02,6.492299999999999460e-02,3.175719999999999932e-02,6.456560000000000077e-02,6.506330000000000446e-02
2.904579999999999984e+01,6.220710000000000128e-02,6.456749999999999989e-02,3.158489999999999909e-02,6.421190000000000231e-02,6.470710000000000350e-02
2.909550000000000125e+01,6.186579999999999857e-02,6.421390000000000431e-02,3.141359999999999986e-02,6.386020000000000585e-02,6.435290000000000454e-02
2.914519999999999911e+01,6.152649999999999786e-02,6.386229999999999685e-02,3.124319999999999875e-02,6.351049999999999751e-02,6.400069999999999371e-02
2.919500000000000028e+01,6.118900000000000033e-02,6.351270000000000526e-02,3.107369999999999924e-02,6.316259999999999930e-02,6.365039999999999587e-02
2.924470000000000169e+01,6.085340000000000193e-02,6.316489999999999605e-02,3.090510000000000132e-02,6.281680000000000597e-02,6.330210000000000004e-02
2.929449999999999932e+01,6.051970000000000266e-02,6.281920000000000559e-02,3.073750000000000093e-02,6.247280000000000194e-02,6.295570000000000332e-02
2.934420000000000073e+01,6.018779999999999963e-02,6.247529999999999750e-02,3.057079999999999867e-02,6.213069999999999704e-02,6.261120000000000574e-02
2.939389999999999858e+01,5.985780000000000267e-02,6.213339999999999835e-02,3.040500000000000147e-02,6.179060000000000108e-02,6.226870000000000321e-02
2.944369999999999976e+01,5.952960000000000196e-02,6.179330000000000239e-02,3.024019999999999833e-02,6.145230000000000137e-02,6.192799999999999694e-02
2.949340000000000117e+01,5.920319999999999749e-02,6.145509999999999862e-02,3.007620000000000085e-02,6.111590000000000078e-02,6.158919999999999673e-02
2.954309999999999903e+01,5.887869999999999909e-02,6.111880000000000090e-02,2.991310000000000149e-02,6.078139999999999932e-02,6.125239999999999851e-02
2.959290000000000020e+01,5.855599999999999694e-02,6.078440000000000232e-02,2.975090000000000026e-02,6.044879999999999698e-02,6.091730000000000061e-02
2.964260000000000161e+01,5.823500000000000204e-02,6.045179999999999998e-02,2.958960000000000062e-02,6.011799999999999783e-02,6.058419999999999778e-02
2.969229999999999947e+01,5.791589999999999933e-02,6.012109999999999677e-02,2.942919999999999911e-02,5.978900000000000187e-02,6.025289999999999813e-02
2.974210000000000065e+01,5.759849999999999692e-02,5.979219999999999674e-02,2.926969999999999919e-02,5.946180000000000215e-02,5.992340000000000166e-02
2.979179999999999851e+01,5.728289999999999771e-02,5.946509999999999990e-02,2.911110000000000086e-02,5.913650000000000156e-02,5.959579999999999739e-02
2.984159999999999968e+01,5.696899999999999881e-02,5.913990000000000219e-02,2.895330000000000126e-02,5.881299999999999722e-02,5.926990000000000036e-02
2.989130000000000109e+01,5.665690000000000309e-02,5.881639999999999785e-02,2.879639999999999977e-02,5.849120000000000014e-02,5.894590000000000246e-02
2.994099999999999895e+01,5.634650000000000075e-02,5.849479999999999957e-02,2.864030000000000048e-02,5.817130000000000217e-02,5.862370000000000081e-02
2.999080000000000013e+01,5.603790000000000160e-02,5.817490000000000161e-02,2.848509999999999931e-02,5.785309999999999758e-02,5.830319999999999947e-02
3.004050000000000153e+01,5.573100000000000276e-02,5.785679999999999990e-02,2.833070000000000033e-02,5.753670000000000312e-02,5.798459999999999726e-02
3.009019999999999939e+01,5.542570000000000136e-02,5.754039999999999849e-02,2.817719999999999947e-02,5.722200000000000203e-02,5.766770000000000229e-02
3.014000000000000057e+01,5.512220000000000314e-02,5.722580000000000028e-02,2.802450000000000080e-02,5.690909999999999719e-02,5.735259999999999664e-02
3.018969999999999843e+01,5.482039999999999830e-02,5.691299999999999831e-02,2.787270000000000025e-02,5.659789999999999960e-02,5.703919999999999824e-02
3.023939999999999984e+01,5.452019999999999783e-02,5.660189999999999666e-02,2.772169999999999843e-02,5.628849999999999826e-02,5.672750000000000015e-02
3.028920000000000101e+01,5.422169999999999768e-02,5.629250000000000226e-02,2.757149999999999879e-02,5.598079999999999723e-02,5.641759999999999831e-02
3.033889999999999887e+01,5.392489999999999783e-02,5.598480000000000123e-02,2.742220000000000074e-02,5.567470000000000058e-02,5.610939999999999678e-02
3.038860000000000028e+01,5.362970000000000237e-02,5.567880000000000051e-02,2.727359999999999854e-02,5.537040000000000017e-02,5.580290000000000250e-02
3.043840000000000146e+01,5.333609999999999740e-02,5.537450000000000011e-02,2.712590000000000140e-02,5.506769999999999721e-02,5.549799999999999872e-02
3.048809999999999931e+01,5.304419999999999968e-02,5.507190000000000002e-02,2.697899999999999951e-02,5.476679999999999743e-02,5.519489999999999813e-02
3.053790000000000049e+01,5.275389999999999940e-02,5.477100000000000024e-02,2.683289999999999981e-02,5.446750000000000203e-02,5.489349999999999785e-02
3.058759999999999835e+01,5.246519999999999656e-02,5.447169999999999790e-02,2.668759999999999882e-02,5.416979999999999712e-02,5.459370000000000195e-02
3.063729999999999976e+01,5.217809999999999809e-02,5.417410000000000281e-02,2.654310000000000003e-02,5.387379999999999947e-02,5.429559999999999942e-02
3.068710000000000093e+01,5.189259999999999706e-02,5.387809999999999822e-02,2.639930000000000054e-02,5.357950000000000212e-02,5.399910000000000126e-02
3.073679999999999879e+01,5.160870000000000041e-02,5.358380000000000087e-02,2.625639999999999918e-02,5.328669999999999934e-02,5.370430000000000342e-02
3.078650000000000020e+01,5.132640000000000119e-02,5.329110000000000097e-02,2.611420000000000061e-02,5.299559999999999688e-02,5.341110000000000302e-02
3.083630000000000138e+01,5.104559999999999653e-02,5.300010000000000138e-02,2.597280000000000075e-02,5.270609999999999878e-02,5.311950000000000005e-02
3.088599999999999923e+01,5.076640000000000319e-02,5.271060000000000328e-02,2.583219999999999961e-02,5.241830000000000100e-02,5.282959999999999740e-02
3.093570000000000064e+01,5.048869999999999747e-02,5.242270000000000263e-02,2.569240000000000065e-02,5.213199999999999779e-02,5.254120000000000318e-02
3.098549999999999827e+01,5.021260000000000306e-02,5.213650000000000229e-02,2.555330000000000101e-02,5.184720000000000301e-02,5.225450000000000234e-02
3.103519999999999968e+01,4.993800000000000322e-02,5.185180000000000344e-02,2.541500000000000009e-02,5.156410000000000160e-02,5.196930000000000299e-02
3.108490000000000109e+01,4.966500000000000081e-02,5.156859999999999916e-02,2.527739999999999848e-02,5.128250000000000169e-02,5.168570000000000109e-02
3.113469999999999871e+01,4.939339999999999703e-02,5.128710000000000213e-02,2.514059999999999906e-02,5.100249999999999923e-02,5.140369999999999662e-02
3.118440000000000012e+01,4.912339999999999762e-02,5.100709999999999966e-02,2.500459999999999836e-02,5.072410000000000113e-02,5.112320000000000059e-02
3.123420000000000130e+01,4.885479999999999684e-02,5.072870000000000157e-02,2.486930000000000043e-02,5.044710000000000166e-02,5.084430000000000199e-02
3.128389999999999915e+01,4.858780000000000043e-02,5.045179999999999804e-02,2.473469999999999835e-02,5.017180000000000251e-02,5.056689999999999796e-02
3.133360000000000056e+01,4.832220000000000265e-02,5.017640000000000294e-02,2.460079999999999906e-02,4.989790000000000197e-02,5.029109999999999830e-02
3.138340000000000174e+01,4.805809999999999943e-02,4.990250000000000241e-02,2.446769999999999848e-02,4.962550000000000294e-02,5.001680000000000015e-02
3.143309999999999960e+01,4.779540000000000177e-02,4.963019999999999932e-02,2.433530000000000068e-02,4.935470000000000135e-02,4.974399999999999655e-02
3.148280000000000101e+01,4.753419999999999868e-02,4.935930000000000178e-02,2.420370000000000160e-02,4.908529999999999838e-02,4.947270000000000140e-02
3.153259999999999863e+01,4.727449999999999708e-02,4.909000000000000169e-02,2.407269999999999896e-02,4.881749999999999978e-02,4.920290000000000080e-02
3.158230000000000004e+01,4.701620000000000105e-02,4.882210000000000022e-02,2.394249999999999851e-02,4.855109999999999981e-02,4.893460000000000171e-02
3.163200000000000145e+01,4.675929999999999670e-02,4.855580000000000312e-02,2.381300000000000083e-02,4.828620000000000134e-02,4.866779999999999717e-02
3.168179999999999907e+01,4.650390000000000079e-02,4.829089999999999772e-02,2.368419999999999900e-02,4.802279999999999743e-02,4.840239999999999820e-02
3.173150000000000048e+01,4.624980000000000063e-02,4.802739999999999787e-02,2.355609999999999996e-02,4.776079999999999909e-02,4.813859999999999667e-02
3.178130000000000166e+01,4.599720000000000197e-02,4.776539999999999953e-02,2.342870000000000022e-02,4.750019999999999937e-02,4.787609999999999782e-02
3.183099999999999952e+01,4.574600000000000194e-02,4.750490000000000268e-02,2.330199999999999980e-02,4.724110000000000115e-02,4.761520000000000336e-02
3.188070000000000093e+01,4.549609999999999765e-02,4.724579999999999752e-02,2.317599999999999869e-02,4.698349999999999749e-02,4.735559999999999770e-02
3.193049999999999855e+01,4.524770000000000181e-02,4.698809999999999792e-02,2.305060000000000095e-02,4.672720000000000345e-02,4.709750000000000048e-02
3.198019999999999996e+01,4.500060000000000171e-02,4.673189999999999983e-02,2.292599999999999846e-02,4.647239999999999704e-02,4.684089999999999782e-02
3.202989999999999782e+01,4.475490000000000024e-02,4.647699999999999748e-02,2.280199999999999935e-02,4.621900000000000314e-02,4.658559999999999784e-02
3.207970000000000255e+01,4.451050000000000145e-02,4.622359999999999663e-02,2.267869999999999955e-02,4.596700000000000091e-02,4.633179999999999937e-02
3.212939999999999685e+01,4.426750000000000129e-02,4.597160000000000135e-02,2.255609999999999907e-02,4.571630000000000138e-02,4.607929999999999665e-02
3.217909999999999826e+01,4.402589999999999976e-02,4.572099999999999775e-02,2.243420000000000136e-02,4.546710000000000335e-02,4.582819999999999949e-02
3.222890000000000299e+01,4.378549999999999803e-02,4.547169999999999684e-02,2.231290000000000009e-02,4.521920000000000106e-02,4.557859999999999689e-02
3.227859999999999729e+01,4.354659999999999781e-02,4.522380000000000150e-02,2.219230000000000161e-02,4.497269999999999740e-02,4.533029999999999698e-02
3.232829999999999870e+01,4.330889999999999740e-02,4.497729999999999784e-02,2.207229999999999956e-02,4.472759999999999930e-02,4.508340000000000264e-02
3.237810000000000343e+01,4.307249999999999968e-02,4.473209999999999686e-02,2.195300000000000029e-02,4.448379999999999695e-02,4.483779999999999710e-02
3.242779999999999774e+01,4.283750000000000058e-02,4.448830000000000146e-02,2.183430000000000093e-02,4.424129999999999729e-02,4.459359999999999713e-02
3.247760000000000247e+01,4.260370000000000129e-02,4.424589999999999773e-02,2.171630000000000088e-02,4.400020000000000320e-02,4.435069999999999985e-02
3.252729999999999677e+01,4.237130000000000063e-02,4.400479999999999670e-02,2.159900000000000014e-02,4.376050000000000079e-02,4.410920000000000119e-02
3.257699999999999818e+01,4.214009999999999978e-02,4.376499999999999835e-02,2.148219999999999991e-02,4.352199999999999819e-02,4.386899999999999827e-02
3.262680000000000291e+01,4.191020000000000162e-02,4.352650000000000269e-02,2.136619999999999839e-02,4.328490000000000115e-02,4.363020000000000093e-02
3.267649999999999721e+01,4.168159999999999921e-02,4.328939999999999871e-02,2.125070000000000084e-02,4.304909999999999987e-02,4.339260000000000339e-02
3.272619999999999862e+01,4.145419999999999661e-02,4.305350000000000149e-02,2.113589999999999913e-02,4.281449999999999839e-02,4.315639999999999754e-02
3.277600000000000335e+01,4.122809999999999669e-02,4.281900000000000289e-02,2.102170000000000080e-02,4.258130000000000248e-02,4.292150000000000132e-02
3.282569999999999766e+01,4.100329999999999947e-02,4.258569999999999717e-02,2.090809999999999891e-02,4.234940000000000232e-02,4.268779999999999797e-02
3.287539999999999907e+01,4.077959999999999918e-02,4.235370000000000107e-02,2.079510000000000039e-02,4.211870000000000197e-02,4.245550000000000018e-02
3.292519999999999669e+01,4.055729999999999752e-02,4.212300000000000072e-02,2.068280000000000118e-02,4.188929999999999737e-02,4.222440000000000221e-02
3.297489999999999810e+01,4.033609999999999973e-02,4.189360000000000306e-02,2.057109999999999841e-02,4.166120000000000240e-02,4.199459999999999998e-02
3.302470000000000283e+01,4.011619999999999769e-02,4.166550000000000115e-02,2.045989999999999961e-02,4.143430000000000030e-02,4.176610000000000045e-02
3.307439999999999714e+01,3.989750000000000241e-02,4.143859999999999905e-02,2.034940000000000013e-02,4.120870000000000088e-02,4.153880000000000072e-02
3.312409999999999854e+01,3.967999999999999999e-02,4.121289999999999676e-02,2.023950000000000055e-02,4.098430000000000129e-02,4.131279999999999675e-02
3.317390000000000327e+01,3.946369999999999739e-02,4.098849999999999716e-02,2.013020000000000087e-02,4.076119999999999743e-02,4.108799999999999952e-02
3.322359999999999758e+01,3.924860000000000154e-02,4.076529999999999737e-02,2.002150000000000110e-02,4.053919999999999746e-02,4.086449999999999805e-02
3.327329999999999899e+01,3.903460000000000263e-02,4.054340000000000027e-02,1.991329999999999836e-02,4.031860000000000305e-02,4.064210000000000045e-02
3.332309999999999661e+01,3.882189999999999946e-02,4.032270000000000298e-02,1.980579999999999841e-02,4.009909999999999863e-02,4.042110000000000147e-02
3.337279999999999802e+01,3.861030000000000018e-02,4.010319999999999857e-02,1.969889999999999836e-02,3.988080000000000097e-02,4.020119999999999943e-02
3.342249999999999943e+01,3.839990000000000070e-02,3.988490000000000091e-02,1.959249999999999881e-02,3.966379999999999906e-02,3.998249999999999721e-02
3.347229999999999706e+01,3.819070000000000104e-02,3.966780000000000306e-02,1.948669999999999916e-02,3.944790000000000102e-02,3.976509999999999767e-02
3.352199999999999847e+01,3.798259999999999831e-02,3.945189999999999808e-02,1.938149999999999942e-02,3.923320000000000279e-02,3.954880000000000201e-02
3.357169999999999987e+01,3.777559999999999946e-02,3.923719999999999986e-02,1.927680000000000018e-02,3.901969999999999744e-02,3.933380000000000210e-02
3.362149999999999750e+01,3.756990000000000329e-02,3.902359999999999857e-02,1.917280000000000026e-02,3.880739999999999884e-02,3.911989999999999912e-02
3.367119999999999891e+01,3.736520000000000119e-02,3.881129999999999997e-02,1.906930000000000083e-02,3.859630000000000005e-02,3.890720000000000289e-02
3.372099999999999653e+01,3.716169999999999890e-02,3.860009999999999830e-02,1.896629999999999844e-02,3.838629999999999820e-02,3.869559999999999667e-02
3.377069999999999794e+01,3.695919999999999761e-02,3.839010000000000339e-02,1.886389999999999942e-02,3.817740000000000022e-02,3.848530000000000006e-02
3.382039999999999935e+01,3.675799999999999901e-02,3.818119999999999847e-02,1.876210000000000030e-02,3.796979999999999800e-02,3.827610000000000040e-02
3.387019999999999698e+01,3.655780000000000141e-02,3.797350000000000031e-02,1.866090000000000110e-02,3.776319999999999677e-02,3.806799999999999767e-02
3.391989999999999839e+01,3.635870000000000074e-02,3.776689999999999908e-02,1.856009999999999951e-02,3.755780000000000229e-02,3.786110000000000170e-02
3.396959999999999980e+01,3.616069999999999701e-02,3.756149999999999767e-02,1.846000000000000071e-02,3.735349999999999782e-02,3.765530000000000266e-02
3.401939999999999742e+01,3.596379999999999716e-02,3.735720000000000013e-02,1.836029999999999954e-02,3.715040000000000009e-02,3.745070000000000343e-02
3.406909999999999883e+01,3.576800000000000118e-02,3.715399999999999953e-02,1.826130000000000114e-02,3.694839999999999930e-02,3.724709999999999827e-02
3.411880000000000024e+01,3.557330000000000214e-02,3.695190000000000280e-02,1.816270000000000037e-02,3.674750000000000238e-02,3.704469999999999985e-02
3.416859999999999786e+01,3.537959999999999716e-02,3.675090000000000301e-02,1.806469999999999951e-02,3.654759999999999953e-02,3.684339999999999837e-02
3.421829999999999927e+01,3.518700000000000300e-02,3.655110000000000303e-02,1.796719999999999914e-02,3.634890000000000343e-02,3.664329999999999671e-02
3.426800000000000068e+01,3.499549999999999883e-02,3.635229999999999712e-02,1.787029999999999869e-02,3.615129999999999733e-02,3.644420000000000298e-02
3.431779999999999831e+01,3.480500000000000260e-02,3.615469999999999795e-02,1.777389999999999873e-02,3.595480000000000204e-02,3.624619999999999925e-02
3.436749999999999972e+01,3.461560000000000331e-02,3.595809999999999979e-02,1.767799999999999927e-02,3.575930000000000081e-02,3.604929999999999940e-02
3.441729999999999734e+01,3.442719999999999808e-02,3.576259999999999856e-02,1.758260000000000031e-02,3.556490000000000345e-02,3.585350000000000342e-02
3.446699999999999875e+01,3.423989999999999673e-02,3.556820000000000120e-02,1.748780000000000126e-02,3.537160000000000304e-02,3.565870000000000151e-02
3.451670000000000016e+01,3.405360000000000331e-02,3.537479999999999791e-02,1.739339999999999983e-02,3.517939999999999956e-02,3.546509999999999940e-02
3.456649999999999778e+01,3.386829999999999702e-02,3.518249999999999850e-02,1.729959999999999831e-02,3.498819999999999708e-02,3.527240000000000236e-02
3.461619999999999919e+01,3.368399999999999866e-02,3.499130000000000296e-02,1.720630000000000076e-02,3.479809999999999848e-02,3.508089999999999820e-02
3.466590000000000060e+01,3.350079999999999725e-02,3.480110000000000148e-02,1.711350000000000024e-02,3.460900000000000087e-02,3.489040000000000197e-02
3.471569999999999823e+01,3.331850000000000089e-02,3.461199999999999694e-02,1.702120000000000022e-02,3.442089999999999733e-02,3.470089999999999980e-02
3.476539999999999964e+01,3.313730000000000148e-02,3.442390000000000033e-02,1.692940000000000070e-02,3.423389999999999767e-02,3.451250000000000151e-02
3.481510000000000105e+01,3.295710000000000306e-02,3.423679999999999779e-02,1.683810000000000168e-02,3.404789999999999900e-02,3.432520000000000016e-02
3.486489999999999867e+01,3.277780000000000277e-02,3.405079999999999912e-02,1.674729999999999969e-02,3.386290000000000133e-02,3.413879999999999693e-02
3.491460000000000008e+01,3.259949999999999654e-02,3.386580000000000146e-02,1.665700000000000167e-02,3.367900000000000060e-02,3.395349999999999757e-02
3.496439999999999770e+01,3.242230000000000112e-02,3.368179999999999785e-02,1.656720000000000068e-02,3.349599999999999800e-02,3.376919999999999922e-02
3.501409999999999911e+01,3.224599999999999689e-02,3.349880000000000219e-02,1.647780000000000078e-02,3.331409999999999927e-02,3.358590000000000186e-02
3.506380000000000052e+01,3.207059999999999772e-02,3.331680000000000058e-02,1.638900000000000079e-02,3.313320000000000154e-02,3.340359999999999857e-02
3.511359999999999815e+01,3.189630000000000243e-02,3.313579999999999998e-02,1.630059999999999842e-02,3.295320000000000193e-02,3.322230000000000322e-02
3.516329999999999956e+01,3.172280000000000239e-02,3.295580000000000037e-02,1.621279999999999943e-02,3.277429999999999927e-02,3.304200000000000192e-02
3.521300000000000097e+01,3.155039999999999928e-02,3.277680000000000177e-02,1.612540000000000154e-02,3.259630000000000166e-02,3.286270000000000163e-02
3.526279999999999859e+01,3.137890000000000124e-02,3.259879999999999722e-02,1.603840000000000127e-02,3.241929999999999812e-02,3.268440000000000234e-02
3.531250000000000000e+01,3.120830000000000132e-02,3.242169999999999774e-02,1.595200000000000090e-02,3.224330000000000251e-02,3.250700000000000117e-02
3.536220000000000141e+01,3.103869999999999893e-02,3.224559999999999926e-02,1.586600000000000163e-02,3.206819999999999810e-02,3.233069999999999694e-02
3.541199999999999903e+01,3.087000000000000161e-02,3.207050000000000178e-02,1.578049999999999939e-02,3.189410000000000162e-02,3.215529999999999777e-02
3.546170000000000044e+01,3.070219999999999894e-02,3.189639999999999836e-02,1.569540000000000171e-02,3.172099999999999920e-02,3.198079999999999673e-02
3.551140000000000185e+01,3.053540000000000074e-02,3.172320000000000001e-02,1.561079999999999933e-02,3.154880000000000184e-02,3.180729999999999669e-02
3.556119999999999948e+01,3.036940000000000126e-02,3.155100000000000265e-02,1.552669999999999918e-02,3.137750000000000261e-02,3.163479999999999764e-02
3.561090000000000089e+01,3.020439999999999930e-02,3.137970000000000342e-02,1.544300000000000013e-02,3.120720000000000091e-02,3.146319999999999673e-02
3.566069999999999851e+01,3.004029999999999895e-02,3.120929999999999885e-02,1.535979999999999984e-02,3.103780000000000081e-02,3.129259999999999681e-02
3.571039999999999992e+01,2.987710000000000019e-02,3.103989999999999874e-02,1.527700000000000065e-02,3.086940000000000170e-02,3.112289999999999848e-02
3.576010000000000133e+01,2.971479999999999955e-02,3.087140000000000023e-02,1.519470000000000022e-02,3.070190000000000072e-02,3.095409999999999828e-02
3.580989999999999895e+01,2.955340000000000050e-02,3.070379999999999984e-02,1.511279999999999915e-02,3.053530000000000133e-02,3.078629999999999908e-02
3.585960000000000036e+01,2.939280000000000018e-02,3.053720000000000045e-02,1.503140000000000032e-02,3.036960000000000007e-02,3.061929999999999860e-02
3.590930000000000177e+01,2.923320000000000085e-02,3.037139999999999979e-02,1.495040000000000084e-02,3.020480000000000040e-02,3.045329999999999912e-02
3.595909999999999940e+01,2.907440000000000024e-02,3.020660000000000012e-02,1.486990000000000013e-02,3.004089999999999885e-02,3.028820000000000123e-02
3.600880000000000081e+01,2.891650000000000123e-02,3.004269999999999857e-02,1.478980000000000052e-02,2.987799999999999831e-02,3.012400000000000147e-02
3.605850000000000222e+01,2.875950000000000034e-02,2.987969999999999862e-02,1.471010000000000026e-02,2.971589999999999995e-02,2.996069999999999983e-02
3.610829999999999984e+01,2.860330000000000164e-02,2.971750000000000086e-02,1.463090000000000050e-02,2.955469999999999972e-02,2.979829999999999979e-02
3.615800000000000125e+01,2.844800000000000106e-02,2.955630000000000063e-02,1.455210000000000010e-02,2.939440000000000108e-02,2.963680000000000134e-02
3.620770000000000266e+01,2.829349999999999921e-02,2.939589999999999911e-02,1.447370000000000080e-02,2.923500000000000057e-02,2.947610000000000161e-02
3.625750000000000028e+01,2.813989999999999894e-02,2.923639999999999919e-02,1.439570000000000086e-02,2.907639999999999877e-02,2.931639999999999940e-02
3.630720000000000169e+01,2.798710000000000087e-02,2.907780000000000087e-02,1.431819999999999968e-02,2.891869999999999857e-02,2.915749999999999939e-02
3.635699999999999932e+01,2.783520000000000091e-02,2.892010000000000067e-02,1.424109999999999959e-02,2.876189999999999997e-02,2.899950000000000097e-02
3.640670000000000073e+01,2.768409999999999968e-02,2.876319999999999918e-02,1.416440000000000060e-02,2.860590000000000008e-02,2.884240000000000068e-02
3.645640000000000214e+01,2.753380000000000064e-02,2.860719999999999930e-02,1.408809999999999923e-02,2.845079999999999831e-02,2.868609999999999910e-02
3.650619999999999976e+01,2.738439999999999971e-02,2.845210000000000100e-02,1.401220000000000070e-02,2.829660000000000161e-02,2.853069999999999912e-02
3.655590000000000117e+01,2.723570000000000157e-02,2.829780000000000142e-02,1.393679999999999919e-02,2.814320000000000016e-02,2.837610000000000132e-02
3.660560000000000258e+01,2.708790000000000156e-02,2.814430000000000057e-02,1.386169999999999937e-02,2.799060000000000090e-02,2.822240000000000165e-02
3.665540000000000020e+01,2.694090000000000026e-02,2.799170000000000130e-02,1.378710000000000005e-02,2.783880000000000035e-02,2.806950000000000070e-02
3.670510000000000161e+01,2.679470000000000116e-02,2.783990000000000076e-02,1.371290000000000009e-02,2.768790000000000140e-02,2.791739999999999847e-02
3.675480000000000302e+01,2.664930000000000077e-02,2.768889999999999893e-02,1.363909999999999949e-02,2.753790000000000057e-02,2.776620000000000130e-02
3.680460000000000065e+01,2.650469999999999909e-02,2.753879999999999870e-02,1.356560000000000057e-02,2.738859999999999906e-02,2.761579999999999938e-02
3.685430000000000206e+01,2.636089999999999961e-02,2.738950000000000065e-02,1.349260000000000043e-02,2.724019999999999914e-02,2.746629999999999905e-02
3.690409999999999968e+01,2.621789999999999884e-02,2.724100000000000132e-02,1.341999999999999964e-02,2.709249999999999853e-02,2.731750000000000150e-02
3.695380000000000109e+01,2.607570000000000027e-02,2.709330000000000072e-02,1.334770000000000054e-02,2.694569999999999951e-02,2.716959999999999861e-02
3.700350000000000250e+01,2.593430000000000041e-02,2.694650000000000170e-02,1.327590000000000020e-02,2.679969999999999922e-02,2.702250000000000138e-02
3.705330000000000013e+01,2.579359999999999986e-02,2.680039999999999853e-02,1.320439999999999982e-02,2.665450000000000111e-02,2.687609999999999999e-02
3.710300000000000153e+01,2.565370000000000150e-02,2.665510000000000101e-02,1.313330000000000053e-02,2.651010000000000172e-02,2.673060000000000019e-02
3.715270000000000294e+01,2.551459999999999839e-02,2.651070000000000162e-02,1.306270000000000001e-02,2.636640000000000164e-02,2.658589999999999912e-02
3.720250000000000057e+01,2.537620000000000153e-02,2.636700000000000155e-02,1.299239999999999944e-02,2.622359999999999969e-02,2.644200000000000023e-02
3.725220000000000198e+01,2.523859999999999992e-02,2.622410000000000019e-02,1.292240000000000055e-02,2.608150000000000052e-02,2.629880000000000065e-02
3.730190000000000339e+01,2.510170000000000110e-02,2.608200000000000102e-02,1.285290000000000044e-02,2.594029999999999947e-02,2.615649999999999920e-02
3.735170000000000101e+01,2.496560000000000099e-02,2.594060000000000116e-02,1.278370000000000027e-02,2.579980000000000120e-02,2.601490000000000052e-02
3.740140000000000242e+01,2.483020000000000019e-02,2.580009999999999942e-02,1.271489999999999947e-02,2.565999999999999878e-02,2.587410000000000057e-02
3.745109999999999673e+01,2.469560000000000158e-02,2.566030000000000047e-02,1.264649999999999976e-02,2.552099999999999855e-02,2.573399999999999993e-02
3.750090000000000146e+01,2.456169999999999881e-02,2.552130000000000024e-02,1.257849999999999940e-02,2.538280000000000050e-02,2.559480000000000088e-02
3.755060000000000286e+01,2.442860000000000170e-02,2.538299999999999931e-02,1.251080000000000074e-02,2.524540000000000117e-02,2.545630000000000115e-02
3.760040000000000049e+01,2.429620000000000044e-02,2.524550000000000058e-02,1.244349999999999970e-02,2.510870000000000116e-02,2.531850000000000073e-02
3.765010000000000190e+01,2.416449999999999848e-02,2.510870000000000116e-02,1.237659999999999975e-02,2.497270000000000045e-02,2.518149999999999902e-02
3.769980000000000331e+01,2.403349999999999931e-02,2.497270000000000045e-02,1.230999999999999976e-02,2.483749999999999847e-02,2.504529999999999951e-02
3.774960000000000093e+01,2.390319999999999945e-02,2.483749999999999847e-02,1.224380000000000086e-02,2.470299999999999926e-02,2.490979999999999930e-02
3.779930000000000234e+01,2.377369999999999831e-02,2.470289999999999986e-02,1.217790000000000018e-02,2.456929999999999878e-02,2.477499999999999841e-02
3.784899999999999665e+01,2.364480000000000054e-02,2.456919999999999937e-02,1.211240000000000060e-02,2.443630000000000108e-02,2.464099999999999971e-02
3.789880000000000138e+01,2.351670000000000149e-02,2.443609999999999879e-02,1.204719999999999923e-02,2.430399999999999922e-02,2.450770000000000032e-02
3.794850000000000279e+01,2.338929999999999829e-02,2.430380000000000040e-02,1.198240000000000069e-02,2.417240000000000014e-02,2.437510000000000024e-02
3.799819999999999709e+01,2.326260000000000133e-02,2.417220000000000132e-02,1.191799999999999977e-02,2.404159999999999978e-02,2.424329999999999888e-02
3.804800000000000182e+01,2.313650000000000082e-02,2.404130000000000156e-02,1.185390000000000055e-02,2.391149999999999873e-02,2.411210000000000089e-02
3.809770000000000323e+01,2.301119999999999902e-02,2.391110000000000110e-02,1.179009999999999954e-02,2.378200000000000106e-02,2.398170000000000163e-02
3.814750000000000085e+01,2.288650000000000059e-02,2.378159999999999996e-02,1.172669999999999962e-02,2.365329999999999863e-02,2.385200000000000167e-02
3.819720000000000226e+01,2.276250000000000148e-02,2.365290000000000101e-02,1.166370000000000080e-02,2.352529999999999899e-02,2.372310000000000044e-02
3.824689999999999657e+01,2.263920000000000168e-02,2.352479999999999849e-02,1.160100000000000020e-02,2.339799999999999866e-02,2.359479999999999911e-02
3.829670000000000130e+01,2.251660000000000120e-02,2.339750000000000163e-02,1.153859999999999955e-02,2.327140000000000111e-02,2.346720000000000056e-02
3.834640000000000271e+01,2.239470000000000002e-02,2.327080000000000121e-02,1.147650000000000059e-02,2.314549999999999941e-02,2.334030000000000132e-02
3.839609999999999701e+01,2.227339999999999876e-02,2.314489999999999950e-02,1.141479999999999925e-02,2.302030000000000048e-02,2.321410000000000140e-02
3.844590000000000174e+01,2.215280000000000027e-02,2.301960000000000117e-02,1.135350000000000074e-02,2.289570000000000147e-02,2.308860000000000079e-02
3.849560000000000315e+01,2.203280000000000169e-02,2.289499999999999869e-02,1.129239999999999931e-02,2.277190000000000117e-02,2.296379999999999949e-02
3.854529999999999745e+01,2.191349999999999895e-02,2.277109999999999898e-02,1.123170000000000071e-02,2.264870000000000078e-02,2.283970000000000097e-02
3.859510000000000218e+01,2.179479999999999959e-02,2.264789999999999859e-02,1.117130000000000033e-02,2.252619999999999970e-02,2.271619999999999889e-02
3.864479999999999649e+01,2.167679999999999954e-02,2.252530000000000157e-02,1.111129999999999930e-02,2.240429999999999852e-02,2.259339999999999959e-02
3.869449999999999790e+01,2.155949999999999880e-02,2.240340000000000040e-02,1.105159999999999997e-02,2.228319999999999954e-02,2.247129999999999961e-02
3.874430000000000263e+01,2.144269999999999857e-02,2.228219999999999854e-02,1.099220000000000058e-02,2.216260000000000105e-02,2.234989999999999893e-02
3.879399999999999693e+01,2.132670000000000052e-02,2.216160000000000005e-02,1.093309999999999942e-02,2.204280000000000128e-02,2.222910000000000164e-02
3.884380000000000166e+01,2.121119999999999950e-02,2.204170000000000088e-02,1.087429999999999994e-02,2.192360000000000142e-02,2.210900000000000018e-02
3.889350000000000307e+01,2.109640000000000126e-02,2.192250000000000101e-02,1.081589999999999982e-02,2.180500000000000146e-02,2.198949999999999863e-02
3.894319999999999737e+01,2.098219999999999946e-02,2.180390000000000106e-02,1.075770000000000025e-02,2.168710000000000082e-02,2.187069999999999986e-02
3.899300000000000210e+01,2.086870000000000044e-02,2.168590000000000101e-02,1.069990000000000004e-02,2.156989999999999949e-02,2.175250000000000100e-02
3.904270000000000351e+01,2.075569999999999846e-02,2.156860000000000027e-02,1.064239999999999978e-02,2.145319999999999866e-02,2.163500000000000145e-02
3.909239999999999782e+01,2.064339999999999925e-02,2.145199999999999885e-02,1.058519999999999947e-02,2.133730000000000002e-02,2.151809999999999834e-02
3.914220000000000255e+01,2.053169999999999995e-02,2.133590000000000139e-02,1.052840000000000026e-02,2.122189999999999840e-02,2.140190000000000148e-02
3.919189999999999685e+01,2.042060000000000056e-02,2.122059999999999919e-02,1.047179999999999986e-02,2.110719999999999957e-02,2.128620000000000165e-02
3.924159999999999826e+01,2.031010000000000107e-02,2.110580000000000095e-02,1.041549999999999941e-02,2.099310000000000065e-02,2.117130000000000054e-02
3.929140000000000299e+01,2.020020000000000149e-02,2.099159999999999915e-02,1.035960000000000006e-02,2.087960000000000163e-02,2.105689999999999992e-02
3.934109999999999729e+01,2.009089999999999834e-02,2.087810000000000013e-02,1.030389999999999952e-02,2.076679999999999846e-02,2.094319999999999862e-02
3.939079999999999870e+01,1.998219999999999857e-02,2.076520000000000102e-02,1.024850000000000066e-02,2.065449999999999925e-02,2.083010000000000070e-02
3.944060000000000343e+01,1.987409999999999871e-02,2.065300000000000122e-02,1.019349999999999944e-02,2.054289999999999936e-02,2.071759999999999921e-02
3.949029999999999774e+01,1.976659999999999875e-02,2.054129999999999845e-02,1.013870000000000049e-02,2.043189999999999937e-02,2.060570000000000110e-02
3.954010000000000247e+01,1.965969999999999870e-02,2.043019999999999906e-02,1.008429999999999917e-02,2.032149999999999929e-02,2.049439999999999942e-02
3.958979999999999677e+01,1.955339999999999856e-02,2.031979999999999897e-02,1.003010000000000013e-02,2.021169999999999911e-02,2.038380000000000053e-02
3.963949999999999818e+01,1.944759999999999892e-02,2.020989999999999939e-02,9.976219999999999186e-03,2.010249999999999884e-02,2.027369999999999867e-02
3.968930000000000291e+01,1.934239999999999918e-02,2.010069999999999912e-02,9.922629999999999992e-03,1.999389999999999848e-02,2.016420000000000018e-02
3.973899999999999721e+01,1.923779999999999935e-02,1.999199999999999935e-02,9.869340000000000751e-03,1.988579999999999862e-02,2.005540000000000100e-02
3.978869999999999862e+01,1.913379999999999942e-02,1.988399999999999890e-02,9.816329999999999847e-03,1.977840000000000154e-02,1.994709999999999886e-02
3.983850000000000335e+01,1.903029999999999999e-02,1.977649999999999894e-02,9.763610000000000691e-03,1.967160000000000089e-02,1.983940000000000009e-02
3.988819999999999766e+01,1.892740000000000047e-02,1.966959999999999889e-02,9.711179999999999812e-03,1.956530000000000075e-02,1.973230000000000123e-02
3.993789999999999907e+01,1.882510000000000086e-02,1.956329999999999875e-02,9.659030000000000740e-03,1.945960000000000051e-02,1.962579999999999880e-02
3.998769999999999669e+01,1.872329999999999828e-02,1.945759999999999851e-02,9.607160000000000005e-03,1.935450000000000018e-02,1.951989999999999975e-02
4.003739999999999810e+01,1.862209999999999907e-02,1.935239999999999877e-02,9.555569999999999342e-03,1.924999999999999975e-02,1.941450000000000120e-02
4.008720000000000283e+01,1.852140000000000036e-02,1.924779999999999894e-02,9.504260000000000486e-03,1.914599999999999982e-02,1.930979999999999849e-02
4.013689999999999714e+01,1.842130000000000156e-02,1.914379999999999901e-02,9.453229999999999966e-03,1.904259999999999980e-02,1.920559999999999976e-02
4.018659999999999854e+01,1.832169999999999979e-02,1.904039999999999899e-02,9.402469999999999578e-03,1.893979999999999969e-02,1.910190000000000152e-02
4.023640000000000327e+01,1.822270000000000140e-02,1.893749999999999947e-02,9.351989999999999262e-03,1.883750000000000008e-02,1.899879999999999972e-02
4.028609999999999758e+01,1.812420000000000003e-02,1.883519999999999986e-02,9.301780000000000811e-03,1.873580000000000037e-02,1.889630000000000129e-02
4.033579999999999899e+01,1.802619999999999917e-02,1.873350000000000015e-02,9.251840000000000758e-03,1.863460000000000116e-02,1.879439999999999930e-02
4.038559999999999661e+01,1.792880000000000168e-02,1.863230000000000094e-02,9.202180000000000776e-03,1.853399999999999839e-02,1.869300000000000128e-02
4.043529999999999802e+01,1.783190000000000122e-02,1.853159999999999877e-02,9.152779999999999250e-03,1.843389999999999959e-02,1.859210000000000029e-02
4.048499999999999943e+01,1.773560000000000067e-02,1.843149999999999997e-02,9.103649999999999590e-03,1.833440000000000070e-02,1.849179999999999921e-02
4.053479999999999706e+01,1.763970000000000121e-02,1.833200000000000107e-02,9.054780000000000120e-03,1.823539999999999883e-02,1.839210000000000150e-02
4.058449999999999847e+01,1.754440000000000166e-02,1.823289999999999980e-02,9.006180000000000782e-03,1.813700000000000034e-02,1.829290000000000083e-02
4.063419999999999987e+01,1.744959999999999914e-02,1.813450000000000131e-02,8.957839999999999900e-03,1.803909999999999889e-02,1.819420000000000065e-02
4.068399999999999750e+01,1.735539999999999999e-02,1.803650000000000045e-02,8.909759999999999208e-03,1.794170000000000140e-02,1.809610000000000038e-02
4.073369999999999891e+01,1.726159999999999847e-02,1.793909999999999949e-02,8.861940000000000442e-03,1.784490000000000035e-02,1.799850000000000061e-02
4.078349999999999653e+01,1.716830000000000092e-02,1.784229999999999844e-02,8.814380000000000132e-03,1.774859999999999979e-02,1.790140000000000134e-02
4.083319999999999794e+01,1.707559999999999981e-02,1.774589999999999848e-02,8.767080000000000012e-03,1.765279999999999974e-02,1.780489999999999851e-02
4.088289999999999935e+01,1.698339999999999919e-02,1.765009999999999843e-02,8.720030000000000142e-03,1.755759999999999960e-02,1.770880000000000024e-02
4.093269999999999698e+01,1.689159999999999967e-02,1.755479999999999888e-02,8.673240000000000463e-03,1.746280000000000054e-02,1.761340000000000128e-02
4.098239999999999839e+01,1.680040000000000006e-02,1.745999999999999983e-02,8.626699999999999299e-03,1.736860000000000140e-02,1.751839999999999994e-02
4.103209999999999980e+01,1.670970000000000094e-02,1.736580000000000068e-02,8.580410000000000120e-03,1.727489999999999928e-02,1.742389999999999911e-02
4.108189999999999742e+01,1.661939999999999945e-02,1.727199999999999916e-02,8.534369999999999457e-03,1.718170000000000114e-02,1.733000000000000165e-02
4.113159999999999883e+01,1.652970000000000134e-02,1.717880000000000101e-02,8.488580000000000778e-03,1.708900000000000002e-02,1.723660000000000123e-02
4.118130000000000024e+01,1.644040000000000085e-02,1.708600000000000049e-02,8.443040000000000614e-03,1.699679999999999941e-02,1.714359999999999842e-02
4.123109999999999786e+01,1.635160000000000086e-02,1.699379999999999988e-02,8.397740000000000760e-03,1.690509999999999929e-02,1.705119999999999900e-02
4.128079999999999927e+01,1.626340000000000077e-02,1.690209999999999976e-02,8.352689999999999421e-03,1.681389999999999968e-02,1.695930000000000007e-02
4.133050000000000068e+01,1.617549999999999891e-02,1.681090000000000015e-02,8.307880000000000126e-03,1.672320000000000056e-02,1.686790000000000164e-02
4.138029999999999831e+01,1.608820000000000042e-02,1.672010000000000163e-02,8.263309999999999406e-03,1.663299999999999848e-02,1.677700000000000025e-02
4.142999999999999972e+01,1.600139999999999896e-02,1.662989999999999954e-02,8.218990000000000670e-03,1.654330000000000037e-02,1.668659999999999935e-02
4.147979999999999734e+01,1.591499999999999859e-02,1.654020000000000143e-02,8.174900000000000569e-03,1.645409999999999928e-02,1.659659999999999955e-02
4.152949999999999875e+01,1.582909999999999873e-02,1.645090000000000094e-02,8.131050000000000777e-03,1.636529999999999929e-02,1.650719999999999965e-02
4.157920000000000016e+01,1.574359999999999996e-02,1.636210000000000095e-02,8.087439999999999560e-03,1.627709999999999921e-02,1.641820000000000085e-02
4.162899999999999778e+01,1.565860000000000168e-02,1.627380000000000146e-02,8.044060000000000446e-03,1.618930000000000022e-02,1.632979999999999848e-02
4.167869999999999919e+01,1.557410000000000044e-02,1.618599999999999900e-02,8.000919999999999907e-03,1.610200000000000173e-02,1.624180000000000068e-02
4.172840000000000060e+01,1.549009999999999970e-02,1.609870000000000051e-02,7.958009999999999737e-03,1.601520000000000027e-02,1.615429999999999991e-02
4.177819999999999823e+01,1.540650000000000006e-02,1.601189999999999905e-02,7.915339999999999876e-03,1.592879999999999990e-02,1.606720000000000023e-02
4.182789999999999964e+01,1.532329999999999977e-02,1.592549999999999868e-02,7.872890000000000443e-03,1.584290000000000004e-02,1.598070000000000046e-02
4.187760000000000105e+01,1.524069999999999939e-02,1.583959999999999882e-02,7.830669999999999645e-03,1.575750000000000067e-02,1.589459999999999831e-02
4.192739999999999867e+01,1.515840000000000069e-02,1.575410000000000005e-02,7.788680000000000082e-03,1.567259999999999834e-02,1.580890000000000073e-02
4.197710000000000008e+01,1.507660000000000076e-02,1.566909999999999831e-02,7.746920000000000021e-03,1.558810000000000057e-02,1.572379999999999958e-02
4.202689999999999770e+01,1.499529999999999960e-02,1.558460000000000054e-02,7.705380000000000389e-03,1.550409999999999983e-02,1.563909999999999953e-02
4.207659999999999911e+01,1.491439999999999953e-02,1.550059999999999980e-02,7.664070000000000257e-03,1.542050000000000018e-02,1.555480000000000057e-02
4.212630000000000052e+01,1.483390000000000056e-02,1.541700000000000015e-02,7.622979999999999687e-03,1.533739999999999930e-02,1.547109999999999978e-02
4.217609999999999815e+01,1.475390000000000035e-02,1.533379999999999986e-02,7.582110000000000412e-03,1.525469999999999951e-02,1.538770000000000068e-02
4.222579999999999956e+01,1.467429999999999950e-02,1.525110000000000007e-02,7.541459999999999830e-03,1.517250000000000022e-02,1.530489999999999975e-02
4.227550000000000097e+01,1.459509999999999974e-02,1.516890000000000079e-02,7.501029999999999677e-03,1.509070000000000029e-02,1.522249999999999992e-02
4.232529999999999859e+01,1.451640000000000048e-02,1.508710000000000086e-02,7.460819999999999952e-03,1.500940000000000087e-02,1.514049999999999944e-02
4.237500000000000000e+01,1.443810000000000059e-02,1.500570000000000029e-02,7.420829999999999788e-03,1.492850000000000080e-02,1.505899999999999947e-02
4.242470000000000141e+01,1.436029999999999945e-02,1.492480000000000022e-02,7.381050000000000111e-03,1.484809999999999949e-02,1.497790000000000059e-02
4.247449999999999903e+01,1.428280000000000001e-02,1.484440000000000065e-02,7.341480000000000054e-03,1.476809999999999928e-02,1.489719999999999933e-02
4.252420000000000044e+01,1.420579999999999933e-02,1.476429999999999930e-02,7.302130000000000426e-03,1.468850000000000017e-02,1.481700000000000031e-02
4.257390000000000185e+01,1.412919999999999975e-02,1.468470000000000018e-02,7.263000000000000358e-03,1.460939999999999982e-02,1.473720000000000065e-02
4.262369999999999948e+01,1.405299999999999952e-02,1.460559999999999983e-02,7.224069999999999971e-03,1.453070000000000056e-02,1.465789999999999975e-02
4.267340000000000089e+01,1.397720000000000039e-02,1.452679999999999944e-02,7.185350000000000070e-03,1.445240000000000066e-02,1.457899999999999995e-02
4.272319999999999851e+01,1.390180000000000061e-02,1.444849999999999954e-02,7.146849999999999731e-03,1.437450000000000012e-02,1.450049999999999950e-02
4.277289999999999992e+01,1.382689999999999961e-02,1.437070000000000014e-02,7.108549999999999938e-03,1.429710000000000009e-02,1.442249999999999956e-02
4.282260000000000133e+01,1.375239999999999969e-02,1.429320000000000070e-02,7.070449999999999825e-03,1.422009999999999941e-02,1.434479999999999957e-02
4.287239999999999895e+01,1.367819999999999973e-02,1.421620000000000002e-02,7.032570000000000141e-03,1.414349999999999982e-02,1.426760000000000007e-02
4.292210000000000036e+01,1.360450000000000027e-02,1.413949999999999929e-02,6.994880000000000195e-03,1.406729999999999960e-02,1.419079999999999994e-02
4.297180000000000177e+01,1.353110000000000077e-02,1.406330000000000080e-02,6.957399999999999869e-03,1.399159999999999987e-02,1.411450000000000031e-02
4.302159999999999940e+01,1.345820000000000002e-02,1.398759999999999934e-02,6.920130000000000031e-03,1.391620000000000010e-02,1.403850000000000063e-02
4.307130000000000081e+01,1.338570000000000038e-02,1.391219999999999957e-02,6.883049999999999932e-03,1.384130000000000082e-02,1.396299999999999972e-02
4.312100000000000222e+01,1.331350000000000068e-02,1.383719999999999915e-02,6.846170000000000380e-03,1.376679999999999918e-02,1.388780000000000049e-02
4.317079999999999984e+01,1.324179999999999975e-02,1.376269999999999924e-02,6.809489999999999640e-03,1.369259999999999922e-02,1.381310000000000003e-02
4.322050000000000125e+01,1.317040000000000051e-02,1.368849999999999928e-02,6.773010000000000315e-03,1.361889999999999976e-02,1.373880000000000066e-02
4.327029999999999887e+01,1.309940000000000063e-02,1.361479999999999982e-02,6.736729999999999802e-03,1.354559999999999965e-02,1.366490000000000066e-02
4.332000000000000028e+01,1.302880000000000010e-02,1.354140000000000031e-02,6.700639999999999895e-03,1.347259999999999951e-02,1.359140000000000001e-02
4.336970000000000169e+01,1.295860000000000067e-02,1.346849999999999957e-02,6.664749999999999668e-03,1.340009999999999986e-02,1.351819999999999931e-02
4.341949999999999932e+01,1.288880000000000060e-02,1.339590000000000052e-02,6.629050000000000047e-03,1.332799999999999957e-02,1.344550000000000085e-02
4.346920000000000073e+01,1.281939999999999989e-02,1.332370000000000082e-02,6.593540000000000165e-03,1.325619999999999923e-02,1.337320000000000002e-02
4.351890000000000214e+01,1.275029999999999913e-02,1.325199999999999989e-02,6.558229999999999962e-03,1.318489999999999940e-02,1.330130000000000028e-02
4.356869999999999976e+01,1.268159999999999947e-02,1.318060000000000065e-02,6.523100000000000426e-03,1.311389999999999952e-02,1.322970000000000049e-02
4.361840000000000117e+01,1.261329999999999917e-02,1.310960000000000077e-02,6.488159999999999761e-03,1.304330000000000073e-02,1.315859999999999946e-02
4.366810000000000258e+01,1.254530000000000055e-02,1.303900000000000024e-02,6.453419999999999643e-03,1.297309999999999956e-02,1.308780000000000013e-02
4.371790000000000020e+01,1.247769999999999956e-02,1.296880000000000081e-02,6.418860000000000191e-03,1.290329999999999949e-02,1.301740000000000015e-02
4.376760000000000161e+01,1.241049999999999966e-02,1.289889999999999960e-02,6.384479999999999669e-03,1.283379999999999937e-02,1.294739999999999953e-02
4.381730000000000302e+01,1.234370000000000085e-02,1.282950000000000063e-02,6.350289999999999754e-03,1.276479999999999976e-02,1.287780000000000001e-02
4.386710000000000065e+01,1.227720000000000027e-02,1.276039999999999987e-02,6.316289999999999578e-03,1.269610000000000009e-02,1.280850000000000044e-02
4.391680000000000206e+01,1.221110000000000077e-02,1.269170000000000020e-02,6.282470000000000068e-03,1.262779999999999979e-02,1.273969999999999964e-02
4.396659999999999968e+01,1.214529999999999950e-02,1.262330000000000049e-02,6.248830000000000356e-03,1.255979999999999944e-02,1.267120000000000052e-02
4.401630000000000109e+01,1.207989999999999932e-02,1.255539999999999955e-02,6.215369999999999576e-03,1.249220000000000018e-02,1.260299999999999962e-02
4.406600000000000250e+01,1.201490000000000023e-02,1.248780000000000029e-02,6.182090000000000328e-03,1.242500000000000028e-02,1.253529999999999922e-02
4.411580000000000013e+01,1.195019999999999936e-02,1.242049999999999925e-02,6.148990000000000011e-03,1.235819999999999974e-02,1.246790000000000051e-02
4.416550000000000153e+01,1.188580000000000018e-02,1.235370000000000044e-02,6.116070000000000360e-03,1.229169999999999915e-02,1.240089999999999942e-02
4.421520000000000294e+01,1.182180000000000036e-02,1.228719999999999986e-02,6.083329999999999640e-03,1.222559999999999966e-02,1.233420000000000002e-02
4.426500000000000057e+01,1.175819999999999990e-02,1.222099999999999922e-02,6.050769999999999586e-03,1.215980000000000012e-02,1.226789999999999999e-02
4.431470000000000198e+01,1.169489999999999939e-02,1.215519999999999969e-02,6.018380000000000257e-03,1.209439999999999994e-02,1.220199999999999931e-02
4.436440000000000339e+01,1.163190000000000057e-02,1.208979999999999951e-02,5.986159999999999919e-03,1.202940000000000086e-02,1.213640000000000031e-02
4.441420000000000101e+01,1.156929999999999938e-02,1.202469999999999928e-02,5.954120000000000246e-03,1.196469999999999999e-02,1.207109999999999954e-02
4.446390000000000242e+01,1.150699999999999987e-02,1.196000000000000014e-02,5.922250000000000431e-03,1.190030000000000081e-02,1.200629999999999926e-02
4.451359999999999673e+01,1.144509999999999972e-02,1.189570000000000037e-02,5.890549999999999606e-03,1.183629999999999925e-02,1.194169999999999954e-02
4.456340000000000146e+01,1.138349999999999952e-02,1.183159999999999941e-02,5.859020000000000374e-03,1.177259999999999938e-02,1.187760000000000031e-02
4.461310000000000286e+01,1.132219999999999928e-02,1.176800000000000068e-02,5.827660000000000132e-03,1.170930000000000061e-02,1.181369999999999990e-02
4.466290000000000049e+01,1.126120000000000072e-02,1.170460000000000077e-02,5.796469999999999748e-03,1.164639999999999946e-02,1.175029999999999998e-02
4.471260000000000190e+01,1.120059999999999979e-02,1.164169999999999962e-02,5.765450000000000089e-03,1.158370000000000059e-02,1.168710000000000061e-02
4.476230000000000331e+01,1.114039999999999996e-02,1.157900000000000075e-02,5.734600000000000287e-03,1.152150000000000049e-02,1.162430000000000060e-02
4.481210000000000093e+01,1.108040000000000067e-02,1.151669999999999951e-02,5.703910000000000403e-03,1.145949999999999920e-02,1.156189999999999996e-02
4.486180000000000234e+01,1.102080000000000073e-02,1.145469999999999995e-02,5.673390000000000377e-03,1.139790000000000074e-02,1.149979999999999926e-02
4.491149999999999665e+01,1.096150000000000076e-02,1.139309999999999976e-02,5.643030000000000268e-03,1.133660000000000050e-02,1.143800000000000025e-02
4.496130000000000138e+01,1.090250000000000073e-02,1.133179999999999951e-02,5.612840000000000017e-03,1.127569999999999961e-02,1.137649999999999946e-02
4.501100000000000279e+01,1.084380000000000066e-02,1.127090000000000036e-02,5.582799999999999742e-03,1.121510000000000042e-02,1.131539999999999976e-02
4.506069999999999709e+01,1.078549999999999995e-02,1.121020000000000003e-02,5.552930000000000192e-03,1.115479999999999944e-02,1.125460000000000002e-02
4.511050000000000182e+01,1.072749999999999919e-02,1.114990000000000078e-02,5.523219999999999692e-03,1.109480000000000015e-02,1.119419999999999964e-02
4.516020000000000323e+01,1.066980000000000012e-02,1.108999999999999916e-02,5.493679999999999918e-03,1.103520000000000022e-02,1.113409999999999921e-02
4.521000000000000085e+01,1.061239999999999926e-02,1.103029999999999983e-02,5.464290000000000119e-03,1.097590000000000024e-02,1.107430000000000046e-02
4.525970000000000226e+01,1.055530000000000010e-02,1.097099999999999985e-02,5.435050000000000298e-03,1.091690000000000021e-02,1.101479999999999994e-02
4.530939999999999657e+01,1.049849999999999915e-02,1.091199999999999982e-02,5.405980000000000334e-03,1.085820000000000014e-02,1.095559999999999937e-02
4.535920000000000130e+01,1.044199999999999989e-02,1.085329999999999975e-02,5.377060000000000346e-03,1.079980000000000002e-02,1.089679999999999989e-02
4.540890000000000271e+01,1.038589999999999999e-02,1.079489999999999963e-02,5.348300000000000276e-03,1.074179999999999927e-02,1.083830000000000036e-02
4.545859999999999701e+01,1.033000000000000064e-02,1.073690000000000061e-02,5.319690000000000182e-03,1.068410000000000019e-02,1.078010000000000079e-02
4.550840000000000174e+01,1.027439999999999951e-02,1.067910000000000040e-02,5.291240000000000006e-03,1.062669999999999934e-02,1.072219999999999944e-02
4.555810000000000315e+01,1.021919999999999946e-02,1.062169999999999954e-02,5.262929999999999865e-03,1.056960000000000018e-02,1.066459999999999977e-02
4.560779999999999745e+01,1.016419999999999997e-02,1.056460000000000038e-02,5.234789999999999582e-03,1.051279999999999923e-02,1.060739999999999947e-02
4.565760000000000218e+01,1.010959999999999984e-02,1.050779999999999943e-02,5.206790000000000203e-03,1.045629999999999997e-02,1.055039999999999971e-02
4.570729999999999649e+01,1.005520000000000025e-02,1.045130000000000017e-02,5.178939999999999932e-03,1.040010000000000066e-02,1.049379999999999931e-02
4.575699999999999790e+01,1.000110000000000061e-02,1.039510000000000087e-02,5.151249999999999579e-03,1.034430000000000072e-02,1.043739999999999946e-02
4.580680000000000263e+01,9.947360000000000577e-03,1.033919999999999978e-02,5.123700000000000129e-03,1.028869999999999958e-02,1.038140000000000070e-02
4.585649999999999693e+01,9.893880000000000730e-03,1.028360000000000038e-02,5.096299999999999789e-03,1.023340000000000014e-02,1.032570000000000016e-02
4.590630000000000166e+01,9.840689999999999160e-03,1.022840000000000034e-02,5.069050000000000292e-03,1.017840000000000064e-02,1.027029999999999957e-02
4.595600000000000307e+01,9.787779999999999397e-03,1.017340000000000085e-02,5.041939999999999963e-03,1.012380000000000051e-02,1.021509999999999953e-02
4.600569999999999737e+01,9.735159999999999647e-03,1.011869999999999957e-02,5.014979999999999612e-03,1.006939999999999918e-02,1.016030000000000058e-02
4.605550000000000210e+01,9.682829999999999909e-03,1.006429999999999998e-02,4.988170000000000104e-03,1.001529999999999955e-02,1.010579999999999985e-02
4.610520000000000351e+01,9.630780000000000243e-03,1.001020000000000035e-02,4.961499999999999765e-03,9.961519999999999750e-03,1.005149999999999967e-02
4.615489999999999782e+01,9.579020000000000590e-03,9.956410000000000607e-03,4.934970000000000329e-03,9.908020000000000022e-03,9.997610000000000524e-03
4.620470000000000255e+01,9.527529999999999333e-03,9.902899999999999203e-03,4.908590000000000002e-03,9.854810000000000306e-03,9.943959999999999952e-03
4.625439999999999685e+01,9.476319999999999882e-03,9.849679999999999547e-03,4.882349999999999711e-03,9.801890000000000602e-03,9.890599999999999392e-03
4.630409999999999826e+01,9.425390000000000504e-03,9.796749999999999903e-03,4.856250000000000323e-03,9.749259999999999177e-03,9.837520000000000639e-03
4.635390000000000299e+01,9.374729999999999522e-03,9.744110000000000271e-03,4.830290000000000104e-03,9.696909999999999558e-03,9.784740000000000104e-03
4.640359999999999729e+01,9.324350000000000346e-03,9.691750000000000712e-03,4.804469999999999921e-03,9.644840000000000010e-03,9.732239999999999641e-03
4.645329999999999870e+01,9.274249999999999508e-03,9.639669999999999489e-03,4.778779999999999833e-03,9.593060000000000476e-03,9.680029999999999191e-03
4.650310000000000343e+01,9.224410000000000595e-03,9.587880000000000014e-03,4.753239999999999722e-03,9.541549999999999337e-03,9.628090000000000606e-03
4.655279999999999774e+01,9.174840000000000079e-03,9.536360000000000670e-03,4.727829999999999706e-03,9.490329999999999946e-03,9.576440000000000299e-03
4.660260000000000247e+01,9.125549999999999634e-03,9.485129999999999603e-03,4.702559999999999726e-03,9.439380000000000687e-03,9.525070000000000064e-03
4.665229999999999677e+01,9.076519999999999380e-03,9.434170000000000403e-03,4.677429999999999782e-03,9.388699999999999823e-03,9.473969999999999961e-03
4.670199999999999818e+01,9.027749999999999317e-03,9.383489999999999540e-03,4.652429999999999934e-03,9.338310000000000707e-03,9.423149999999999929e-03
4.675180000000000291e+01,8.979249999999999385e-03,9.333080000000000542e-03,4.627570000000000121e-03,9.288180000000000047e-03,9.372609999999999969e-03
4.680149999999999721e+01,8.931009999999999643e-03,9.282949999999999882e-03,4.602840000000000403e-03,9.238319999999999518e-03,9.322340000000000140e-03
4.685119999999999862e+01,8.883030000000000093e-03,9.233079999999999413e-03,4.578239999999999914e-03,9.188740000000000796e-03,9.272340000000000443e-03
4.690100000000000335e+01,8.835320000000000673e-03,9.183490000000000750e-03,4.553770000000000387e-03,9.139420000000000530e-03,9.222609999999999142e-03
4.695069999999999766e+01,8.787859999999999769e-03,9.134170000000000483e-03,4.529440000000000029e-03,9.090370000000000394e-03,9.173149999999999707e-03
4.700039999999999907e+01,8.740650000000000849e-03,9.085110000000000408e-03,4.505239999999999766e-03,9.041580000000000450e-03,9.123960000000000403e-03
4.705019999999999669e+01,8.693710000000000326e-03,9.036310000000000522e-03,4.481169999999999598e-03,8.993060000000000637e-03,9.075029999999999555e-03
4.709989999999999810e+01,8.647010000000000113e-03,8.987780000000000769e-03,4.457219999999999585e-03,8.944799999999999279e-03,9.026370000000000574e-03
4.714970000000000283e+01,8.600570000000000090e-03,8.939519999999999411e-03,4.433409999999999608e-03,8.896799999999999847e-03,8.977970000000000048e-03
4.719939999999999714e+01,8.554380000000000317e-03,8.891510000000000039e-03,4.409719999999999786e-03,8.849070000000000547e-03,8.929829999999999712e-03
4.724909999999999854e+01,8.508440000000000794e-03,8.843770000000000797e-03,4.386160000000000059e-03,8.801579999999999820e-03,8.881949999999999568e-03
4.729890000000000327e+01,8.462749999999999787e-03,8.796280000000000071e-03,4.362730000000000427e-03,8.754359999999999226e-03,8.834329999999999614e-03
4.734859999999999758e+01,8.417310000000000764e-03,8.749049999999999536e-03,4.339420000000000083e-03,8.707390000000000616e-03,8.786969999999999850e-03
4.739829999999999899e+01,8.372110000000000316e-03,8.702069999999999250e-03,4.316239999999999834e-03,8.660680000000000461e-03,8.739860000000000337e-03
4.744809999999999661e+01,8.327160000000000117e-03,8.655349999999999155e-03,4.293179999999999739e-03,8.614210000000000617e-03,8.693009999999999279e-03
4.749779999999999802e+01,8.282450000000000229e-03,8.608879999999999311e-03,4.270249999999999740e-03,8.567999999999999228e-03,8.646410000000000207e-03
4.754749999999999943e+01,8.237980000000000649e-03,8.562669999999999657e-03,4.247439999999999896e-03,8.522039999999999824e-03,8.600059999999999649e-03
4.759729999999999706e+01,8.193749999999999645e-03,8.516700000000000312e-03,4.224750000000000207e-03,8.476330000000000670e-03,8.553959999999999342e-03
4.764699999999999847e+01,8.149770000000000625e-03,8.470979999999999482e-03,4.202189999999999745e-03,8.430860000000000090e-03,8.508109999999999284e-03
4.769669999999999987e+01,8.106020000000000239e-03,8.425510000000000638e-03,4.179740000000000365e-03,8.385639999999999761e-03,8.462509999999999477e-03
4.774649999999999750e+01,8.062500000000000222e-03,8.380290000000000308e-03,4.157420000000000213e-03,8.340659999999999741e-03,8.417159999999999920e-03
4.779619999999999891e+01,8.019220000000000514e-03,8.335300000000000348e-03,4.135220000000000215e-03,8.295929999999999971e-03,8.372050000000000672e-03
4.784599999999999653e+01,7.976179999999999382e-03,8.290570000000000578e-03,4.113130000000000432e-03,8.251440000000000510e-03,8.327179999999999999e-03
4.789569999999999794e+01,7.933370000000000352e-03,8.246069999999999442e-03,4.091169999999999876e-03,8.207189999999999624e-03,8.282559999999999575e-03
4.794539999999999935e+01,7.890789999999999957e-03,8.201810000000000350e-03,4.069320000000000402e-03,8.163180000000000783e-03,8.238179999999999462e-03
4.799519999999999698e+01,7.848439999999999930e-03,8.157799999999999774e-03,4.047590000000000215e-03,8.119400000000000575e-03,8.194029999999999717e-03
4.804489999999999839e+01,7.806320000000000273e-03,8.114019999999999566e-03,4.025970000000000243e-03,8.075870000000000618e-03,8.150130000000000222e-03
4.809459999999999980e+01,7.764430000000000116e-03,8.070479999999999668e-03,4.004480000000000366e-03,8.032559999999999353e-03,8.106459999999999361e-03
4.814439999999999742e+01,7.722760000000000388e-03,8.027170000000000138e-03,3.983089999999999894e-03,7.989490000000000133e-03,8.063030000000000544e-03
4.819409999999999883e+01,7.681320000000000162e-03,7.984099999999999184e-03,3.961830000000000386e-03,7.946659999999999488e-03,8.019830000000000361e-03
4.824380000000000024e+01,7.640100000000000363e-03,7.941260000000000333e-03,3.940670000000000284e-03,7.904049999999999271e-03,7.976860000000000547e-03
4.829359999999999786e+01,7.599110000000000066e-03,7.898650000000000115e-03,3.919640000000000277e-03,7.861679999999999363e-03,7.934129999999999308e-03
4.834329999999999927e+01,7.558330000000000257e-03,7.856270000000000267e-03,3.898710000000000109e-03,7.819529999999999884e-03,7.891630000000000172e-03
4.839300000000000068e+01,7.517779999999999949e-03,7.814130000000000728e-03,3.877900000000000097e-03,7.777609999999999905e-03,7.849359999999999671e-03
4.844279999999999831e+01,7.477450000000000069e-03,7.772199999999999942e-03,3.857189999999999924e-03,7.735920000000000296e-03,7.807309999999999597e-03
4.849249999999999972e+01,7.437329999999999809e-03,7.730510000000000333e-03,3.836599999999999906e-03,7.694460000000000188e-03,7.765489999999999893e-03
4.854229999999999734e+01,7.397439999999999918e-03,7.689040000000000284e-03,3.816120000000000102e-03,7.653209999999999701e-03,7.723899999999999690e-03
4.859199999999999875e+01,7.357749999999999707e-03,7.647799999999999737e-03,3.795750000000000079e-03,7.612189999999999582e-03,7.682529999999999915e-03
4.864170000000000016e+01,7.318279999999999924e-03,7.606769999999999678e-03,3.775489999999999836e-03,7.571389999999999891e-03,7.641389999999999641e-03
4.869149999999999778e+01,7.279029999999999702e-03,7.565969999999999987e-03,3.755339999999999807e-03,7.530819999999999702e-03,7.600459999999999855e-03
4.874119999999999919e+01,7.239989999999999967e-03,7.525389999999999857e-03,3.735290000000000051e-03,7.490460000000000000e-03,7.559759999999999570e-03
4.879090000000000060e+01,7.201149999999999912e-03,7.485030000000000155e-03,3.715360000000000017e-03,7.450319999999999859e-03,7.519279999999999714e-03
4.884069999999999823e+01,7.162530000000000285e-03,7.444890000000000015e-03,3.695529999999999822e-03,7.410390000000000206e-03,7.479020000000000286e-03
4.889039999999999964e+01,7.124120000000000279e-03,7.404960000000000361e-03,3.675799999999999901e-03,7.370680000000000114e-03,7.438969999999999611e-03
4.894010000000000105e+01,7.085909999999999952e-03,7.365250000000000269e-03,3.656190000000000134e-03,7.331189999999999582e-03,7.399140000000000231e-03
4.898989999999999867e+01,7.047910000000000112e-03,7.325749999999999797e-03,3.636680000000000208e-03,7.291899999999999597e-03,7.359519999999999604e-03
4.903960000000000008e+01,7.010119999999999893e-03,7.286469999999999753e-03,3.617270000000000121e-03,7.252830000000000041e-03,7.320120000000000272e-03
4.908939999999999770e+01,6.972530000000000221e-03,7.247400000000000196e-03,3.597969999999999814e-03,7.213980000000000045e-03,7.280929999999999694e-03
4.913909999999999911e+01,6.935140000000000228e-03,7.208540000000000260e-03,3.578770000000000215e-03,7.175329999999999729e-03,7.241949999999999603e-03
4.918880000000000052e+01,6.897959999999999856e-03,7.169889999999999944e-03,3.559670000000000022e-03,7.136889999999999901e-03,7.203179999999999999e-03
4.923859999999999815e+01,6.860970000000000089e-03,7.131450000000000115e-03,3.540680000000000043e-03,7.098649999999999752e-03,7.164620000000000016e-03
4.928829999999999956e+01,6.824189999999999943e-03,7.093209999999999966e-03,3.521779999999999963e-03,7.060630000000000031e-03,7.126269999999999653e-03
4.933800000000000097e+01,6.787600000000000404e-03,7.055190000000000246e-03,3.502990000000000097e-03,7.022800000000000049e-03,7.088119999999999837e-03
4.938779999999999859e+01,6.751209999999999677e-03,7.017370000000000205e-03,3.484300000000000071e-03,6.985189999999999629e-03,7.050179999999999642e-03
4.943750000000000000e+01,6.715020000000000364e-03,6.979749999999999843e-03,3.465719999999999825e-03,6.947769999999999814e-03,7.012449999999999933e-03
4.948720000000000141e+01,6.679019999999999922e-03,6.942330000000000029e-03,3.447229999999999912e-03,6.910559999999999620e-03,6.974919999999999905e-03
4.953699999999999903e+01,6.643220000000000028e-03,6.905119999999999834e-03,3.428839999999999839e-03,6.873540000000000032e-03,6.937590000000000423e-03
4.958670000000000044e+01,6.607609999999999872e-03,6.868110000000000187e-03,3.410540000000000099e-03,6.836730000000000064e-03,6.900459999999999754e-03
4.963640000000000185e+01,6.572200000000000264e-03,6.831290000000000279e-03,3.392350000000000140e-03,6.800119999999999776e-03,6.863529999999999631e-03
4.968619999999999948e+01,6.536969999999999587e-03,6.794679999999999991e-03,3.374250000000000079e-03,6.763700000000000094e-03,6.826809999999999996e-03
4.973590000000000089e+01,6.501930000000000383e-03,6.758260000000000309e-03,3.356259999999999799e-03,6.727480000000000092e-03,6.790270000000000160e-03
4.978569999999999851e+01,6.467089999999999991e-03,6.722050000000000247e-03,3.338349999999999911e-03,6.691459999999999769e-03,6.753939999999999944e-03
4.983539999999999992e+01,6.432430000000000266e-03,6.686019999999999984e-03,3.320549999999999804e-03,6.655630000000000053e-03,6.717800000000000334e-03
4.988510000000000133e+01,6.397960000000000279e-03,6.650190000000000268e-03,3.302840000000000029e-03,6.619990000000000076e-03,6.681860000000000403e-03
4.993489999999999895e+01,6.363670000000000090e-03,6.614550000000000290e-03,3.285220000000000154e-03,6.584539999999999837e-03,6.646110000000000212e-03
4.998460000000000036e+01,6.329569999999999641e-03,6.579109999999999993e-03,3.267700000000000118e-03,6.549290000000000146e-03,6.610549999999999760e-03
5.000000000000000000e+01,6.311119999999999924e-03,6.559930000000000275e-03,3.258220000000000040e-03,6.530249999999999597e-03,6.591350000000000160e-03


==> data/fpcKanaris/reference/kanaris-drag-data.txt <==
14.552471741898344, 3.114125350795135
29.665836206422284, 2.096351730589335
44.71392763421299, 1.722170252572497
59.94740207621393, 1.5201122544434047
74.76646863383918, 1.4041159962581848
89.78306202646219, 1.3405051449953223
104.99945922048057, 1.3068288119738072
120.0130166579067, 1.2731524789522912
150.03633658876282, 1.2432179607109446
179.85510903822842, 1.230121608980355
209.87596225548702, 1.2245088868101033
239.896435978346, 1.2226379794200186
269.9161507124059, 1.2282507015902708
299.93605519366554, 1.2319925163704397
330.1587994315174, 1.2357343311506082
359.97548466178506, 1.2432179607109455
389.99538914304475, 1.246959775491114


==> data/fpcKanaris/reference/kanaris-st-data.txt <==
69.97434987857125, 0.15678855022239202
75.33631675171227, 0.16021911752667345
89.46844216443364, 0.16756105547520944
104.68796900155536, 0.17315087183125497
119.59778426610637, 0.17778426610636616
149.15409174011515, 0.1847400878653096
178.43888995006412, 0.18962398013479959
208.0934319316724, 0.19371135427183672
238.08497284907355, 0.1979583594837231
267.46527683029984, 0.2000534832319153
297.5168499467896, 0.20254754823041451
327.2286953911643, 0.20496166125467297
356.95691325347224, 0.20689769967528038
386.6905885884246, 0.20867437989467078

==> data/fpcKanaris/reference/singha-drag-data.txt <==
45,1.6333972698099948
100,1.32668327519794
150,1.2436162515503018
250,1.2212520528759363


==> data/fpcKanaris/reference/zovatto-drag-data.txt <==
30.070386568434643,30, 2.1137832046728704, 0
59.29836508262645,60, 1.5326554932636718, 0
89.04646452786992,90, 1.3371099826822057, 0.16461
148.05917402917603,150, 1.2214529337520927, 0.18265
295.68781003258107,300, 1.180189615192698, 0.199900

==> data/fpcKanaris/solve_times_averages_combined_for_re_300.txt <==
Re,solve_time
L1,3.673302e-01
L2,3.664000e-01
L3,3.662609e-01
N1,1.344300e+00
N2,1.344300e+00

==> data/fpcKanaris/trimesh/forces_linear_s_0.0.txt <==
Re,Cd,Cl,St
60,1.5600600000000002,-0.007278647046476761,0.15554541913328154
100,1.355705007496252,-0.012788231814192905,0.1734002503303757
150,1.2820358720639682,-0.012020592368815593,0.1867745626575067
200,1.266887631184408,-0.012241605057471265,0.19508825224697687
250,1.26950023995201,-0.015331083339982,0.20070430988888124
300,1.2768589382123576,-0.009333456077984399,0.2050617512672277


==> data/fpcKanaris/trimesh/forces_linear_s_0.5.txt <==
Re,Cd,Cl,St
60,1.5600299999999998,-0.007276688730634682,0.15555399350559868
100,1.35570900049975,-0.012834286206396801,0.1734221565579414
150,1.2820611094452772,-0.01186082193238381,0.18680890983040777
200,1.2669282708645675,-0.012555135952023988,0.1951228735162793
250,1.2695735842831435,-0.015462629857528496,0.20073839039178343
300,1.276934175164967,-0.009782417337132567,0.20508739365966752


==> data/fpcKanaris/trimesh/forces_linear_s_1.0.txt <==
Re,Cd,Cl,St
60,1.5600000000000005,-0.0072745621289355316,0.15556246706991986
100,1.35571023988006,-0.012880842822088956,0.17344476404264625
150,1.282085007496252,-0.011691600217391303,0.18684576272558293
200,1.2669774412793604,-0.012905065478760623,0.19516051255780248
250,1.269670797840432,-0.015620111034193166,0.20077709159015975
300,1.2770410767846432,-0.010357732700959812,0.20511799145776594


==> data/fpcKanaris/trimesh/forces_nonlinear_s_0.0.txt <==
Re,Cd,Cl,St
60,1.5597699999999999,-0.007273647866066967,0.1554059398952735
100,1.3540029885057472,-0.011789338971814093,0.1730155392884246
150,1.2794145377311346,-0.014897834608695653,0.18615661335292308
200,1.2637805847076462,-0.006406169900049978,0.19428816375807687
250,1.2672918566286742,-0.01373931146040791,0.20024312853251103
300,1.2744326664667067,-0.0036794492957408498,0.20463628298198125


==> data/fpcKanaris/trimesh/forces_nonlinear_s_1.0.txt <==
Re,Cd,Cl,St
60,1.5599103048475764,-0.007271522428785608,0.15540897293906034
100,1.3541274462768618,-0.011798029534092954,0.17302009630372756
150,1.2795711744127936,-0.01488369612293853,0.18615815798494595
200,1.2639672313843078,-0.006398609590204899,0.19429007998798767
250,1.2674645080983804,-0.013733733052789446,0.20024492572862662
300,1.2745780863827234,-0.0036373346125674806,0.2046371981875942


==> data/ldcGhia/re-100-linear-s_0.0/slice_const_x_1d.05000.csv <==
y,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,2.617599e-03
1.505907e-04,-1.145839e-04,1.619466e-10,2.617616e-03
6.022719e-04,-4.577809e-04,3.060139e-09,2.617703e-03
1.354772e-03,-1.027937e-03,1.538762e-08,2.617833e-03
2.407637e-03,-1.822327e-03,4.599707e-08,2.617981e-03
3.760233e-03,-2.837198e-03,1.026287e-07,2.618118e-03
5.411745e-03,-4.067838e-03,1.875813e-07,2.618200e-03
7.361179e-03,-5.508647e-03,2.925949e-07,2.618182e-03
9.607360e-03,-7.153234e-03,3.932674e-07,2.618005e-03
1.214893e-02,-8.994521e-03,4.433744e-07,2.617608e-03
1.498437e-02,-1.102485e-02,3.695090e-07,2.616916e-03
1.811197e-02,-1.323613e-02,6.648134e-08,2.615849e-03
2.152983e-02,-1.561991e-02,-6.060581e-07,2.614312e-03
2.523591e-02,-1.816758e-02,-1.825306e-06,2.612198e-03
2.922797e-02,-2.087042e-02,-3.804846e-06,2.609380e-03
3.350360e-02,-2.371979e-02,-6.791594e-06,2.605712e-03
3.806023e-02,-2.670724e-02,-1.105975e-05,2.601015e-03
4.289512e-02,-2.982460e-02,-1.690135e-05,2.595082e-03
4.800535e-02,-3.306409e-02,-2.461315e-05,2.587658e-03
5.338785e-02,-3.641846e-02,-3.447952e-05,2.578443e-03
5.903937e-02,-3.988103e-02,-4.675110e-05,2.567074e-03
6.495650e-02,-4.344576e-02,-6.161917e-05,2.553120e-03
7.113569e-02,-4.710736e-02,-7.918557e-05,2.536071e-03
7.757322e-02,-5.086127e-02,-9.942812e-05,2.515321e-03
8.426519e-02,-5.470374e-02,-1.221616e-04,2.490163e-03
9.120759e-02,-5.863180e-02,-1.469947e-04,2.459767e-03
9.839623e-02,-6.264327e-02,-1.732824e-04,2.423175e-03
1.058268e-01,-6.673675e-02,-2.000748e-04,2.379276e-03
1.134948e-01,-7.091153e-02,-2.260628e-04,2.326798e-03
1.213956e-01,-7.516756e-02,-2.495202e-04,2.264285e-03
1.295244e-01,-7.950536e-02,-2.682438e-04,2.190081e-03
1.378765e-01,-8.392589e-02,-2.794920e-04,2.102311e-03
1.464466e-01,-8.843041e-02,-2.799225e-04,1.998858e-03
1.552297e-01,-9.302034e-02,-2.655302e-04,1.877343e-03
1.642205e-01,-9.769709e-02,-2.315874e-04,1.735102e-03
1.734136e-01,-1.024618e-01,-1.725867e-04,1.569165e-03
1.828034e-01,-1.073151e-01,-8.218916e-05,1.376228e-03
1.923842e-01,-1.122569e-01,4.681959e-05,1.152634e-03
2.021503e-01,-1.172860e-01,2.225645e-04,8.943484e-04
2.120959e-01,-1.224000e-01,4.541032e-04,5.969405e-04
2.222149e-01,-1.275946e-01,7.514319e-04,2.555659e-04
2.325012e-01,-1.328635e-01,1.125474e-03,-1.350454e-04
2.429486e-01,-1.381980e-01,1.588042e-03,-5.805947e-04
2.535509e-01,-1.435866e-01,2.151782e-03,-1.087212e-03
2.643016e-01,-1.490144e-01,2.830075e-03,-1.661441e-03
2.751943e-01,-1.544634e-01,3.636916e-03,-2.310214e-03
2.862225e-01,-1.599112e-01,4.586752e-03,-3.040806e-03
2.973793e-01,-1.653315e-01,5.694280e-03,-3.860774e-03
3.086583e-01,-1.706937e-01,6.974205e-03,-4.777870e-03
3.200525e-01,-1.759624e-01,8.440957e-03,-5.799935e-03
3.315551e-01,-1.810978e-01,1.010837e-02,-6.934764e-03
3.431591e-01,-1.860554e-01,1.198931e-02,-8.189942e-03
3.548577e-01,-1.907864e-01,1.409531e-02,-9.572654e-03
3.666436e-01,-1.952381e-01,1.643610e-02,-1.108947e-02
3.785099e-01,-1.993540e-01,1.901926e-02,-1.274611e-02
3.904494e-01,-2.030749e-01,2.184968e-02,-1.454717e-02
4.024548e-01,-2.063396e-01,2.492923e-02,-1.649587e-02
4.145191e-01,-2.090857e-01,2.825631e-02,-1.859378e-02
4.266348e-01,-2.112509e-01,3.182554e-02,-2.084054e-02
4.387947e-01,-2.127742e-01,3.562743e-02,-2.323363e-02
4.509914e-01,-2.135970e-01,3.964823e-02,-2.576814e-02
4.632177e-01,-2.136649e-01,4.386979e-02,-2.843663e-02
4.754662e-01,-2.129285e-01,4.826958e-02,-3.122904e-02
4.877294e-01,-2.113452e-01,5.282081e-02,-3.413260e-02
5.000000e-01,-2.088798e-01,5.749267e-02,-3.713195e-02
5.122706e-01,-2.055059e-01,6.225071e-02,-4.020926e-02
5.245338e-01,-2.012066e-01,6.705728e-02,-4.334443e-02
5.367823e-01,-1.959749e-01,7.187218e-02,-4.651547e-02
5.490086e-01,-1.898138e-01,7.665323e-02,-4.969884e-02
5.612053e-01,-1.827364e-01,8.135705e-02,-5.286994e-02
5.733652e-01,-1.747654e-01,8.593977e-02,-5.600362e-02
5.854809e-01,-1.659321e-01,9.035776e-02,-5.907473e-02
5.975452e-01,-1.562759e-01,9.456839e-02,-6.205862e-02
6.095506e-01,-1.458424e-01,9.853065e-02,-6.493174e-02
6.214901e-01,-1.346821e-01,1.022058e-01,-6.767207e-02
6.333564e-01,-1.228488e-01,1.055577e-01,-7.025962e-02
6.451423e-01,-1.103976e-01,1.085536e-01,-7.267676e-02
6.568409e-01,-9.738312e-02,1.111640e-01,-7.490850e-02
6.684449e-01,-8.385727e-02,1.133631e-01,-7.694274e-02
6.799475e-01,-6.986758e-02,1.151290e-01,-7.877032e-02
6.913417e-01,-5.545520e-02,1.164436e-01,-8.038509e-02
7.026207e-01,-4.065307e-02,1.172925e-01,-8.178382e-02
7.137775e-01,-2.548428e-02,1.176651e-01,-8.296608e-02
7.248057e-01,-9.960583e-03,1.175549e-01,-8.393402e-02
7.356984e-01,5.918858e-03,1.169586e-01,-8.469219e-02
7.464491e-01,2.216843e-02,1.158770e-01,-8.524721e-02
7.570514e-01,3.881664e-02,1.143144e-01,-8.560748e-02
7.674988e-01,5.590625e-02,1.122792e-01,-8.578293e-02
7.777851e-01,7.349390e-02,1.097836e-01,-8.578468e-02
7.879041e-01,9.164902e-02,1.068440e-01,-8.562475e-02
7.978497e-01,1.104521e-01,1.034814e-01,-8.531586e-02
8.076158e-01,1.299924e-01,9.972132e-02,-8.487116e-02
8.171966e-01,1.503642e-01,9.559403e-02,-8.430404e-02
8.265864e-01,1.716634e-01,9.113486e-02,-8.362798e-02
8.357795e-01,1.939825e-01,8.638404e-02,-8.285639e-02
8.447703e-01,2.174054e-01,8.138654e-02,-8.200252e-02
8.535534e-01,2.420023e-01,7.619169e-02,-8.107940e-02
8.621235e-01,2.678238e-01,7.085260e-02,-8.009973e-02
8.704756e-01,2.948962e-01,6.542531e-02,-7.907582e-02
8.786044e-01,3.232169e-01,5.996771e-02,-7.801959e-02
8.865052e-01,3.527507e-01,5.453832e-02,-7.694247e-02
8.941732e-01,3.834280e-01,4.919488e-02,-7.585535e-02
9.016038e-01,4.151439e-01,4.399284e-02,-7.476852e-02
9.087924e-01,4.477589e-01,3.898392e-02,-7.369158e-02
9.157348e-01,4.811020e-01,3.421472e-02,-7.263338e-02
9.224268e-01,5.149740e-01,2.972544e-02,-7.160194e-02
9.288643e-01,5.491536e-01,2.554894e-02,-7.060436e-02
9.350435e-01,5.834031e-01,2.171002e-02,-6.964677e-02
9.409606e-01,6.174758e-01,1.822504e-02,-6.873428e-02
9.466122e-01,6.511228e-01,1.510189e-02,-6.787096e-02
9.519946e-01,6.841002e-01,1.234033e-02,-6.705985e-02
9.571049e-01,7.161749e-01,9.932571e-03,-6.630296e-02
9.619398e-01,7.471308e-01,7.864145e-03,-6.560139e-02
9.664964e-01,7.767723e-01,6.114969e-03,-6.495535e-02
9.707720e-01,8.049276e-01,4.660524e-03,-6.436435e-02
9.747641e-01,8.314507e-01,3.473086e-03,-6.382721e-02
9.784702e-01,8.562213e-01,2.522947e-03,-6.334232e-02
9.818880e-01,8.791443e-01,1.779567e-03,-6.290766e-02
9.850156e-01,9.001484e-01,1.212608e-03,-6.252101e-02
9.878511e-01,9.191831e-01,7.928182e-04,-6.218000e-02
9.903926e-01,9.362162e-01,4.927481e-04,-6.188228e-02
9.926388e-01,9.512305e-01,2.872979e-04,-6.162556e-02
9.945883e-01,9.642200e-01,1.540965e-04,-6.140771e-02
9.962398e-01,9.751874e-01,7.373417e-05,-6.122679e-02
9.975924e-01,9.841401e-01,2.987485e-05,-6.108112e-02
9.986452e-01,9.910884e-01,9.275760e-06,-6.096931e-02
9.993977e-01,9.960425e-01,1.748069e-06,-6.089024e-02
9.998494e-01,9.990111e-01,8.811369e-08,-6.084328e-02
1.000000e+00,1.000000e+00,0.000000e+00,-6.083596e-02



==> data/ldcGhia/re-100-linear-s_0.0/slice_const_y_1d.05000.csv <==
x,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,-1.373520e-02
1.505907e-04,-4.868871e-08,2.841584e-04,-1.373933e-02
6.022719e-04,-9.614059e-07,1.134767e-03,-1.376530e-02
1.354772e-03,-5.076542e-06,2.546236e-03,-1.380851e-02
2.407637e-03,-1.624706e-05,4.509275e-03,-1.386855e-02
3.760233e-03,-3.978935e-05,7.010940e-03,-1.394498e-02
5.411745e-03,-8.240723e-05,1.003469e-02,-1.403724e-02
7.361179e-03,-1.520955e-04,1.356049e-02,-1.414463e-02
9.607360e-03,-2.580246e-04,1.756488e-02,-1.426636e-02
1.214893e-02,-4.104077e-04,2.202115e-02,-1.440153e-02
1.498437e-02,-6.203515e-04,2.689948e-02,-1.454915e-02
1.811197e-02,-8.996938e-04,3.216713e-02,-1.470817e-02
2.152983e-02,-1.260829e-03,3.778867e-02,-1.487746e-02
2.523591e-02,-1.716521e-03,4.372624e-02,-1.505586e-02
2.922797e-02,-2.279718e-03,4.993981e-02,-1.524221e-02
3.350360e-02,-2.963350e-03,5.638755e-02,-1.543536e-02
3.806023e-02,-3.780134e-03,6.302613e-02,-1.563419e-02
4.289512e-02,-4.742380e-03,6.981114e-02,-1.583767e-02
4.800535e-02,-5.861800e-03,7.669749e-02,-1.604487e-02
5.338785e-02,-7.149322e-03,8.363980e-02,-1.625497e-02
5.903937e-02,-8.614923e-03,9.059287e-02,-1.646736e-02
6.495650e-02,-1.026747e-02,9.751211e-02,-1.668158e-02
7.113569e-02,-1.211460e-02,1.043540e-01,-1.689741e-02
7.757322e-02,-1.416256e-02,1.110764e-01,-1.711485e-02
8.426519e-02,-1.641616e-02,1.176392e-01,-1.733415e-02
9.120759e-02,-1.887869e-02,1.240044e-01,-1.755581e-02
9.839623e-02,-2.155189e-02,1.301366e-01,-1.778060e-02
1.058268e-01,-2.443591e-02,1.360034e-01,-1.800952e-02
1.134948e-01,-2.752937e-02,1.415751e-01,-1.824384e-02
1.213956e-01,-3.082939e-02,1.468256e-01,-1.848501e-02
1.295244e-01,-3.433167e-02,1.517318e-01,-1.873471e-02
1.378765e-01,-3.803058e-02,1.562740e-01,-1.899479e-02
1.464466e-01,-4.191929e-02,1.604358e-01,-1.926722e-02
1.552297e-01,-4.598991e-02,1.642035e-01,-1.955405e-02
1.642205e-01,-5.023365e-02,1.675666e-01,-1.985742e-02
1.734136e-01,-5.464098e-02,1.705169e-01,-2.017946e-02
1.828034e-01,-5.920177e-02,1.730486e-01,-2.052226e-02
1.923842e-01,-6.390550e-02,1.751575e-01,-2.088784e-02
2.021503e-01,-6.874138e-02,1.768410e-01,-2.127806e-02
2.120959e-01,-7.369852e-02,1.780976e-01,-2.169466e-02
2.222149e-01,-7.876607e-02,1.789261e-01,-2.213909e-02
2.325012e-01,-8.393330e-02,1.793257e-01,-2.261259e-02
2.429486e-01,-8.918975e-02,1.792955e-01,-2.311604e-02
2.535509e-01,-9.452527e-02,1.788340e-01,-2.365000e-02
2.643016e-01,-9.993006e-02,1.779390e-01,-2.421459e-02
2.751943e-01,-1.053947e-01,1.766072e-01,-2.480953e-02
2.862225e-01,-1.109103e-01,1.748342e-01,-2.543401e-02
2.973793e-01,-1.164681e-01,1.726145e-01,-2.608673e-02
3.086583e-01,-1.220598e-01,1.699411e-01,-2.676579e-02
3.200525e-01,-1.276774e-01,1.668060e-01,-2.746872e-02
3.315551e-01,-1.333130e-01,1.631999e-01,-2.819240e-02
3.431591e-01,-1.389588e-01,1.591126e-01,-2.893304e-02
3.548577e-01,-1.446068e-01,1.545331e-01,-2.968616e-02
3.666436e-01,-1.502489e-01,1.494499e-01,-3.044657e-02
3.785099e-01,-1.558768e-01,1.438512e-01,-3.120837e-02
3.904494e-01,-1.614812e-01,1.377255e-01,-3.196493e-02
4.024548e-01,-1.670526e-01,1.310613e-01,-3.270893e-02
4.145191e-01,-1.725802e-01,1.238485e-01,-3.343234e-02
4.266348e-01,-1.780524e-01,1.160777e-01,-3.412653e-02
4.387947e-01,-1.834561e-01,1.077415e-01,-3.478225e-02
4.509914e-01,-1.887770e-01,9.883461e-02,-3.538978e-02
4.632177e-01,-1.939987e-01,8.935411e-02,-3.593899e-02
4.754662e-01,-1.991035e-01,7.930035e-02,-3.641946e-02
4.877294e-01,-2.040712e-01,6.867720e-02,-3.682062e-02
5.000000e-01,-2.088798e-01,5.749267e-02,-3.713195e-02
5.122706e-01,-2.135046e-01,4.575942e-02,-3.734312e-02
5.245338e-01,-2.179189e-01,3.349529e-02,-3.744420e-02
5.367823e-01,-2.220933e-01,2.072393e-02,-3.742592e-02
5.490086e-01,-2.259958e-01,7.475255e-03,-3.727986e-02
5.612053e-01,-2.295922e-01,-6.213940e-03,-3.699873e-02
5.733652e-01,-2.328459e-01,-2.029951e-02,-3.657661e-02
5.854809e-01,-2.357179e-01,-3.472950e-02,-3.600920e-02
5.975452e-01,-2.381677e-01,-4.944370e-02,-3.529405e-02
6.095506e-01,-2.401534e-01,-6.437340e-02,-3.443083e-02
6.214901e-01,-2.416320e-01,-7.944116e-02,-3.342148e-02
6.333564e-01,-2.425605e-01,-9.456084e-02,-3.227041e-02
6.451423e-01,-2.428968e-01,-1.096377e-01,-3.098459e-02
6.568409e-01,-2.426001e-01,-1.245690e-01,-2.957362e-02
6.684449e-01,-2.416329e-01,-1.392444e-01,-2.804973e-02
6.799475e-01,-2.399614e-01,-1.535474e-01,-2.642767e-02
6.913417e-01,-2.375575e-01,-1.673563e-01,-2.472458e-02
7.026207e-01,-2.343997e-01,-1.805461e-01,-2.295966e-02
7.137775e-01,-2.304748e-01,-1.929907e-01,-2.115393e-02
7.248057e-01,-2.257790e-01,-2.045651e-01,-1.932969e-02
7.356984e-01,-2.203191e-01,-2.151483e-01,-1.751009e-02
7.464491e-01,-2.141134e-01,-2.246260e-01,-1.571855e-02
7.570514e-01,-2.071923e-01,-2.328938e-01,-1.397815e-02
7.674988e-01,-1.995985e-01,-2.398600e-01,-1.231100e-02
7.777851e-01,-1.913867e-01,-2.454485e-01,-1.073767e-02
7.879041e-01,-1.826232e-01,-2.496014e-01,-9.276605e-03
7.978497e-01,-1.733845e-01,-2.522807e-01,-7.943644e-03
8.076158e-01,-1.637559e-01,-2.534703e-01,-6.751622e-03
8.171966e-01,-1.538295e-01,-2.531764e-01,-5.710095e-03
8.265864e-01,-1.437023e-01,-2.514276e-01,-4.825193e-03
8.357795e-01,-1.334732e-01,-2.482742e-01,-4.099608e-03
8.447703e-01,-1.232414e-01,-2.437870e-01,-3.532712e-03
8.535534e-01,-1.131030e-01,-2.380550e-01,-3.120792e-03
8.621235e-01,-1.031496e-01,-2.311830e-01,-2.857387e-03
8.704756e-01,-9.346582e-02,-2.232884e-01,-2.733699e-03
8.786044e-01,-8.412764e-02,-2.144982e-01,-2.739050e-03
8.865052e-01,-7.520136e-02,-2.049453e-01,-2.861363e-03
8.941732e-01,-6.674248e-02,-1.947657e-01,-3.087634e-03
9.016038e-01,-5.879534e-02,-1.840953e-01,-3.404380e-03
9.087924e-01,-5.139293e-02,-1.730669e-01,-3.798039e-03
9.157348e-01,-4.455722e-02,-1.618081e-01,-4.255318e-03
9.224268e-01,-3.829964e-02,-1.504393e-01,-4.763466e-03
9.288643e-01,-3.262188e-02,-1.390719e-01,-5.310498e-03
9.350435e-01,-2.751683e-02,-1.278078e-01,-5.885337e-03
9.409606e-01,-2.296962e-02,-1.167383e-01,-6.477907e-03
9.466122e-01,-1.895880e-02,-1.059439e-01,-7.079175e-03
9.519946e-01,-1.545740e-02,-9.549463e-02,-7.681144e-03
9.571049e-01,-1.243411e-02,-8.545010e-02,-8.276818e-03
9.619398e-01,-9.854313e-03,-7.586021e-02,-8.860137e-03
9.664964e-01,-7.681074e-03,-6.676582e-02,-9.425902e-03
9.707720e-01,-5.876083e-03,-5.819962e-02,-9.969682e-03
9.747641e-01,-4.400450e-03,-5.018697e-02,-1.048773e-02
9.784702e-01,-3.215448e-03,-4.274686e-02,-1.097688e-02
9.818880e-01,-2.283151e-03,-3.589284e-02,-1.143448e-02
9.850156e-01,-1.566991e-03,-2.963389e-02,-1.185829e-02
9.878511e-01,-1.032246e-03,-2.397531e-02,-1.224646e-02
9.903926e-01,-6.464448e-04,-1.891948e-02,-1.259741e-02
9.926388e-01,-3.797204e-04,-1.446658e-02,-1.290983e-02
9.945883e-01,-2.051040e-04,-1.061528e-02,-1.318264e-02
9.962398e-01,-9.877081e-05,-7.363268e-03,-1.341492e-02
9.975924e-01,-4.024259e-05,-4.707768e-03,-1.360594e-02
9.986452e-01,-1.255237e-05,-2.645949e-03,-1.375511e-02
9.993977e-01,-2.374071e-06,-1.175264e-03,-1.386196e-02
9.998494e-01,-1.200818e-07,-2.937065e-04,-1.392599e-02
1.000000e+00,0.000000e+00,0.000000e+00,-1.393613e-02



==> data/ldcGhia/re-100-linear-s_0.5/slice_const_x_1d.05000.csv <==
y,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,2.617771e-03
1.505907e-04,-1.145892e-04,1.616134e-10,2.617788e-03
6.022719e-04,-4.578024e-04,3.053561e-09,2.617875e-03
1.354772e-03,-1.027985e-03,1.535290e-08,2.618004e-03
2.407637e-03,-1.822412e-03,4.588594e-08,2.618152e-03
3.760233e-03,-2.837331e-03,1.023566e-07,2.618288e-03
5.411745e-03,-4.068028e-03,1.870177e-07,2.618370e-03
7.361179e-03,-5.508905e-03,2.915546e-07,2.618351e-03
9.607360e-03,-7.153569e-03,3.915018e-07,2.618174e-03
1.214893e-02,-8.994942e-03,4.405641e-07,2.617775e-03
1.498437e-02,-1.102537e-02,3.652563e-07,2.617083e-03
1.811197e-02,-1.323675e-02,6.030379e-08,2.616014e-03
2.152983e-02,-1.562065e-02,-6.147340e-07,2.614476e-03
2.523591e-02,-1.816843e-02,-1.837151e-06,2.612360e-03
2.922797e-02,-2.087140e-02,-3.820631e-06,2.609541e-03
3.350360e-02,-2.372091e-02,-6.812197e-06,2.605871e-03
3.806023e-02,-2.670850e-02,-1.108616e-05,2.601173e-03
4.289512e-02,-2.982600e-02,-1.693467e-05,2.595238e-03
4.800535e-02,-3.306565e-02,-2.465460e-05,2.587812e-03
5.338785e-02,-3.642018e-02,-3.453042e-05,2.578594e-03
5.903937e-02,-3.988291e-02,-4.681290e-05,2.567223e-03
6.495650e-02,-4.344782e-02,-6.169342e-05,2.553267e-03
7.113569e-02,-4.710960e-02,-7.927390e-05,2.536214e-03
7.757322e-02,-5.086370e-02,-9.953226e-05,2.515461e-03
8.426519e-02,-5.470636e-02,-1.222834e-04,2.490298e-03
9.120759e-02,-5.863461e-02,-1.471359e-04,2.459898e-03
9.839623e-02,-6.264629e-02,-1.734448e-04,2.423300e-03
1.058268e-01,-6.673998e-02,-2.002602e-04,2.379396e-03
1.134948e-01,-7.091498e-02,-2.262728e-04,2.326911e-03
1.213956e-01,-7.517124e-02,-2.497564e-04,2.264390e-03
1.295244e-01,-7.950928e-02,-2.685075e-04,2.190177e-03
1.378765e-01,-8.393004e-02,-2.797842e-04,2.102396e-03
1.464466e-01,-8.843482e-02,-2.802437e-04,1.998930e-03
1.552297e-01,-9.302501e-02,-2.658805e-04,1.877401e-03
1.642205e-01,-9.770203e-02,-2.319662e-04,1.735144e-03
1.734136e-01,-1.024670e-01,-1.729927e-04,1.569189e-03
1.828034e-01,-1.073206e-01,-8.262023e-05,1.376230e-03
1.923842e-01,-1.122627e-01,4.636670e-05,1.152611e-03
2.021503e-01,-1.172921e-01,2.220942e-04,8.942968e-04
2.120959e-01,-1.224064e-01,4.536210e-04,5.968559e-04
2.222149e-01,-1.276014e-01,7.509451e-04,2.554434e-04
2.325012e-01,-1.328706e-01,1.124991e-03,-1.352114e-04
2.429486e-01,-1.382055e-01,1.587574e-03,-5.808105e-04
2.535509e-01,-1.435944e-01,2.151341e-03,-1.087485e-03
2.643016e-01,-1.490226e-01,2.829675e-03,-1.661779e-03
2.751943e-01,-1.544719e-01,3.636573e-03,-2.310626e-03
2.862225e-01,-1.599201e-01,4.586484e-03,-3.041301e-03
2.973793e-01,-1.653408e-01,5.694108e-03,-3.861363e-03
3.086583e-01,-1.707033e-01,6.974151e-03,-4.778565e-03
3.200525e-01,-1.759723e-01,8.441044e-03,-5.800750e-03
3.315551e-01,-1.811080e-01,1.010862e-02,-6.935711e-03
3.431591e-01,-1.860658e-01,1.198976e-02,-8.191036e-03
3.548577e-01,-1.907970e-01,1.409597e-02,-9.573911e-03
3.666436e-01,-1.952488e-01,1.643702e-02,-1.109091e-02
3.785099e-01,-1.993648e-01,1.902045e-02,-1.274774e-02
3.904494e-01,-2.030857e-01,2.185117e-02,-1.454901e-02
4.024548e-01,-2.063503e-01,2.493104e-02,-1.649794e-02
4.145191e-01,-2.090963e-01,2.825847e-02,-1.859609e-02
4.266348e-01,-2.112612e-01,3.182806e-02,-2.084310e-02
4.387947e-01,-2.127841e-01,3.563033e-02,-2.323645e-02
4.509914e-01,-2.136065e-01,3.965151e-02,-2.577124e-02
4.632177e-01,-2.136738e-01,4.387346e-02,-2.844002e-02
4.754662e-01,-2.129368e-01,4.827363e-02,-3.123271e-02
4.877294e-01,-2.113526e-01,5.282524e-02,-3.413656e-02
5.000000e-01,-2.088863e-01,5.749745e-02,-3.713620e-02
5.122706e-01,-2.055115e-01,6.225581e-02,-4.021379e-02
5.245338e-01,-2.012112e-01,6.706268e-02,-4.334923e-02
5.367823e-01,-1.959783e-01,7.187784e-02,-4.652052e-02
5.490086e-01,-1.898161e-01,7.665911e-02,-4.970413e-02
5.612053e-01,-1.827375e-01,8.136310e-02,-5.287544e-02
5.733652e-01,-1.747652e-01,8.594593e-02,-5.600932e-02
5.854809e-01,-1.659307e-01,9.036400e-02,-5.908059e-02
5.975452e-01,-1.562733e-01,9.457464e-02,-6.206461e-02
6.095506e-01,-1.458386e-01,9.853686e-02,-6.493784e-02
6.214901e-01,-1.346772e-01,1.022119e-01,-6.767825e-02
6.333564e-01,-1.228429e-01,1.055637e-01,-7.026585e-02
6.451423e-01,-1.103908e-01,1.085594e-01,-7.268300e-02
6.568409e-01,-9.737544e-02,1.111696e-01,-7.491474e-02
6.684449e-01,-8.384884e-02,1.133685e-01,-7.694895e-02
6.799475e-01,-6.985851e-02,1.151342e-01,-7.877649e-02
6.913417e-01,-5.544561e-02,1.164485e-01,-8.039120e-02
7.026207e-01,-4.064306e-02,1.172970e-01,-8.178985e-02
7.137775e-01,-2.547397e-02,1.176694e-01,-8.297202e-02
7.248057e-01,-9.950089e-03,1.175589e-01,-8.393987e-02
7.356984e-01,5.929439e-03,1.169623e-01,-8.469795e-02
7.464491e-01,2.217900e-02,1.158804e-01,-8.525286e-02
7.570514e-01,3.882712e-02,1.143176e-01,-8.561304e-02
7.674988e-01,5.591657e-02,1.122821e-01,-8.578839e-02
7.777851e-01,7.350399e-02,1.097862e-01,-8.579004e-02
7.879041e-01,9.165883e-02,1.068464e-01,-8.563003e-02
7.978497e-01,1.104616e-01,1.034836e-01,-8.532106e-02
8.076158e-01,1.300016e-01,9.972327e-02,-8.487628e-02
8.171966e-01,1.503731e-01,9.559575e-02,-8.430909e-02
8.265864e-01,1.716720e-01,9.113637e-02,-8.363295e-02
8.357795e-01,1.939909e-01,8.638533e-02,-8.286129e-02
8.447703e-01,2.174136e-01,8.138762e-02,-8.200736e-02
8.535534e-01,2.420103e-01,7.619256e-02,-8.108417e-02
8.621235e-01,2.678318e-01,7.085327e-02,-8.010442e-02
8.704756e-01,2.949043e-01,6.542578e-02,-7.908044e-02
8.786044e-01,3.232251e-01,5.996798e-02,-7.802413e-02
8.865052e-01,3.527592e-01,5.453841e-02,-7.694693e-02
8.941732e-01,3.834369e-01,4.919479e-02,-7.585973e-02
9.016038e-01,4.151532e-01,4.399259e-02,-7.477280e-02
9.087924e-01,4.477688e-01,3.898353e-02,-7.369576e-02
9.157348e-01,4.811123e-01,3.421420e-02,-7.263747e-02
9.224268e-01,5.149849e-01,2.972482e-02,-7.160592e-02
9.288643e-01,5.491650e-01,2.554825e-02,-7.060824e-02
9.350435e-01,5.834149e-01,2.170929e-02,-6.965056e-02
9.409606e-01,6.174880e-01,1.822428e-02,-6.873797e-02
9.466122e-01,6.511352e-01,1.510114e-02,-6.787457e-02
9.519946e-01,6.841126e-01,1.233961e-02,-6.706337e-02
9.571049e-01,7.161872e-01,9.931900e-03,-6.630642e-02
9.619398e-01,7.471428e-01,7.863535e-03,-6.560478e-02
9.664964e-01,7.767838e-01,6.114432e-03,-6.495870e-02
9.707720e-01,8.049385e-01,4.660065e-03,-6.436766e-02
9.747641e-01,8.314608e-01,3.472706e-03,-6.383050e-02
9.784702e-01,8.562304e-01,2.522643e-03,-6.334560e-02
9.818880e-01,8.791525e-01,1.779333e-03,-6.291094e-02
9.850156e-01,9.001554e-01,1.212435e-03,-6.252430e-02
9.878511e-01,9.191890e-01,7.926966e-04,-6.218331e-02
9.903926e-01,9.362211e-01,4.926674e-04,-6.188561e-02
9.926388e-01,9.512343e-01,2.872481e-04,-6.162892e-02
9.945883e-01,9.642230e-01,1.540684e-04,-6.141109e-02
9.962398e-01,9.751895e-01,7.372016e-05,-6.123019e-02
9.975924e-01,9.841415e-01,2.986897e-05,-6.108455e-02
9.986452e-01,9.910892e-01,9.273885e-06,-6.097276e-02
9.993977e-01,9.960429e-01,1.747708e-06,-6.089371e-02
9.998494e-01,9.990112e-01,8.809512e-08,-6.084676e-02
1.000000e+00,1.000000e+00,0.000000e+00,-6.083944e-02



==> data/ldcGhia/re-100-linear-s_0.5/slice_const_y_1d.05000.csv <==
x,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,-1.373629e-02
1.505907e-04,-4.869000e-08,2.841746e-04,-1.374043e-02
6.022719e-04,-9.614314e-07,1.134832e-03,-1.376639e-02
1.354772e-03,-5.076677e-06,2.546381e-03,-1.380960e-02
2.407637e-03,-1.624749e-05,4.509531e-03,-1.386965e-02
3.760233e-03,-3.979041e-05,7.011338e-03,-1.394608e-02
5.411745e-03,-8.240942e-05,1.003526e-02,-1.403834e-02
7.361179e-03,-1.520996e-04,1.356126e-02,-1.414573e-02
9.607360e-03,-2.580315e-04,1.756587e-02,-1.426746e-02
1.214893e-02,-4.104186e-04,2.202240e-02,-1.440263e-02
1.498437e-02,-6.203681e-04,2.690100e-02,-1.455026e-02
1.811197e-02,-8.997179e-04,3.216894e-02,-1.470928e-02
2.152983e-02,-1.260862e-03,3.779079e-02,-1.487858e-02
2.523591e-02,-1.716567e-03,4.372868e-02,-1.505699e-02
2.922797e-02,-2.279780e-03,4.994259e-02,-1.524335e-02
3.350360e-02,-2.963430e-03,5.639067e-02,-1.543650e-02
3.806023e-02,-3.780236e-03,6.302960e-02,-1.563534e-02
4.289512e-02,-4.742508e-03,6.981496e-02,-1.583883e-02
4.800535e-02,-5.861957e-03,7.670165e-02,-1.604603e-02
5.338785e-02,-7.149513e-03,8.364430e-02,-1.625614e-02
5.903937e-02,-8.615153e-03,9.059770e-02,-1.646854e-02
6.495650e-02,-1.026775e-02,9.751725e-02,-1.668277e-02
7.113569e-02,-1.211492e-02,1.043594e-01,-1.689861e-02
7.757322e-02,-1.416293e-02,1.110821e-01,-1.711606e-02
8.426519e-02,-1.641659e-02,1.176452e-01,-1.733537e-02
9.120759e-02,-1.887918e-02,1.240107e-01,-1.755704e-02
9.839623e-02,-2.155245e-02,1.301431e-01,-1.778184e-02
1.058268e-01,-2.443654e-02,1.360101e-01,-1.801078e-02
1.134948e-01,-2.753008e-02,1.415820e-01,-1.824511e-02
1.213956e-01,-3.083018e-02,1.468326e-01,-1.848630e-02
1.295244e-01,-3.433254e-02,1.517390e-01,-1.873603e-02
1.378765e-01,-3.803153e-02,1.562813e-01,-1.899613e-02
1.464466e-01,-4.192032e-02,1.604432e-01,-1.926857e-02
1.552297e-01,-4.599104e-02,1.642110e-01,-1.955544e-02
1.642205e-01,-5.023487e-02,1.675742e-01,-1.985884e-02
1.734136e-01,-5.464230e-02,1.705245e-01,-2.018091e-02
1.828034e-01,-5.920319e-02,1.730563e-01,-2.052375e-02
1.923842e-01,-6.390702e-02,1.751653e-01,-2.088936e-02
2.021503e-01,-6.874300e-02,1.768488e-01,-2.127964e-02
2.120959e-01,-7.370025e-02,1.781054e-01,-2.169628e-02
2.222149e-01,-7.876791e-02,1.789340e-01,-2.214077e-02
2.325012e-01,-8.393526e-02,1.793337e-01,-2.261432e-02
2.429486e-01,-8.919183e-02,1.793035e-01,-2.311784e-02
2.535509e-01,-9.452747e-02,1.788421e-01,-2.365186e-02
2.643016e-01,-9.993238e-02,1.779470e-01,-2.421653e-02
2.751943e-01,-1.053972e-01,1.766152e-01,-2.481155e-02
2.862225e-01,-1.109129e-01,1.748423e-01,-2.543611e-02
2.973793e-01,-1.164708e-01,1.726226e-01,-2.608892e-02
3.086583e-01,-1.220627e-01,1.699492e-01,-2.676808e-02
3.200525e-01,-1.276804e-01,1.668140e-01,-2.747111e-02
3.315551e-01,-1.333162e-01,1.632079e-01,-2.819490e-02
3.431591e-01,-1.389621e-01,1.591206e-01,-2.893565e-02
3.548577e-01,-1.446103e-01,1.545410e-01,-2.968888e-02
3.666436e-01,-1.502527e-01,1.494577e-01,-3.044941e-02
3.785099e-01,-1.558807e-01,1.438589e-01,-3.121134e-02
3.904494e-01,-1.614853e-01,1.377330e-01,-3.196803e-02
4.024548e-01,-1.670569e-01,1.310687e-01,-3.271216e-02
4.145191e-01,-1.725848e-01,1.238557e-01,-3.343570e-02
4.266348e-01,-1.780572e-01,1.160847e-01,-3.413002e-02
4.387947e-01,-1.834612e-01,1.077483e-01,-3.478588e-02
4.509914e-01,-1.887823e-01,9.884103e-02,-3.539354e-02
4.632177e-01,-1.940044e-01,8.936019e-02,-3.594288e-02
4.754662e-01,-1.991094e-01,7.930604e-02,-3.642347e-02
4.877294e-01,-2.040775e-01,6.868246e-02,-3.682476e-02
5.000000e-01,-2.088863e-01,5.749745e-02,-3.713620e-02
5.122706e-01,-2.135115e-01,4.576366e-02,-3.734747e-02
5.245338e-01,-2.179262e-01,3.349896e-02,-3.744865e-02
5.367823e-01,-2.221009e-01,2.072696e-02,-3.743046e-02
5.490086e-01,-2.260039e-01,7.477600e-03,-3.728447e-02
5.612053e-01,-2.296007e-01,-6.212338e-03,-3.700340e-02
5.733652e-01,-2.328548e-01,-2.029871e-02,-3.658131e-02
5.854809e-01,-2.357273e-01,-3.472955e-02,-3.601391e-02
5.975452e-01,-2.381775e-01,-4.944466e-02,-3.529877e-02
6.095506e-01,-2.401636e-01,-6.437533e-02,-3.443552e-02
6.214901e-01,-2.416426e-01,-7.944411e-02,-3.342613e-02
6.333564e-01,-2.425716e-01,-9.456484e-02,-3.227500e-02
6.451423e-01,-2.429083e-01,-1.096428e-01,-3.098908e-02
6.568409e-01,-2.426121e-01,-1.245752e-01,-2.957800e-02
6.684449e-01,-2.416452e-01,-1.392518e-01,-2.805398e-02
6.799475e-01,-2.399740e-01,-1.535560e-01,-2.643177e-02
6.913417e-01,-2.375704e-01,-1.673660e-01,-2.472850e-02
7.026207e-01,-2.344128e-01,-1.805569e-01,-2.296340e-02
7.137775e-01,-2.304880e-01,-1.930026e-01,-2.115746e-02
7.248057e-01,-2.257922e-01,-2.045780e-01,-1.933301e-02
7.356984e-01,-2.203323e-01,-2.151621e-01,-1.751319e-02
7.464491e-01,-2.141264e-01,-2.246407e-01,-1.572143e-02
7.570514e-01,-2.072051e-01,-2.329091e-01,-1.398081e-02
7.674988e-01,-1.996109e-01,-2.398759e-01,-1.231345e-02
7.777851e-01,-1.913986e-01,-2.454648e-01,-1.073992e-02
7.879041e-01,-1.826346e-01,-2.496178e-01,-9.278676e-03
7.978497e-01,-1.733952e-01,-2.522972e-01,-7.945550e-03
8.076158e-01,-1.637659e-01,-2.534867e-01,-6.753384e-03
8.171966e-01,-1.538388e-01,-2.531924e-01,-5.711736e-03
8.265864e-01,-1.437108e-01,-2.514431e-01,-4.826736e-03
8.357795e-01,-1.334810e-01,-2.482890e-01,-4.101076e-03
8.447703e-01,-1.232484e-01,-2.438010e-01,-3.534127e-03
8.535534e-01,-1.131092e-01,-2.380682e-01,-3.122174e-03
8.621235e-01,-1.031551e-01,-2.311952e-01,-2.858754e-03
8.704756e-01,-9.347057e-02,-2.232996e-01,-2.735067e-03
8.786044e-01,-8.413174e-02,-2.145083e-01,-2.740431e-03
8.865052e-01,-7.520486e-02,-2.049543e-01,-2.862767e-03
8.941732e-01,-6.674544e-02,-1.947737e-01,-3.089067e-03
9.016038e-01,-5.879781e-02,-1.841024e-01,-3.405847e-03
9.087924e-01,-5.139498e-02,-1.730730e-01,-3.799543e-03
9.157348e-01,-4.455891e-02,-1.618134e-01,-4.256858e-03
9.224268e-01,-3.830102e-02,-1.504438e-01,-4.765043e-03
9.288643e-01,-3.262299e-02,-1.390757e-01,-5.312109e-03
9.350435e-01,-2.751771e-02,-1.278110e-01,-5.886980e-03
9.409606e-01,-2.297033e-02,-1.167409e-01,-6.479579e-03
9.466122e-01,-1.895936e-02,-1.059460e-01,-7.080874e-03
9.519946e-01,-1.545784e-02,-9.549635e-02,-7.682868e-03
9.571049e-01,-1.243445e-02,-8.545148e-02,-8.278563e-03
9.619398e-01,-9.854569e-03,-7.586131e-02,-8.861902e-03
9.664964e-01,-7.681267e-03,-6.676669e-02,-9.427684e-03
9.707720e-01,-5.876226e-03,-5.820030e-02,-9.971479e-03
9.747641e-01,-4.400555e-03,-5.018749e-02,-1.048954e-02
9.784702e-01,-3.215523e-03,-4.274726e-02,-1.097870e-02
9.818880e-01,-2.283203e-03,-3.589314e-02,-1.143631e-02
9.850156e-01,-1.567027e-03,-2.963412e-02,-1.186014e-02
9.878511e-01,-1.032269e-03,-2.397548e-02,-1.224831e-02
9.903926e-01,-6.464593e-04,-1.891960e-02,-1.259927e-02
9.926388e-01,-3.797288e-04,-1.446666e-02,-1.291170e-02
9.945883e-01,-2.051085e-04,-1.061534e-02,-1.318452e-02
9.962398e-01,-9.877298e-05,-7.363304e-03,-1.341680e-02
9.975924e-01,-4.024348e-05,-4.707790e-03,-1.360782e-02
9.986452e-01,-1.255265e-05,-2.645961e-03,-1.375699e-02
9.993977e-01,-2.374123e-06,-1.175269e-03,-1.386385e-02
9.998494e-01,-1.200845e-07,-2.937077e-04,-1.392788e-02
1.000000e+00,0.000000e+00,0.000000e+00,-1.393802e-02



==> data/ldcGhia/re-100-nonlinear-s_0.0/slice_const_x_1d.05000.csv <==
y,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,2.616400e-03
1.505907e-04,-1.146233e-04,1.641846e-10,2.616417e-03
6.022719e-04,-4.579382e-04,3.109302e-09,2.616506e-03
1.354772e-03,-1.028290e-03,1.563506e-08,2.616639e-03
2.407637e-03,-1.822951e-03,4.676807e-08,2.616793e-03
3.760233e-03,-2.838168e-03,1.044756e-07,2.616936e-03
5.411745e-03,-4.069224e-03,1.913224e-07,2.617026e-03
7.361179e-03,-5.510518e-03,2.993374e-07,2.617015e-03
9.607360e-03,-7.155655e-03,4.044121e-07,2.616846e-03
1.214893e-02,-8.997554e-03,4.606051e-07,2.616457e-03
1.498437e-02,-1.102856e-02,3.947660e-07,2.615773e-03
1.811197e-02,-1.324055e-02,1.019238e-07,2.614712e-03
2.152983e-02,-1.562511e-02,-5.580967e-07,2.613180e-03
2.523591e-02,-1.817359e-02,-1.762366e-06,2.611070e-03
2.922797e-02,-2.087729e-02,-3.724383e-06,2.608254e-03
3.350360e-02,-2.372757e-02,-6.691019e-06,2.604585e-03
3.806023e-02,-2.671596e-02,-1.093644e-05,2.599886e-03
4.289512e-02,-2.983428e-02,-1.675267e-05,2.593946e-03
4.800535e-02,-3.307478e-02,-2.443641e-05,2.586513e-03
5.338785e-02,-3.643018e-02,-3.427193e-05,2.577285e-03
5.903937e-02,-3.989380e-02,-4.650970e-05,2.565899e-03
6.495650e-02,-4.345961e-02,-6.134072e-05,2.551923e-03
7.113569e-02,-4.712232e-02,-7.886639e-05,2.534846e-03
7.757322e-02,-5.087736e-02,-9.906395e-05,2.514063e-03
8.426519e-02,-5.472098e-02,-1.217474e-04,2.488865e-03
9.120759e-02,-5.865022e-02,-1.465244e-04,2.458422e-03
9.839623e-02,-6.266289e-02,-1.727485e-04,2.421773e-03
1.058268e-01,-6.675759e-02,-1.994686e-04,2.377809e-03
1.134948e-01,-7.093362e-02,-2.253734e-04,2.325254e-03
1.213956e-01,-7.519092e-02,-2.487348e-04,2.262652e-03
1.295244e-01,-7.953000e-02,-2.673472e-04,2.188345e-03
1.378765e-01,-8.395182e-02,-2.784662e-04,2.100456e-03
1.464466e-01,-8.845766e-02,-2.787464e-04,1.996866e-03
1.552297e-01,-9.304892e-02,-2.641797e-04,1.875195e-03
1.642205e-01,-9.772700e-02,-2.300346e-04,1.732777e-03
1.734136e-01,-1.024930e-01,-1.708002e-04,1.566639e-03
1.828034e-01,-1.073477e-01,-8.013377e-05,1.373474e-03
1.923842e-01,-1.122908e-01,4.918302e-05,1.149624e-03
2.021503e-01,-1.173212e-01,2.252789e-04,8.910504e-04
2.120959e-01,-1.224365e-01,4.572151e-04,5.933215e-04
2.222149e-01,-1.276323e-01,7.549914e-04,2.515899e-04
2.325012e-01,-1.329024e-01,1.129533e-03,-1.394166e-04
2.429486e-01,-1.382380e-01,1.592658e-03,-5.854015e-04
2.535509e-01,-1.436276e-01,2.157009e-03,-1.092497e-03
2.643016e-01,-1.490564e-01,2.835971e-03,-1.667248e-03
2.751943e-01,-1.545061e-01,3.643538e-03,-2.316588e-03
2.862225e-01,-1.599545e-01,4.594153e-03,-3.047793e-03
2.973793e-01,-1.653753e-01,5.702511e-03,-3.868420e-03
3.086583e-01,-1.707378e-01,6.983311e-03,-4.786222e-03
3.200525e-01,-1.760066e-01,8.450975e-03,-5.809039e-03
3.315551e-01,-1.811418e-01,1.011933e-02,-6.944663e-03
3.431591e-01,-1.860989e-01,1.200123e-02,-8.200678e-03
3.548577e-01,-1.908293e-01,1.410818e-02,-9.584265e-03
3.666436e-01,-1.952799e-01,1.644993e-02,-1.110199e-02
3.785099e-01,-1.993945e-01,1.903401e-02,-1.275957e-02
3.904494e-01,-2.031139e-01,2.186532e-02,-1.456159e-02
4.024548e-01,-2.063767e-01,2.494570e-02,-1.651128e-02
4.145191e-01,-2.091206e-01,2.827354e-02,-1.861018e-02
4.266348e-01,-2.112833e-01,3.184343e-02,-2.085794e-02
4.387947e-01,-2.128038e-01,3.564588e-02,-2.325202e-02
4.509914e-01,-2.136236e-01,3.966713e-02,-2.578752e-02
4.632177e-01,-2.136882e-01,4.388902e-02,-2.845698e-02
4.754662e-01,-2.129483e-01,4.828901e-02,-3.125033e-02
4.877294e-01,-2.113613e-01,5.284031e-02,-3.415479e-02
5.000000e-01,-2.088921e-01,5.751210e-02,-3.715501e-02
5.122706e-01,-2.055143e-01,6.226995e-02,-4.023312e-02
5.245338e-01,-2.012109e-01,6.707622e-02,-4.336904e-02
5.367823e-01,-1.959751e-01,7.189070e-02,-4.654075e-02
5.490086e-01,-1.898099e-01,7.667125e-02,-4.972472e-02
5.612053e-01,-1.827284e-01,8.137449e-02,-5.289635e-02
5.733652e-01,-1.747533e-01,8.595657e-02,-5.603046e-02
5.854809e-01,-1.659161e-01,9.037387e-02,-5.910190e-02
5.975452e-01,-1.562560e-01,9.458378e-02,-6.208603e-02
6.095506e-01,-1.458188e-01,9.854530e-02,-6.495928e-02
6.214901e-01,-1.346549e-01,1.022197e-01,-6.769964e-02
6.333564e-01,-1.228183e-01,1.055709e-01,-7.028712e-02
6.451423e-01,-1.103640e-01,1.085661e-01,-7.270407e-02
6.568409e-01,-9.734663e-02,1.111758e-01,-7.493554e-02
6.684449e-01,-8.381818e-02,1.133743e-01,-7.696941e-02
6.799475e-01,-6.982619e-02,1.151397e-01,-7.879655e-02
6.913417e-01,-5.541183e-02,1.164537e-01,-8.041080e-02
7.026207e-01,-4.060804e-02,1.173020e-01,-8.180896e-02
7.137775e-01,-2.543794e-02,1.176742e-01,-8.299060e-02
7.248057e-01,-9.913285e-03,1.175636e-01,-8.395791e-02
7.356984e-01,5.966767e-03,1.169669e-01,-8.471544e-02
7.464491e-01,2.221660e-02,1.158850e-01,-8.526983e-02
7.570514e-01,3.886475e-02,1.143221e-01,-8.562951e-02
7.674988e-01,5.595399e-02,1.122866e-01,-8.580442e-02
7.777851e-01,7.354098e-02,1.097908e-01,-8.580569e-02
7.879041e-01,9.169520e-02,1.068510e-01,-8.564538e-02
7.978497e-01,1.104972e-01,1.034881e-01,-8.533619e-02
8.076158e-01,1.300362e-01,9.972776e-02,-8.489129e-02
8.171966e-01,1.504067e-01,9.560021e-02,-8.432408e-02
8.265864e-01,1.717045e-01,9.114077e-02,-8.364801e-02
8.357795e-01,1.940221e-01,8.638966e-02,-8.287650e-02
8.447703e-01,2.174437e-01,8.139184e-02,-8.202279e-02
8.535534e-01,2.420393e-01,7.619666e-02,-8.109987e-02
8.621235e-01,2.678597e-01,7.085721e-02,-8.012041e-02
8.704756e-01,2.949311e-01,6.542955e-02,-7.909673e-02
8.786044e-01,3.232509e-01,5.997156e-02,-7.804069e-02
8.865052e-01,3.527840e-01,5.454178e-02,-7.696370e-02
8.941732e-01,3.834608e-01,4.919794e-02,-7.587664e-02
9.016038e-01,4.151762e-01,4.399551e-02,-7.478976e-02
9.087924e-01,4.477908e-01,3.898623e-02,-7.371266e-02
9.157348e-01,4.811335e-01,3.421667e-02,-7.265419e-02
9.224268e-01,5.150051e-01,2.972707e-02,-7.162236e-02
9.288643e-01,5.491842e-01,2.555028e-02,-7.062430e-02
9.350435e-01,5.834331e-01,2.171110e-02,-6.966613e-02
9.409606e-01,6.175050e-01,1.822590e-02,-6.875300e-02
9.466122e-01,6.511511e-01,1.510256e-02,-6.788900e-02
9.519946e-01,6.841273e-01,1.234085e-02,-6.707717e-02
9.571049e-01,7.162007e-01,9.932959e-03,-6.631959e-02
9.619398e-01,7.471550e-01,7.864432e-03,-6.561734e-02
9.664964e-01,7.767947e-01,6.115178e-03,-6.497069e-02
9.707720e-01,8.049481e-01,4.660673e-03,-6.437912e-02
9.747641e-01,8.314692e-01,3.473190e-03,-6.384150e-02
9.784702e-01,8.562377e-01,2.523018e-03,-6.335621e-02
9.818880e-01,8.791587e-01,1.779615e-03,-6.292124e-02
9.850156e-01,9.001606e-01,1.212639e-03,-6.253435e-02
9.878511e-01,9.191933e-01,7.928373e-04,-6.219319e-02
9.903926e-01,9.362245e-01,4.927593e-04,-6.189538e-02
9.926388e-01,9.512369e-01,2.873041e-04,-6.163863e-02
9.945883e-01,9.642249e-01,1.540995e-04,-6.142078e-02
9.962398e-01,9.751908e-01,7.373538e-05,-6.123989e-02
9.975924e-01,9.841423e-01,2.987517e-05,-6.109428e-02
9.986452e-01,9.910897e-01,9.275743e-06,-6.098252e-02
9.993977e-01,9.960431e-01,1.747938e-06,-6.090351e-02
9.998494e-01,9.990113e-01,8.760098e-08,-6.085673e-02
1.000000e+00,1.000000e+00,0.000000e+00,-6.084982e-02



==> data/ldcGhia/re-100-nonlinear-s_0.0/slice_const_y_1d.05000.csv <==
x,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,-1.373579e-02
1.505907e-04,-4.843284e-08,2.842090e-04,-1.373972e-02
6.022719e-04,-9.614880e-07,1.134970e-03,-1.376562e-02
1.354772e-03,-5.077021e-06,2.546690e-03,-1.380885e-02
2.407637e-03,-1.624844e-05,4.510080e-03,-1.386893e-02
3.760233e-03,-3.979254e-05,7.012191e-03,-1.394542e-02
5.411745e-03,-8.241362e-05,1.003649e-02,-1.403773e-02
7.361179e-03,-1.521071e-04,1.356291e-02,-1.414519e-02
9.607360e-03,-2.580440e-04,1.756802e-02,-1.426700e-02
1.214893e-02,-4.104381e-04,2.202510e-02,-1.440225e-02
1.498437e-02,-6.203972e-04,2.690431e-02,-1.454996e-02
1.811197e-02,-8.997598e-04,3.217291e-02,-1.470908e-02
2.152983e-02,-1.260921e-03,3.779548e-02,-1.487846e-02
2.523591e-02,-1.716647e-03,4.373414e-02,-1.505697e-02
2.922797e-02,-2.279886e-03,4.994886e-02,-1.524343e-02
3.350360e-02,-2.963568e-03,5.639780e-02,-1.543668e-02
3.806023e-02,-3.780414e-03,6.303763e-02,-1.563561e-02
4.289512e-02,-4.742734e-03,6.982394e-02,-1.583919e-02
4.800535e-02,-5.862241e-03,7.671162e-02,-1.604648e-02
5.338785e-02,-7.149865e-03,8.365529e-02,-1.625668e-02
5.903937e-02,-8.615586e-03,9.060973e-02,-1.646916e-02
6.495650e-02,-1.026827e-02,9.753037e-02,-1.668347e-02
7.113569e-02,-1.211555e-02,1.043736e-01,-1.689938e-02
7.757322e-02,-1.416369e-02,1.110975e-01,-1.711690e-02
8.426519e-02,-1.641750e-02,1.176616e-01,-1.733627e-02
9.120759e-02,-1.888025e-02,1.240282e-01,-1.755800e-02
9.839623e-02,-2.155370e-02,1.301618e-01,-1.778285e-02
1.058268e-01,-2.443800e-02,1.360298e-01,-1.801184e-02
1.134948e-01,-2.753176e-02,1.416028e-01,-1.824621e-02
1.213956e-01,-3.083211e-02,1.468545e-01,-1.848745e-02
1.295244e-01,-3.433473e-02,1.517618e-01,-1.873722e-02
1.378765e-01,-3.803401e-02,1.563051e-01,-1.899737e-02
1.464466e-01,-4.192311e-02,1.604678e-01,-1.926987e-02
1.552297e-01,-4.599415e-02,1.642365e-01,-1.955679e-02
1.642205e-01,-5.023832e-02,1.676004e-01,-1.986026e-02
1.734136e-01,-5.464609e-02,1.705515e-01,-2.018241e-02
1.828034e-01,-5.920733e-02,1.730839e-01,-2.052535e-02
1.923842e-01,-6.391152e-02,1.751934e-01,-2.089108e-02
2.021503e-01,-6.874787e-02,1.768775e-01,-2.128149e-02
2.120959e-01,-7.370548e-02,1.781345e-01,-2.169829e-02
2.222149e-01,-7.877350e-02,1.789634e-01,-2.214297e-02
2.325012e-01,-8.394119e-02,1.793634e-01,-2.261675e-02
2.429486e-01,-8.919810e-02,1.793335e-01,-2.312053e-02
2.535509e-01,-9.453406e-02,1.788722e-01,-2.365484e-02
2.643016e-01,-9.993928e-02,1.779773e-01,-2.421985e-02
2.751943e-01,-1.054044e-01,1.766455e-01,-2.481524e-02
2.862225e-01,-1.109203e-01,1.748726e-01,-2.544023e-02
2.973793e-01,-1.164785e-01,1.726527e-01,-2.609350e-02
3.086583e-01,-1.220705e-01,1.699792e-01,-2.677317e-02
3.200525e-01,-1.276885e-01,1.668438e-01,-2.747676e-02
3.315551e-01,-1.333244e-01,1.632374e-01,-2.820115e-02
3.431591e-01,-1.389704e-01,1.591496e-01,-2.894255e-02
3.548577e-01,-1.446187e-01,1.545695e-01,-2.969648e-02
3.666436e-01,-1.502610e-01,1.494856e-01,-3.045776e-02
3.785099e-01,-1.558890e-01,1.438862e-01,-3.122047e-02
3.904494e-01,-1.614936e-01,1.377594e-01,-3.197798e-02
4.024548e-01,-1.670651e-01,1.310942e-01,-3.272297e-02
4.145191e-01,-1.725928e-01,1.238802e-01,-3.344743e-02
4.266348e-01,-1.780651e-01,1.161080e-01,-3.414268e-02
4.387947e-01,-1.834688e-01,1.077704e-01,-3.479951e-02
4.509914e-01,-1.887896e-01,9.886182e-02,-3.540817e-02
4.632177e-01,-1.940113e-01,8.937957e-02,-3.595852e-02
4.754662e-01,-1.991160e-01,7.932391e-02,-3.644015e-02
4.877294e-01,-2.040837e-01,6.869876e-02,-3.684250e-02
5.000000e-01,-2.088921e-01,5.751210e-02,-3.715501e-02
5.122706e-01,-2.135168e-01,4.577662e-02,-3.736735e-02
5.245338e-01,-2.179310e-01,3.351017e-02,-3.746960e-02
5.367823e-01,-2.221052e-01,2.073640e-02,-3.745248e-02
5.490086e-01,-2.260076e-01,7.485237e-03,-3.730755e-02
5.612053e-01,-2.296040e-01,-6.206515e-03,-3.702752e-02
5.733652e-01,-2.328575e-01,-2.029471e-02,-3.660646e-02
5.854809e-01,-2.357296e-01,-3.472738e-02,-3.604005e-02
5.975452e-01,-2.381795e-01,-4.944433e-02,-3.532584e-02
6.095506e-01,-2.401653e-01,-6.437684e-02,-3.446348e-02
6.214901e-01,-2.416442e-01,-7.944748e-02,-3.345490e-02
6.333564e-01,-2.425732e-01,-9.457012e-02,-3.230449e-02
6.451423e-01,-2.429100e-01,-1.096501e-01,-3.101919e-02
6.568409e-01,-2.426141e-01,-1.245845e-01,-2.960860e-02
6.684449e-01,-2.416478e-01,-1.392633e-01,-2.808492e-02
6.799475e-01,-2.399774e-01,-1.535697e-01,-2.646288e-02
6.913417e-01,-2.375748e-01,-1.673821e-01,-2.475960e-02
7.026207e-01,-2.344184e-01,-1.805757e-01,-2.299429e-02
7.137775e-01,-2.304951e-01,-1.930242e-01,-2.118793e-02
7.248057e-01,-2.258009e-01,-2.046026e-01,-1.936284e-02
7.356984e-01,-2.203428e-01,-2.151900e-01,-1.754217e-02
7.464491e-01,-2.141388e-01,-2.246720e-01,-1.574935e-02
7.570514e-01,-2.072195e-01,-2.329440e-01,-1.400749e-02
7.674988e-01,-1.996272e-01,-2.399144e-01,-1.233873e-02
7.777851e-01,-1.914169e-01,-2.455069e-01,-1.076369e-02
7.879041e-01,-1.826545e-01,-2.496635e-01,-9.300853e-03
7.978497e-01,-1.734167e-01,-2.523463e-01,-7.966117e-03
8.076158e-01,-1.637886e-01,-2.535389e-01,-6.772367e-03
8.171966e-01,-1.538625e-01,-2.532473e-01,-5.729212e-03
8.265864e-01,-1.437351e-01,-2.515002e-01,-4.842830e-03
8.357795e-01,-1.335055e-01,-2.483478e-01,-4.115949e-03
8.447703e-01,-1.232727e-01,-2.438609e-01,-3.547972e-03
8.535534e-01,-1.131331e-01,-2.381284e-01,-3.135204e-03
8.621235e-01,-1.031782e-01,-2.312551e-01,-2.871192e-03
8.704756e-01,-9.349257e-02,-2.233586e-01,-2.747133e-03
8.786044e-01,-8.415243e-02,-2.145657e-01,-2.752337e-03
8.865052e-01,-7.522406e-02,-2.050096e-01,-2.874707e-03
8.941732e-01,-6.676303e-02,-1.948263e-01,-3.101212e-03
9.016038e-01,-5.881372e-02,-1.841519e-01,-3.418338e-03
9.087924e-01,-5.140919e-02,-1.731192e-01,-3.812495e-03
9.157348e-01,-4.457143e-02,-1.618560e-01,-4.270357e-03
9.224268e-01,-3.831192e-02,-1.504826e-01,-4.779146e-03
9.288643e-01,-3.263236e-02,-1.391107e-01,-5.326851e-03
9.350435e-01,-2.752566e-02,-1.278423e-01,-5.902371e-03
9.409606e-01,-2.297698e-02,-1.167686e-01,-6.495616e-03
9.466122e-01,-1.896484e-02,-1.059702e-01,-7.097537e-03
9.519946e-01,-1.546230e-02,-9.551728e-02,-7.700126e-03
9.571049e-01,-1.243802e-02,-8.546937e-02,-8.296381e-03
9.619398e-01,-9.857383e-03,-7.587643e-02,-8.880238e-03
9.664964e-01,-7.683444e-03,-6.677933e-02,-9.446495e-03
9.707720e-01,-5.877877e-03,-5.821072e-02,-9.990722e-03
9.747641e-01,-4.401779e-03,-5.019597e-02,-1.050917e-02
9.784702e-01,-3.216409e-03,-4.275406e-02,-1.099868e-02
9.818880e-01,-2.283826e-03,-3.589850e-02,-1.145660e-02
9.850156e-01,-1.567450e-03,-2.963827e-02,-1.188069e-02
9.878511e-01,-1.032545e-03,-2.397863e-02,-1.226911e-02
9.903926e-01,-6.466303e-04,-1.892194e-02,-1.262027e-02
9.926388e-01,-3.798285e-04,-1.446835e-02,-1.293288e-02
9.945883e-01,-2.051620e-04,-1.061650e-02,-1.320584e-02
9.962398e-01,-9.879864e-05,-7.364072e-03,-1.343825e-02
9.975924e-01,-4.025394e-05,-4.708259e-03,-1.362937e-02
9.986452e-01,-1.255593e-05,-2.646215e-03,-1.377862e-02
9.993977e-01,-2.374679e-06,-1.175379e-03,-1.388551e-02
9.998494e-01,-1.194581e-07,-2.937347e-04,-1.394937e-02
1.000000e+00,0.000000e+00,0.000000e+00,-1.395899e-02



==> data/ldcGhia/re-100-nonlinear-s_1.0/slice_const_x_1d.05000.csv <==
y,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,2.615106e-03
1.505907e-04,-1.145971e-04,1.594508e-10,2.615122e-03
6.022719e-04,-4.578339e-04,3.010795e-09,2.615208e-03
1.354772e-03,-1.028057e-03,1.512673e-08,2.615335e-03
2.407637e-03,-1.822540e-03,4.516064e-08,2.615481e-03
3.760233e-03,-2.837534e-03,1.005759e-07,2.615613e-03
5.411745e-03,-4.068324e-03,1.833186e-07,2.615691e-03
7.361179e-03,-5.509314e-03,2.847038e-07,2.615667e-03
9.607360e-03,-7.154113e-03,3.798351e-07,2.615484e-03
1.214893e-02,-8.995645e-03,4.219299e-07,2.615079e-03
1.498437e-02,-1.102626e-02,3.369640e-07,2.614380e-03
1.811197e-02,-1.323785e-02,1.907867e-08,2.613304e-03
2.152983e-02,-1.562198e-02,-6.727882e-07,2.611757e-03
2.523591e-02,-1.817004e-02,-1.916581e-06,2.609633e-03
2.922797e-02,-2.087331e-02,-3.926652e-06,2.606805e-03
3.350360e-02,-2.372317e-02,-6.950702e-06,2.603125e-03
3.806023e-02,-2.671114e-02,-1.126371e-05,2.598417e-03
4.289512e-02,-2.982907e-02,-1.715847e-05,2.592471e-03
4.800535e-02,-3.306920e-02,-2.493249e-05,2.585035e-03
5.338785e-02,-3.642425e-02,-3.487078e-05,2.575806e-03
5.903937e-02,-3.988755e-02,-4.722460e-05,2.564423e-03
6.495650e-02,-4.345308e-02,-6.218575e-05,2.550455e-03
7.113569e-02,-4.711555e-02,-7.985642e-05,2.533389e-03
7.757322e-02,-5.087039e-02,-1.002147e-04,2.512623e-03
8.426519e-02,-5.471386e-02,-1.230754e-04,2.487445e-03
9.120759e-02,-5.864300e-02,-1.480470e-04,2.457029e-03
9.839623e-02,-6.265562e-02,-1.744841e-04,2.420414e-03
1.058268e-01,-6.675034e-02,-2.014361e-04,2.376489e-03
1.134948e-01,-7.092644e-02,-2.275929e-04,2.323980e-03
1.213956e-01,-7.518389e-02,-2.512268e-04,2.261431e-03
1.295244e-01,-7.952320e-02,-2.701328e-04,2.187186e-03
1.378765e-01,-8.394532e-02,-2.815670e-04,2.099365e-03
1.464466e-01,-8.845155e-02,-2.821842e-04,1.995853e-03
1.552297e-01,-9.304329e-02,-2.679760e-04,1.874267e-03
1.642205e-01,-9.772195e-02,-2.342106e-04,1.731943e-03
1.734136e-01,-1.024887e-01,-1.753759e-04,1.565905e-03
1.828034e-01,-1.073441e-01,-8.512781e-05,1.372849e-03
1.923842e-01,-1.122881e-01,4.375421e-05,1.149112e-03
2.021503e-01,-1.173196e-01,2.194018e-04,8.906585e-04
2.120959e-01,-1.224360e-01,4.508798e-04,5.930517e-04
2.222149e-01,-1.276331e-01,7.481926e-04,2.514431e-04
2.325012e-01,-1.329046e-01,1.122272e-03,-1.394426e-04
2.429486e-01,-1.382417e-01,1.584940e-03,-5.853124e-04
2.535509e-01,-1.436330e-01,2.148851e-03,-1.092302e-03
2.643016e-01,-1.490635e-01,2.827396e-03,-1.666963e-03
2.751943e-01,-1.545152e-01,3.634579e-03,-2.316233e-03
2.862225e-01,-1.599656e-01,4.584856e-03,-3.047396e-03
2.973793e-01,-1.653886e-01,5.692933e-03,-3.868014e-03
3.086583e-01,-1.707532e-01,6.973522e-03,-4.785848e-03
3.200525e-01,-1.760242e-01,8.441058e-03,-5.808747e-03
3.315551e-01,-1.811617e-01,1.010938e-02,-6.944510e-03
3.431591e-01,-1.861211e-01,1.199136e-02,-8.200730e-03
3.548577e-01,-1.908536e-01,1.409851e-02,-9.584596e-03
3.666436e-01,-1.953063e-01,1.644060e-02,-1.110268e-02
3.785099e-01,-1.994229e-01,1.902515e-02,-1.276071e-02
3.904494e-01,-2.031440e-01,2.185708e-02,-1.456327e-02
4.024548e-01,-2.064083e-01,2.493823e-02,-1.651359e-02
4.145191e-01,-2.091534e-01,2.826699e-02,-1.861322e-02
4.266348e-01,-2.113170e-01,3.183794e-02,-2.086180e-02
4.387947e-01,-2.128380e-01,3.564160e-02,-2.325678e-02
4.509914e-01,-2.136580e-01,3.966417e-02,-2.579326e-02
4.632177e-01,-2.137223e-01,4.388748e-02,-2.846378e-02
4.754662e-01,-2.129816e-01,4.828896e-02,-3.125822e-02
4.877294e-01,-2.113934e-01,5.284181e-02,-3.416382e-02
5.000000e-01,-2.089224e-01,5.751517e-02,-3.716518e-02
5.122706e-01,-2.055425e-01,6.227457e-02,-4.024444e-02
5.245338e-01,-2.012366e-01,6.708236e-02,-4.338148e-02
5.367823e-01,-1.959979e-01,7.189828e-02,-4.655426e-02
5.490086e-01,-1.898295e-01,7.668016e-02,-4.973923e-02
5.612053e-01,-1.827446e-01,8.138459e-02,-5.291177e-02
5.733652e-01,-1.747658e-01,8.596770e-02,-5.604670e-02
5.854809e-01,-1.659249e-01,9.038588e-02,-5.911884e-02
5.975452e-01,-1.562611e-01,9.459647e-02,-6.210355e-02
6.095506e-01,-1.458201e-01,9.855848e-02,-6.497726e-02
6.214901e-01,-1.346526e-01,1.022332e-01,-6.771795e-02
6.333564e-01,-1.228125e-01,1.055845e-01,-7.030564e-02
6.451423e-01,-1.103550e-01,1.085796e-01,-7.272269e-02
6.568409e-01,-9.733456e-02,1.111892e-01,-7.495414e-02
6.684449e-01,-8.380338e-02,1.133873e-01,-7.698790e-02
6.799475e-01,-6.980897e-02,1.151522e-01,-7.881484e-02
6.913417e-01,-5.539250e-02,1.164657e-01,-8.042882e-02
7.026207e-01,-4.058694e-02,1.173134e-01,-8.182664e-02
7.137775e-01,-2.541537e-02,1.176849e-01,-8.300788e-02
7.248057e-01,-9.889557e-03,1.175735e-01,-8.397475e-02
7.356984e-01,5.991372e-03,1.169762e-01,-8.473179e-02
7.464491e-01,2.224183e-02,1.158935e-01,-8.528566e-02
7.570514e-01,3.889036e-02,1.143299e-01,-8.564479e-02
7.674988e-01,5.597979e-02,1.122937e-01,-8.581911e-02
7.777851e-01,7.356681e-02,1.097971e-01,-8.581975e-02
7.879041e-01,9.172092e-02,1.068567e-01,-8.565877e-02
7.978497e-01,1.105227e-01,1.034932e-01,-8.534889e-02
8.076158e-01,1.300614e-01,9.973221e-02,-8.490327e-02
8.171966e-01,1.504316e-01,9.560409e-02,-8.433530e-02
8.265864e-01,1.717290e-01,9.114412e-02,-8.365846e-02
8.357795e-01,1.940463e-01,8.639252e-02,-8.288617e-02
8.447703e-01,2.174675e-01,8.139425e-02,-8.203168e-02
8.535534e-01,2.420627e-01,7.619865e-02,-8.110801e-02
8.621235e-01,2.678827e-01,7.085884e-02,-8.012784e-02
8.704756e-01,2.949537e-01,6.543084e-02,-7.910352e-02
8.786044e-01,3.232730e-01,5.997256e-02,-7.804693e-02
8.865052e-01,3.528057e-01,5.454253e-02,-7.696951e-02
8.941732e-01,3.834819e-01,4.919848e-02,-7.588213e-02
9.016038e-01,4.151966e-01,4.399588e-02,-7.479507e-02
9.087924e-01,4.478106e-01,3.898645e-02,-7.371795e-02
9.157348e-01,4.811525e-01,3.421679e-02,-7.265960e-02
9.224268e-01,5.150232e-01,2.972710e-02,-7.162804e-02
9.288643e-01,5.492013e-01,2.555025e-02,-7.063036e-02
9.350435e-01,5.834492e-01,2.171103e-02,-6.967269e-02
9.409606e-01,6.175200e-01,1.822580e-02,-6.876015e-02
9.466122e-01,6.511649e-01,1.510245e-02,-6.789678e-02
9.519946e-01,6.841399e-01,1.234073e-02,-6.708563e-02
9.571049e-01,7.162121e-01,9.932848e-03,-6.632872e-02
9.619398e-01,7.471653e-01,7.864328e-03,-6.562713e-02
9.664964e-01,7.768038e-01,6.115084e-03,-6.498108e-02
9.707720e-01,8.049561e-01,4.660592e-03,-6.439007e-02
9.747641e-01,8.314761e-01,3.473123e-03,-6.385293e-02
9.784702e-01,8.562436e-01,2.522964e-03,-6.336804e-02
9.818880e-01,8.791636e-01,1.779573e-03,-6.293339e-02
9.850156e-01,9.001647e-01,1.212608e-03,-6.254674e-02
9.878511e-01,9.191966e-01,7.928154e-04,-6.220574e-02
9.903926e-01,9.362271e-01,4.927449e-04,-6.190803e-02
9.926388e-01,9.512389e-01,2.872953e-04,-6.165131e-02
9.945883e-01,9.642263e-01,1.540947e-04,-6.143346e-02
9.962398e-01,9.751918e-01,7.373319e-05,-6.125255e-02
9.975924e-01,9.841430e-01,2.987440e-05,-6.110689e-02
9.986452e-01,9.910900e-01,9.275610e-06,-6.099507e-02
9.993977e-01,9.960432e-01,1.748039e-06,-6.091601e-02
9.998494e-01,9.990113e-01,8.811196e-08,-6.086905e-02
1.000000e+00,1.000000e+00,0.000000e+00,-6.086173e-02



==> data/ldcGhia/re-100-nonlinear-s_1.0/slice_const_y_1d.05000.csv <==
x,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,-1.373953e-02
1.505907e-04,-4.869259e-08,2.842295e-04,-1.374367e-02
6.022719e-04,-9.614828e-07,1.135051e-03,-1.376963e-02
1.354772e-03,-5.076950e-06,2.546874e-03,-1.381284e-02
2.407637e-03,-1.624837e-05,4.510405e-03,-1.387289e-02
3.760233e-03,-3.979258e-05,7.012697e-03,-1.394933e-02
5.411745e-03,-8.241395e-05,1.003721e-02,-1.404159e-02
7.361179e-03,-1.521080e-04,1.356389e-02,-1.414899e-02
9.607360e-03,-2.580461e-04,1.756929e-02,-1.427072e-02
1.214893e-02,-4.104421e-04,2.202668e-02,-1.440590e-02
1.498437e-02,-6.204041e-04,2.690625e-02,-1.455353e-02
1.811197e-02,-8.997710e-04,3.217523e-02,-1.471255e-02
2.152983e-02,-1.260938e-03,3.779820e-02,-1.488184e-02
2.523591e-02,-1.716673e-03,4.373727e-02,-1.506025e-02
2.922797e-02,-2.279923e-03,4.995243e-02,-1.524660e-02
3.350360e-02,-2.963620e-03,5.640182e-02,-1.543975e-02
3.806023e-02,-3.780485e-03,6.304211e-02,-1.563858e-02
4.289512e-02,-4.742829e-03,6.982888e-02,-1.584205e-02
4.800535e-02,-5.862365e-03,7.671701e-02,-1.604924e-02
5.338785e-02,-7.150024e-03,8.366113e-02,-1.625934e-02
5.903937e-02,-8.615787e-03,9.061602e-02,-1.647172e-02
6.495650e-02,-1.026852e-02,9.753709e-02,-1.668594e-02
7.113569e-02,-1.211586e-02,1.043808e-01,-1.690177e-02
7.757322e-02,-1.416407e-02,1.111050e-01,-1.711921e-02
8.426519e-02,-1.641795e-02,1.176695e-01,-1.733851e-02
9.120759e-02,-1.888080e-02,1.240365e-01,-1.756019e-02
9.839623e-02,-2.155435e-02,1.301704e-01,-1.778500e-02
1.058268e-01,-2.443876e-02,1.360387e-01,-1.801396e-02
1.134948e-01,-2.753265e-02,1.416120e-01,-1.824832e-02
1.213956e-01,-3.083315e-02,1.468640e-01,-1.848956e-02
1.295244e-01,-3.433594e-02,1.517716e-01,-1.873936e-02
1.378765e-01,-3.803541e-02,1.563152e-01,-1.899955e-02
1.464466e-01,-4.192472e-02,1.604782e-01,-1.927211e-02
1.552297e-01,-4.599599e-02,1.642471e-01,-1.955912e-02
1.642205e-01,-5.024043e-02,1.676113e-01,-1.986270e-02
1.734136e-01,-5.464849e-02,1.705627e-01,-2.018498e-02
1.828034e-01,-5.921006e-02,1.730953e-01,-2.052806e-02
1.923842e-01,-6.391461e-02,1.752051e-01,-2.089395e-02
2.021503e-01,-6.875136e-02,1.768895e-01,-2.128455e-02
2.120959e-01,-7.370941e-02,1.781468e-01,-2.170156e-02
2.222149e-01,-7.877790e-02,1.789760e-01,-2.214647e-02
2.325012e-01,-8.394612e-02,1.793763e-01,-2.262048e-02
2.429486e-01,-8.920360e-02,1.793466e-01,-2.312451e-02
2.535509e-01,-9.454017e-02,1.788856e-01,-2.365910e-02
2.643016e-01,-9.994606e-02,1.779909e-01,-2.422439e-02
2.751943e-01,-1.054119e-01,1.766594e-01,-2.482007e-02
2.862225e-01,-1.109286e-01,1.748866e-01,-2.544536e-02
2.973793e-01,-1.164875e-01,1.726669e-01,-2.609895e-02
3.086583e-01,-1.220805e-01,1.699934e-01,-2.677894e-02
3.200525e-01,-1.276993e-01,1.668581e-01,-2.748286e-02
3.315551e-01,-1.333362e-01,1.632516e-01,-2.820759e-02
3.431591e-01,-1.389833e-01,1.591637e-01,-2.894933e-02
3.548577e-01,-1.446326e-01,1.545835e-01,-2.970360e-02
3.666436e-01,-1.502761e-01,1.494993e-01,-3.046522e-02
3.785099e-01,-1.559053e-01,1.438995e-01,-3.122826e-02
3.904494e-01,-1.615111e-01,1.377723e-01,-3.198611e-02
4.024548e-01,-1.670839e-01,1.311065e-01,-3.273143e-02
4.145191e-01,-1.726129e-01,1.238918e-01,-3.345619e-02
4.266348e-01,-1.780865e-01,1.161188e-01,-3.415174e-02
4.387947e-01,-1.834916e-01,1.077802e-01,-3.480884e-02
4.509914e-01,-1.888139e-01,9.887060e-02,-3.541775e-02
4.632177e-01,-1.940371e-01,8.938713e-02,-3.596832e-02
4.754662e-01,-1.991433e-01,7.933012e-02,-3.645012e-02
4.877294e-01,-2.041124e-01,6.870347e-02,-3.685259e-02
5.000000e-01,-2.089224e-01,5.751517e-02,-3.716518e-02
5.122706e-01,-2.135487e-01,4.577791e-02,-3.737755e-02
5.245338e-01,-2.179644e-01,3.350955e-02,-3.747976e-02
5.367823e-01,-2.221402e-01,2.073372e-02,-3.746252e-02
5.490086e-01,-2.260442e-01,7.480396e-03,-3.731741e-02
5.612053e-01,-2.296420e-01,-6.213635e-03,-3.703713e-02
5.733652e-01,-2.328971e-01,-2.030420e-02,-3.661573e-02
5.854809e-01,-2.357705e-01,-3.473931e-02,-3.604890e-02
5.975452e-01,-2.382217e-01,-4.945875e-02,-3.533421e-02
6.095506e-01,-2.402086e-01,-6.439375e-02,-3.447130e-02
6.214901e-01,-2.416884e-01,-7.946687e-02,-3.346212e-02
6.333564e-01,-2.426181e-01,-9.459190e-02,-3.231106e-02
6.451423e-01,-2.429554e-01,-1.096741e-01,-3.102509e-02
6.568409e-01,-2.426597e-01,-1.246107e-01,-2.961383e-02
6.684449e-01,-2.416933e-01,-1.392913e-01,-2.808950e-02
6.799475e-01,-2.400225e-01,-1.535992e-01,-2.646686e-02
6.913417e-01,-2.376190e-01,-1.674129e-01,-2.476305e-02
7.026207e-01,-2.344615e-01,-1.806072e-01,-2.299730e-02
7.137775e-01,-2.305366e-01,-1.930560e-01,-2.119063e-02
7.248057e-01,-2.258405e-01,-2.046342e-01,-1.936537e-02
7.356984e-01,-2.203801e-01,-2.152208e-01,-1.754468e-02
7.464491e-01,-2.141736e-01,-2.247015e-01,-1.575200e-02
7.570514e-01,-2.072514e-01,-2.329717e-01,-1.401043e-02
7.674988e-01,-1.996562e-01,-2.399398e-01,-1.234211e-02
7.777851e-01,-1.914428e-01,-2.455296e-01,-1.076763e-02
7.879041e-01,-1.826773e-01,-2.496832e-01,-9.305444e-03
7.978497e-01,-1.734363e-01,-2.523627e-01,-7.971419e-03
8.076158e-01,-1.638053e-01,-2.535518e-01,-6.778401e-03
8.171966e-01,-1.538763e-01,-2.532567e-01,-5.735961e-03
8.265864e-01,-1.437462e-01,-2.515061e-01,-4.850237e-03
8.357795e-01,-1.335142e-01,-2.483505e-01,-4.123926e-03
8.447703e-01,-1.232794e-01,-2.438606e-01,-3.556403e-03
8.535534e-01,-1.131380e-01,-2.381255e-01,-3.143955e-03
8.621235e-01,-1.031815e-01,-2.312499e-01,-2.880117e-03
8.704756e-01,-9.349466e-02,-2.233515e-01,-2.756084e-03
8.786044e-01,-8.415355e-02,-2.145572e-01,-2.761173e-03
8.865052e-01,-7.522445e-02,-2.050001e-01,-2.883297e-03
8.941732e-01,-6.676289e-02,-1.948163e-01,-3.109444e-03
9.016038e-01,-5.881323e-02,-1.841416e-01,-3.426120e-03
9.087924e-01,-5.140848e-02,-1.731090e-01,-3.819757e-03
9.157348e-01,-4.457061e-02,-1.618461e-01,-4.277050e-03
9.224268e-01,-3.831106e-02,-1.504732e-01,-4.785245e-03
9.288643e-01,-3.263153e-02,-1.391021e-01,-5.332347e-03
9.350435e-01,-2.752490e-02,-1.278344e-01,-5.907274e-03
9.409606e-01,-2.297630e-02,-1.167615e-01,-6.499946e-03
9.466122e-01,-1.896426e-02,-1.059640e-01,-7.101326e-03
9.519946e-01,-1.546181e-02,-9.551187e-02,-7.703413e-03
9.571049e-01,-1.243763e-02,-8.546477e-02,-8.299207e-03
9.619398e-01,-9.857070e-03,-7.587257e-02,-8.882649e-03
9.664964e-01,-7.683202e-03,-6.677614e-02,-9.448534e-03
9.707720e-01,-5.877695e-03,-5.820814e-02,-9.992433e-03
9.747641e-01,-4.401646e-03,-5.019392e-02,-1.051059e-02
9.784702e-01,-3.216314e-03,-4.275245e-02,-1.099985e-02
9.818880e-01,-2.283760e-03,-3.589728e-02,-1.145756e-02
9.850156e-01,-1.567406e-03,-2.963736e-02,-1.188147e-02
9.878511e-01,-1.032517e-03,-2.397797e-02,-1.226973e-02
9.903926e-01,-6.466133e-04,-1.892146e-02,-1.262076e-02
9.926388e-01,-3.798187e-04,-1.446803e-02,-1.293326e-02
9.945883e-01,-2.051568e-04,-1.061629e-02,-1.320614e-02
9.962398e-01,-9.879609e-05,-7.363940e-03,-1.343848e-02
9.975924e-01,-4.025285e-05,-4.708183e-03,-1.362954e-02
9.986452e-01,-1.255556e-05,-2.646176e-03,-1.377874e-02
9.993977e-01,-2.374672e-06,-1.175362e-03,-1.388563e-02
9.998494e-01,-1.201121e-07,-2.937308e-04,-1.394967e-02
1.000000e+00,0.000000e+00,0.000000e+00,-1.395982e-02



==> data/ldcGhia/re-1000-linear-s_0.0/slice_const_x_1d.05000.csv <==
y,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,-5.676338e-03
1.505907e-04,-6.236808e-04,4.682004e-08,-5.675903e-03
6.022719e-04,-2.488932e-03,9.074411e-07,-5.673397e-03
1.354772e-03,-5.578514e-03,4.695712e-06,-5.669412e-03
2.407637e-03,-9.864126e-03,1.462205e-05,-5.664266e-03
3.760233e-03,-1.530701e-02,3.454996e-05,-5.658393e-03
5.411745e-03,-2.185871e-02,6.839661e-05,-5.652368e-03
7.361179e-03,-2.946198e-02,1.194139e-04,-5.646932e-03
9.607360e-03,-3.805173e-02,1.894008e-04,-5.643028e-03
1.214893e-02,-4.755624e-02,2.779168e-04,-5.641879e-03
1.498437e-02,-5.789846e-02,3.815908e-04,-5.645067e-03
1.811197e-02,-6.899786e-02,4.936330e-04,-5.654655e-03
2.152983e-02,-8.077273e-02,6.036737e-04,-5.673326e-03
2.523591e-02,-9.314324e-02,6.980436e-04,-5.704536e-03
2.922797e-02,-1.060353e-01,7.605871e-04,-5.752691e-03
3.350360e-02,-1.193846e-01,7.740461e-04,-5.823323e-03
3.806023e-02,-1.331416e-01,7.219672e-04,-5.923285e-03
4.289512e-02,-1.472744e-01,5.909829e-04,-6.060945e-03
4.800535e-02,-1.617709e-01,3.731983e-04,-6.246388e-03
5.338785e-02,-1.766375e-01,6.832129e-05,-6.491629e-03
5.903937e-02,-1.918934e-01,-3.148676e-04,-6.810829e-03
6.495650e-02,-2.075604e-01,-7.580693e-04,-7.220494e-03
7.113569e-02,-2.236490e-01,-1.234259e-03,-7.739633e-03
7.757322e-02,-2.401406e-01,-1.709704e-03,-8.389815e-03
8.426519e-02,-2.569700e-01,-2.146919e-03,-9.195045e-03
9.120759e-02,-2.740106e-01,-2.508094e-03,-1.018138e-02
9.839623e-02,-2.910639e-01,-2.758407e-03,-1.137618e-02
1.058268e-01,-3.078576e-01,-2.868805e-03,-1.280694e-02
1.134948e-01,-3.240509e-01,-2.818015e-03,-1.449966e-02
1.213956e-01,-3.392489e-01,-2.593825e-03,-1.647678e-02
1.295244e-01,-3.530237e-01,-2.193816e-03,-1.875488e-02
1.378765e-01,-3.649421e-01,-1.625686e-03,-2.134225e-02
1.464466e-01,-3.745976e-01,-9.071710e-04,-2.423679e-02
1.552297e-01,-3.816443e-01,-6.534772e-05,-2.742451e-02
1.642205e-01,-3.858304e-01,8.649050e-04,-3.087906e-02
1.734136e-01,-3.870252e-01,1.843464e-03,-3.456257e-02
1.828034e-01,-3.852371e-01,2.828450e-03,-3.842779e-02
1.923842e-01,-3.806169e-01,3.780294e-03,-4.242145e-02
2.021503e-01,-3.734461e-01,4.665808e-03,-4.648822e-02
2.120959e-01,-3.641099e-01,5.461593e-03,-5.057485e-02
2.222149e-01,-3.530600e-01,6.156212e-03,-5.463374e-02
2.325012e-01,-3.407708e-01,6.750769e-03,-5.862555e-02
2.429486e-01,-3.276975e-01,7.257844e-03,-6.252040e-02
2.535509e-01,-3.142406e-01,7.699036e-03,-6.629797e-02
2.643016e-01,-3.007221e-01,8.101615e-03,-6.994645e-02
2.751943e-01,-2.873732e-01,8.494883e-03,-7.346087e-02
2.862225e-01,-2.743359e-01,8.906810e-03,-7.684111e-02
2.973793e-01,-2.616724e-01,9.361384e-03,-8.008993e-02
3.086583e-01,-2.493822e-01,9.876937e-03,-8.321131e-02
3.200525e-01,-2.374211e-01,1.046545e-02,-8.620909e-02
3.315551e-01,-2.257195e-01,1.113276e-02,-8.908615e-02
3.431591e-01,-2.141986e-01,1.187937e-02,-9.184392e-02
3.548577e-01,-2.027819e-01,1.270169e-02,-9.448220e-02
3.666436e-01,-1.914034e-01,1.359335e-02,-9.699928e-02
3.785099e-01,-1.800110e-01,1.454646e-02,-9.939220e-02
3.904494e-01,-1.685677e-01,1.555263e-02,-1.016571e-01
4.024548e-01,-1.570503e-01,1.660375e-02,-1.037896e-01
4.145191e-01,-1.454469e-01,1.769247e-02,-1.057850e-01
4.266348e-01,-1.337545e-01,1.881238e-02,-1.076387e-01
4.387947e-01,-1.219756e-01,1.995811e-02,-1.093465e-01
4.509914e-01,-1.101163e-01,2.112521e-02,-1.109043e-01
4.632177e-01,-9.818420e-02,2.230996e-02,-1.123089e-01
4.754662e-01,-8.618725e-02,2.350917e-02,-1.135575e-01
4.877294e-01,-7.413271e-02,2.471998e-02,-1.146478e-01
5.000000e-01,-6.202677e-02,2.593967e-02,-1.155782e-01
5.122706e-01,-4.987439e-02,2.716551e-02,-1.163480e-01
5.245338e-01,-3.767924e-02,2.839462e-02,-1.169566e-01
5.367823e-01,-2.544390e-02,2.962392e-02,-1.174043e-01
5.490086e-01,-1.316991e-02,3.085004e-02,-1.176921e-01
5.612053e-01,-8.580181e-04,3.206933e-02,-1.178212e-01
5.733652e-01,1.149178e-02,3.327784e-02,-1.177937e-01
5.854809e-01,2.388012e-02,3.447138e-02,-1.176122e-01
5.975452e-01,3.630826e-02,3.564551e-02,-1.172797e-01
6.095506e-01,4.877812e-02,3.679564e-02,-1.168000e-01
6.214901e-01,6.129230e-02,3.791709e-02,-1.161771e-01
6.333564e-01,7.385416e-02,3.900516e-02,-1.154159e-01
6.451423e-01,8.646780e-02,4.005518e-02,-1.145214e-01
6.568409e-01,9.913803e-02,4.106264e-02,-1.134992e-01
6.684449e-01,1.118701e-01,4.202317e-02,-1.123555e-01
6.799475e-01,1.246694e-01,4.293260e-02,-1.110966e-01
6.913417e-01,1.375408e-01,4.378698e-02,-1.097294e-01
7.026207e-01,1.504878e-01,4.458251e-02,-1.082610e-01
7.137775e-01,1.635114e-01,4.531551e-02,-1.066991e-01
7.248057e-01,1.766090e-01,4.598228e-02,-1.050515e-01
7.356984e-01,1.897726e-01,4.657903e-02,-1.033268e-01
7.464491e-01,2.029873e-01,4.710174e-02,-1.015339e-01
7.570514e-01,2.162303e-01,4.754604e-02,-9.968228e-02
7.674988e-01,2.294691e-01,4.790714e-02,-9.778197e-02
7.777851e-01,2.426609e-01,4.817981e-02,-9.584376e-02
7.879041e-01,2.557528e-01,4.835842e-02,-9.387909e-02
7.978497e-01,2.686814e-01,4.843707e-02,-9.190004e-02
8.076158e-01,2.813745e-01,4.840978e-02,-8.991931e-02
8.171966e-01,2.937529e-01,4.827076e-02,-8.795007e-02
8.265864e-01,3.057327e-01,4.801474e-02,-8.600577e-02
8.357795e-01,3.172281e-01,4.763733e-02,-8.409995e-02
8.447703e-01,3.281547e-01,4.713529e-02,-8.224591e-02
8.535534e-01,3.384332e-01,4.650679e-02,-8.045644e-02
8.621235e-01,3.479931e-01,4.575146e-02,-7.874347e-02
8.704756e-01,3.567774e-01,4.487007e-02,-7.711773e-02
8.786044e-01,3.647504e-01,4.386386e-02,-7.558845e-02
8.865052e-01,3.719089e-01,4.273321e-02,-7.416305e-02
8.941732e-01,3.783002e-01,4.147575e-02,-7.284691e-02
9.016038e-01,3.840479e-01,4.008433e-02,-7.164308e-02
9.087924e-01,3.893850e-01,3.854530e-02,-7.055215e-02
9.157348e-01,3.946881e-01,3.683833e-02,-6.957217e-02
9.224268e-01,4.005035e-01,3.493857e-02,-6.869865e-02
9.288643e-01,4.075522e-01,3.282174e-02,-6.792485e-02
9.350435e-01,4.166997e-01,3.047156e-02,-6.724222e-02
9.409606e-01,4.288863e-01,2.788821e-02,-6.664107e-02
9.466122e-01,4.450184e-01,2.509529e-02,-6.611138e-02
9.519946e-01,4.658402e-01,2.214324e-02,-6.564362e-02
9.571049e-01,4.918051e-01,1.910765e-02,-6.522934e-02
9.619398e-01,5.229790e-01,1.608235e-02,-6.486165e-02
9.664964e-01,5.589938e-01,1.316854e-02,-6.453530e-02
9.707720e-01,5.990655e-01,1.046224e-02,-6.424656e-02
9.747641e-01,6.420722e-01,8.042627e-03,-6.399284e-02
9.784702e-01,6.866773e-01,5.963649e-03,-6.377225e-02
9.818880e-01,7.314724e-01,4.249980e-03,-6.358316e-02
9.850156e-01,7.751132e-01,2.897763e-03,-6.342382e-02
9.878511e-01,8.164272e-01,1.879227e-03,-6.329211e-02
9.903926e-01,8.544800e-01,1.149798e-03,-6.318551e-02
9.926388e-01,8.885971e-01,6.560287e-04,-6.310115e-02
9.945883e-01,9.183486e-01,3.429179e-04,-6.303595e-02
9.962398e-01,9.435074e-01,1.595922e-04,-6.298684e-02
9.975924e-01,9.639951e-01,6.291070e-05,-6.295096e-02
9.986452e-01,9.798268e-01,1.905182e-05,-6.292580e-02
9.993977e-01,9.910625e-01,3.516060e-06,-6.290933e-02
9.998494e-01,9.977702e-01,1.735147e-07,-6.290008e-02
1.000000e+00,1.000000e+00,0.000000e+00,-6.289879e-02



==> data/ldcGhia/re-1000-linear-s_0.0/slice_const_y_1d.05000.csv <==
x,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,-2.561967e-02
1.505907e-04,7.951127e-08,1.145240e-03,-2.561893e-02
6.022719e-04,1.539801e-06,4.564647e-03,-2.561467e-02
1.354772e-03,7.960488e-06,1.020944e-02,-2.560792e-02
2.407637e-03,2.475381e-05,1.799883e-02,-2.559922e-02
3.760233e-03,5.837156e-05,2.782063e-02,-2.558935e-02
5.411745e-03,1.152215e-04,3.953203e-02,-2.557934e-02
7.361179e-03,2.003486e-04,5.296041e-02,-2.557051e-02
9.607360e-03,3.159620e-04,6.790430e-02,-2.556455e-02
1.214893e-02,4.599297e-04,8.413473e-02,-2.556363e-02
1.498437e-02,6.244015e-04,1.013974e-01,-2.557053e-02
1.811197e-02,7.947621e-04,1.194165e-01,-2.558874e-02
2.152983e-02,9.491347e-04,1.379007e-01,-2.562266e-02
2.523591e-02,1.058649e-03,1.565514e-01,-2.567764e-02
2.922797e-02,1.088634e-03,1.750754e-01,-2.576012e-02
3.350360e-02,1.000796e-03,1.931987e-01,-2.587757e-02
3.806023e-02,7.562836e-04,2.106827e-01,-2.603850e-02
4.289512e-02,3.193571e-04,2.273391e-01,-2.625231e-02
4.800535e-02,-3.387930e-04,2.430425e-01,-2.652918e-02
5.338785e-02,-1.236675e-03,2.577352e-01,-2.687995e-02
5.903937e-02,-2.380167e-03,2.714256e-01,-2.731597e-02
6.495650e-02,-3.761706e-03,2.841754e-01,-2.784905e-02
7.113569e-02,-5.361192e-03,2.960803e-01,-2.849141e-02
7.757322e-02,-7.148448e-03,3.072446e-01,-2.925562e-02
8.426519e-02,-9.086739e-03,3.177555e-01,-3.015448e-02
9.120759e-02,-1.113661e-02,3.276613e-01,-3.120080e-02
9.839623e-02,-1.325933e-02,3.369578e-01,-3.240707e-02
1.058268e-01,-1.541929e-02,3.455840e-01,-3.378488e-02
1.134948e-01,-1.758534e-02,3.534276e-01,-3.534432e-02
1.213956e-01,-1.973097e-02,3.603373e-01,-3.709315e-02
1.295244e-01,-2.183387e-02,3.661392e-01,-3.903604e-02
1.378765e-01,-2.387525e-02,3.706544e-01,-4.117380e-02
1.464466e-01,-2.583933e-02,3.737153e-01,-4.350280e-02
1.552297e-01,-2.771309e-02,3.751797e-01,-4.601450e-02
1.642205e-01,-2.948640e-02,3.749422e-01,-4.869543e-02
1.734136e-01,-3.115232e-02,3.729430e-01,-5.152732e-02
1.828034e-01,-3.270749e-02,3.691731e-01,-5.448773e-02
1.923842e-01,-3.415237e-02,3.636765e-01,-5.755092e-02
2.021503e-01,-3.549127e-02,3.565487e-01,-6.068895e-02
2.120959e-01,-3.673211e-02,3.479317e-01,-6.387304e-02
2.222149e-01,-3.788581e-02,3.380048e-01,-6.707481e-02
2.325012e-01,-3.896554e-02,3.269734e-01,-7.026752e-02
2.429486e-01,-3.998566e-02,3.150552e-01,-7.342706e-02
2.535509e-01,-4.096072e-02,3.024664e-01,-7.653258e-02
2.643016e-01,-4.190447e-02,2.894093e-01,-7.956678e-02
2.751943e-01,-4.282908e-02,2.760612e-01,-8.251596e-02
2.862225e-01,-4.374462e-02,2.625680e-01,-8.536962e-02
2.973793e-01,-4.465880e-02,2.490406e-01,-8.812003e-02
3.086583e-01,-4.557702e-02,2.355549e-01,-9.076157e-02
3.200525e-01,-4.650263e-02,2.221555e-01,-9.329013e-02
3.315551e-01,-4.743738e-02,2.088606e-01,-9.570249e-02
3.431591e-01,-4.838194e-02,1.956687e-01,-9.799588e-02
3.548577e-01,-4.933641e-02,1.825650e-01,-1.001676e-01
3.666436e-01,-5.030079e-02,1.695280e-01,-1.022148e-01
3.785099e-01,-5.127535e-02,1.565335e-01,-1.041344e-01
3.904494e-01,-5.226088e-02,1.435591e-01,-1.059230e-01
4.024548e-01,-5.325880e-02,1.305856e-01,-1.075771e-01
4.145191e-01,-5.427121e-02,1.175988e-01,-1.090932e-01
4.266348e-01,-5.530076e-02,1.045891e-01,-1.104676e-01
4.387947e-01,-5.635061e-02,9.155098e-02,-1.116970e-01
4.509914e-01,-5.742421e-02,7.848273e-02,-1.127783e-01
4.632177e-01,-5.852515e-02,6.538492e-02,-1.137090e-01
4.754662e-01,-5.965702e-02,5.225975e-02,-1.144869e-01
4.877294e-01,-6.082320e-02,3.911026e-02,-1.151103e-01
5.000000e-01,-6.202677e-02,2.593967e-02,-1.155782e-01
5.122706e-01,-6.327040e-02,1.275105e-02,-1.158903e-01
5.245338e-01,-6.455618e-02,-4.529798e-04,-1.160465e-01
5.367823e-01,-6.588558e-02,-1.367033e-02,-1.160477e-01
5.490086e-01,-6.725935e-02,-2.689940e-02,-1.158951e-01
5.612053e-01,-6.867739e-02,-4.013897e-02,-1.155906e-01
5.733652e-01,-7.013871e-02,-5.338797e-02,-1.151365e-01
5.854809e-01,-7.164126e-02,-6.664519e-02,-1.145359e-01
5.975452e-01,-7.318188e-02,-7.990891e-02,-1.137921e-01
6.095506e-01,-7.475617e-02,-9.317640e-02,-1.129092e-01
6.214901e-01,-7.635839e-02,-1.064434e-01,-1.118915e-01
6.333564e-01,-7.798138e-02,-1.197037e-01,-1.107440e-01
6.451423e-01,-7.961658e-02,-1.329480e-01,-1.094722e-01
6.568409e-01,-8.125401e-02,-1.461642e-01,-1.080822e-01
6.684449e-01,-8.288254e-02,-1.593360e-01,-1.065805e-01
6.799475e-01,-8.449022e-02,-1.724439e-01,-1.049743e-01
6.913417e-01,-8.606489e-02,-1.854645e-01,-1.032714e-01
7.026207e-01,-8.759512e-02,-1.983726e-01,-1.014800e-01
7.137775e-01,-8.907158e-02,-2.111429e-01,-9.960901e-02
7.248057e-01,-9.048881e-02,-2.237540e-01,-9.766751e-02
7.356984e-01,-9.184748e-02,-2.361937e-01,-9.566493e-02
7.464491e-01,-9.315712e-02,-2.484666e-01,-9.361052e-02
7.570514e-01,-9.443891e-02,-2.606030e-01,-9.151305e-02
7.674988e-01,-9.572829e-02,-2.726701e-01,-8.938026e-02
7.777851e-01,-9.707666e-02,-2.847825e-01,-8.721824e-02
7.879041e-01,-9.855115e-02,-2.971105e-01,-8.503078e-02
7.978497e-01,-1.002314e-01,-3.098835e-01,-8.281870e-02
8.076158e-01,-1.022023e-01,-3.233828e-01,-8.057927e-02
8.171966e-01,-1.045417e-01,-3.379209e-01,-7.830593e-02
8.265864e-01,-1.073033e-01,-3.538026e-01,-7.598840e-02
8.357795e-01,-1.104959e-01,-3.712664e-01,-7.361340e-02
8.447703e-01,-1.140618e-01,-3.904102e-01,-7.116613e-02
8.535534e-01,-1.178583e-01,-4.111090e-01,-6.863272e-02
8.621235e-01,-1.216491e-01,-4.329404e-01,-6.600360e-02
8.704756e-01,-1.251087e-01,-4.551363e-01,-6.327764e-02
8.786044e-01,-1.278458e-01,-4.765833e-01,-6.046644e-02
8.865052e-01,-1.294440e-01,-4.958852e-01,-5.759782e-02
8.941732e-01,-1.295155e-01,-5.114907e-01,-5.471727e-02
9.016038e-01,-1.277587e-01,-5.218746e-01,-5.188613e-02
9.087924e-01,-1.240079e-01,-5.257386e-01,-4.917623e-02
9.157348e-01,-1.182630e-01,-5.221949e-01,-4.666132e-02
9.224268e-01,-1.106936e-01,-5.108914e-01,-4.440725e-02
9.288643e-01,-1.016159e-01,-4.920537e-01,-4.246307e-02
9.350435e-01,-9.144975e-02,-4.664407e-01,-4.085525e-02
9.409606e-01,-8.066467e-02,-4.352283e-01,-3.958614e-02
9.466122e-01,-6.972732e-02,-3.998525e-01,-3.863648e-02
9.519946e-01,-5.905762e-02,-3.618442e-01,-3.797084e-02
9.571049e-01,-4.899930e-02,-3.226824e-01,-3.754422e-02
9.619398e-01,-3.980538e-02,-2.836850e-01,-3.730847e-02
9.664964e-01,-3.163685e-02,-2.459407e-01,-3.721732e-02
9.707720e-01,-2.457085e-02,-2.102814e-01,-3.722971e-02
9.747641e-01,-1.861463e-02,-1.772855e-01,-3.731152e-02
9.784702e-01,-1.372169e-02,-1.473036e-01,-3.743587e-02
9.818880e-01,-9.807741e-03,-1.204960e-01,-3.758264e-02
9.850156e-01,-6.764885e-03,-9.687508e-02,-3.773740e-02
9.878511e-01,-4.473156e-03,-7.634655e-02,-3.789030e-02
9.903926e-01,-2.809448e-03,-5.874678e-02,-3.803481e-02
9.926388e-01,-1.654018e-03,-4.387387e-02,-3.816686e-02
9.945883e-01,-8.950339e-04,-3.151234e-02,-3.828391e-02
9.962398e-01,-4.316500e-04,-2.145182e-02,-3.838446e-02
9.975924e-01,-1.760772e-04,-1.350026e-02,-3.846761e-02
9.986452e-01,-5.497270e-05,-7.492940e-03,-3.853277e-02
9.993977e-01,-1.040452e-05,-3.297983e-03,-3.857956e-02
9.998494e-01,-5.266204e-07,-8.196500e-04,-3.860764e-02
1.000000e+00,0.000000e+00,0.000000e+00,-3.861210e-02



==> data/ldcGhia/re-1000-linear-s_0.5/slice_const_x_1d.05000.csv <==
y,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,-5.680480e-03
1.505907e-04,-6.243914e-04,4.691202e-08,-5.680045e-03
6.022719e-04,-2.491764e-03,9.092273e-07,-5.677534e-03
1.354772e-03,-5.584849e-03,4.704974e-06,-5.673541e-03
2.407637e-03,-9.875295e-03,1.465097e-05,-5.668385e-03
3.760233e-03,-1.532428e-02,3.461851e-05,-5.662500e-03
5.411745e-03,-2.188325e-02,6.853282e-05,-5.656463e-03
7.361179e-03,-2.949487e-02,1.196527e-04,-5.651015e-03
9.607360e-03,-3.809393e-02,1.897812e-04,-5.647104e-03
1.214893e-02,-4.760857e-02,2.784776e-04,-5.645952e-03
1.498437e-02,-5.796160e-02,3.823645e-04,-5.649147e-03
1.811197e-02,-6.907232e-02,4.946392e-04,-5.658757e-03
2.152983e-02,-8.085885e-02,6.049116e-04,-5.677470e-03
2.523591e-02,-9.324119e-02,6.994858e-04,-5.708751e-03
2.922797e-02,-1.061450e-01,7.621758e-04,-5.757013e-03
3.350360e-02,-1.195061e-01,7.756923e-04,-5.827802e-03
3.806023e-02,-1.332745e-01,7.235560e-04,-5.927983e-03
4.289512e-02,-1.474183e-01,5.923834e-04,-6.065940e-03
4.800535e-02,-1.619254e-01,3.742794e-04,-6.251776e-03
5.338785e-02,-1.768022e-01,6.897026e-05,-6.497525e-03
5.903937e-02,-1.920679e-01,-3.147260e-04,-6.817370e-03
6.495650e-02,-2.077445e-01,-7.584578e-04,-7.227843e-03
7.113569e-02,-2.238422e-01,-1.235140e-03,-7.747979e-03
7.757322e-02,-2.403424e-01,-1.710980e-03,-8.399376e-03
8.426519e-02,-2.571797e-01,-2.148449e-03,-9.206067e-03
9.120759e-02,-2.742270e-01,-2.509708e-03,-1.019414e-02
9.839623e-02,-2.912853e-01,-2.759931e-03,-1.139097e-02
1.058268e-01,-3.080818e-01,-2.870083e-03,-1.282406e-02
1.134948e-01,-3.242750e-01,-2.818928e-03,-1.451940e-02
1.213956e-01,-3.394694e-01,-2.594304e-03,-1.649943e-02
1.295244e-01,-3.532366e-01,-2.193853e-03,-1.878066e-02
1.378765e-01,-3.651431e-01,-1.625345e-03,-2.137132e-02
1.464466e-01,-3.747822e-01,-9.065895e-04,-2.426920e-02
1.552297e-01,-3.818085e-01,-6.473878e-05,-2.746021e-02
1.642205e-01,-3.859707e-01,8.652638e-04,-3.091786e-02
1.734136e-01,-3.871394e-01,1.843251e-03,-3.460418e-02
1.828034e-01,-3.853240e-01,2.827329e-03,-3.847181e-02
1.923842e-01,-3.806771e-01,3.777955e-03,-4.246740e-02
2.021503e-01,-3.734814e-01,4.662004e-03,-4.653561e-02
2.120959e-01,-3.641237e-01,5.456174e-03,-5.062319e-02
2.222149e-01,-3.530563e-01,6.149146e-03,-5.468262e-02
2.325012e-01,-3.407543e-01,6.742147e-03,-5.867462e-02
2.429486e-01,-3.276725e-01,7.247862e-03,-6.256941e-02
2.535509e-01,-3.142113e-01,7.687971e-03,-6.634676e-02
2.643016e-01,-3.006915e-01,8.089788e-03,-6.999496e-02
2.751943e-01,-2.873437e-01,8.482617e-03,-7.350910e-02
2.862225e-01,-2.743088e-01,8.894397e-03,-7.688909e-02
2.973793e-01,-2.616484e-01,9.349066e-03,-8.013772e-02
3.086583e-01,-2.493612e-01,9.864886e-03,-8.325897e-02
3.200525e-01,-2.374027e-01,1.045377e-02,-8.625670e-02
3.315551e-01,-2.257030e-01,1.112150e-02,-8.913378e-02
3.431591e-01,-2.141832e-01,1.186852e-02,-9.189158e-02
3.548577e-01,-2.027670e-01,1.269121e-02,-9.452992e-02
3.666436e-01,-1.913883e-01,1.358319e-02,-9.704705e-02
3.785099e-01,-1.799953e-01,1.453656e-02,-9.944003e-02
3.904494e-01,-1.685511e-01,1.554293e-02,-1.017050e-01
4.024548e-01,-1.570326e-01,1.659419e-02,-1.038374e-01
4.145191e-01,-1.454281e-01,1.768301e-02,-1.058328e-01
4.266348e-01,-1.337344e-01,1.880299e-02,-1.076865e-01
4.387947e-01,-1.219543e-01,1.994878e-02,-1.093941e-01
4.509914e-01,-1.100939e-01,2.111592e-02,-1.109518e-01
4.632177e-01,-9.816072e-02,2.230071e-02,-1.123562e-01
4.754662e-01,-8.616276e-02,2.349996e-02,-1.136046e-01
4.877294e-01,-7.410725e-02,2.471082e-02,-1.146946e-01
5.000000e-01,-6.200039e-02,2.593057e-02,-1.156249e-01
5.122706e-01,-4.984711e-02,2.715646e-02,-1.163943e-01
5.245338e-01,-3.765110e-02,2.838564e-02,-1.170026e-01
5.367823e-01,-2.541490e-02,2.961501e-02,-1.174500e-01
5.490086e-01,-1.314007e-02,3.084121e-02,-1.177374e-01
5.612053e-01,-8.273244e-04,3.206058e-02,-1.178661e-01
5.733652e-01,1.152333e-02,3.326918e-02,-1.178382e-01
5.854809e-01,2.391253e-02,3.446280e-02,-1.176563e-01
5.975452e-01,3.634154e-02,3.563701e-02,-1.173234e-01
6.095506e-01,4.881228e-02,3.678722e-02,-1.168431e-01
6.214901e-01,6.132735e-02,3.790874e-02,-1.162198e-01
6.333564e-01,7.389011e-02,3.899688e-02,-1.154580e-01
6.451423e-01,8.650467e-02,4.004696e-02,-1.145630e-01
6.568409e-01,9.917581e-02,4.105447e-02,-1.135403e-01
6.684449e-01,1.119088e-01,4.201504e-02,-1.123960e-01
6.799475e-01,1.247090e-01,4.292451e-02,-1.111366e-01
6.913417e-01,1.375814e-01,4.377890e-02,-1.097688e-01
7.026207e-01,1.505293e-01,4.457444e-02,-1.082998e-01
7.137775e-01,1.635539e-01,4.530743e-02,-1.067373e-01
7.248057e-01,1.766524e-01,4.597418e-02,-1.050892e-01
7.356984e-01,1.898170e-01,4.657091e-02,-1.033639e-01
7.464491e-01,2.030329e-01,4.709358e-02,-1.015704e-01
7.570514e-01,2.162770e-01,4.753784e-02,-9.971818e-02
7.674988e-01,2.295170e-01,4.789891e-02,-9.781728e-02
7.777851e-01,2.427103e-01,4.817155e-02,-9.587849e-02
7.879041e-01,2.558037e-01,4.835016e-02,-9.391323e-02
7.978497e-01,2.687341e-01,4.842883e-02,-9.193360e-02
8.076158e-01,2.814292e-01,4.840158e-02,-8.995229e-02
8.171966e-01,2.938098e-01,4.826264e-02,-8.798246e-02
8.265864e-01,3.057919e-01,4.800674e-02,-8.603759e-02
8.357795e-01,3.172898e-01,4.762948e-02,-8.413119e-02
8.447703e-01,3.282190e-01,4.712763e-02,-8.227658e-02
8.535534e-01,3.385001e-01,4.649936e-02,-8.048655e-02
8.621235e-01,3.480624e-01,4.574430e-02,-7.877303e-02
8.704756e-01,3.568492e-01,4.486321e-02,-7.714674e-02
8.786044e-01,3.648244e-01,4.385734e-02,-7.561694e-02
8.865052e-01,3.719849e-01,4.272706e-02,-7.419105e-02
8.941732e-01,3.783777e-01,4.147000e-02,-7.287444e-02
9.016038e-01,3.841265e-01,4.007901e-02,-7.167017e-02
9.087924e-01,3.894639e-01,3.854044e-02,-7.057884e-02
9.157348e-01,3.947666e-01,3.683396e-02,-6.959850e-02
9.224268e-01,4.005810e-01,3.493472e-02,-6.872466e-02
9.288643e-01,4.076279e-01,3.281839e-02,-6.795059e-02
9.350435e-01,4.167733e-01,3.046868e-02,-6.726772e-02
9.409606e-01,4.289575e-01,2.788574e-02,-6.666636e-02
9.466122e-01,4.450878e-01,2.509312e-02,-6.613650e-02
9.519946e-01,4.659085e-01,2.214125e-02,-6.566859e-02
9.571049e-01,4.918736e-01,1.910574e-02,-6.525417e-02
9.619398e-01,5.230488e-01,1.608043e-02,-6.488635e-02
9.664964e-01,5.590659e-01,1.316657e-02,-6.455989e-02
9.707720e-01,5.991401e-01,1.046022e-02,-6.427103e-02
9.747641e-01,6.421489e-01,8.040621e-03,-6.401719e-02
9.784702e-01,6.867547e-01,5.961739e-03,-6.379650e-02
9.818880e-01,7.315484e-01,4.248255e-03,-6.360733e-02
9.850156e-01,7.751853e-01,2.896298e-03,-6.344792e-02
9.878511e-01,8.164930e-01,1.878065e-03,-6.331617e-02
9.903926e-01,8.545374e-01,1.148945e-03,-6.320955e-02
9.926388e-01,8.886448e-01,6.554561e-04,-6.312518e-02
9.945883e-01,9.183859e-01,3.425725e-04,-6.305999e-02
9.962398e-01,9.435345e-01,1.594103e-04,-6.301091e-02
9.975924e-01,9.640131e-01,6.283115e-05,-6.297506e-02
9.986452e-01,9.798371e-01,1.902563e-05,-6.294992e-02
9.993977e-01,9.910672e-01,3.510906e-06,-6.293347e-02
9.998494e-01,9.977714e-01,1.732438e-07,-6.292424e-02
1.000000e+00,1.000000e+00,0.000000e+00,-6.292296e-02



==> data/ldcGhia/re-1000-linear-s_0.5/slice_const_y_1d.05000.csv <==
x,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,-2.563853e-02
1.505907e-04,7.969197e-08,1.145832e-03,-2.563779e-02
6.022719e-04,1.543336e-06,4.567009e-03,-2.563352e-02
1.354772e-03,7.978967e-06,1.021473e-02,-2.562675e-02
2.407637e-03,2.481214e-05,1.800816e-02,-2.561803e-02
3.760233e-03,5.851186e-05,2.783508e-02,-2.560814e-02
5.411745e-03,1.155055e-04,3.955261e-02,-2.559810e-02
7.361179e-03,2.008581e-04,5.298806e-02,-2.558923e-02
9.607360e-03,3.167971e-04,6.793986e-02,-2.558325e-02
1.214893e-02,4.612044e-04,8.417892e-02,-2.558231e-02
1.498437e-02,6.262365e-04,1.014508e-01,-2.558919e-02
1.811197e-02,7.972756e-04,1.194796e-01,-2.560740e-02
2.152983e-02,9.524314e-04,1.379735e-01,-2.564133e-02
2.523591e-02,1.062809e-03,1.566340e-01,-2.569636e-02
2.922797e-02,1.093702e-03,1.751675e-01,-2.577891e-02
3.350360e-02,1.006777e-03,1.932997e-01,-2.589649e-02
3.806023e-02,7.631403e-04,2.107917e-01,-2.605759e-02
4.289512e-02,3.270190e-04,2.274553e-01,-2.627163e-02
4.800535e-02,-3.304175e-04,2.431648e-01,-2.654880e-02
5.338785e-02,-1.227680e-03,2.578627e-01,-2.689994e-02
5.903937e-02,-2.370630e-03,2.715572e-01,-2.733641e-02
6.495650e-02,-3.751670e-03,2.843104e-01,-2.787003e-02
7.113569e-02,-5.350654e-03,2.962182e-01,-2.851303e-02
7.757322e-02,-7.137359e-03,3.073848e-01,-2.927797e-02
8.426519e-02,-9.075008e-03,3.178976e-01,-3.017766e-02
9.120759e-02,-1.112412e-02,3.278049e-01,-3.122493e-02
9.839623e-02,-1.324594e-02,3.371021e-01,-3.243225e-02
1.058268e-01,-1.540487e-02,3.457283e-01,-3.381124e-02
1.134948e-01,-1.756977e-02,3.535707e-01,-3.537195e-02
1.213956e-01,-1.971413e-02,3.604780e-01,-3.712215e-02
1.295244e-01,-2.181567e-02,3.662760e-01,-3.906649e-02
1.378765e-01,-2.385562e-02,3.707857e-01,-4.120577e-02
1.464466e-01,-2.581823e-02,3.738394e-01,-4.353629e-02
1.552297e-01,-2.769051e-02,3.752952e-01,-4.604952e-02
1.642205e-01,-2.946236e-02,3.750479e-01,-4.873193e-02
1.734136e-01,-3.112690e-02,3.730378e-01,-5.156524e-02
1.828034e-01,-3.268078e-02,3.692564e-01,-5.452695e-02
1.923842e-01,-3.412452e-02,3.637480e-01,-5.759131e-02
2.021503e-01,-3.546246e-02,3.566088e-01,-6.073037e-02
2.120959e-01,-3.670252e-02,3.479809e-01,-6.391531e-02
2.222149e-01,-3.785569e-02,3.380443e-01,-6.711779e-02
2.325012e-01,-3.893509e-02,3.270044e-01,-7.031107e-02
2.429486e-01,-3.995509e-02,3.150792e-01,-7.347105e-02
2.535509e-01,-4.093022e-02,3.024850e-01,-7.657690e-02
2.643016e-01,-4.187419e-02,2.894237e-01,-7.961137e-02
2.751943e-01,-4.279914e-02,2.760727e-01,-8.256076e-02
2.862225e-01,-4.371510e-02,2.625777e-01,-8.541460e-02
2.973793e-01,-4.462973e-02,2.490491e-01,-8.816517e-02
3.086583e-01,-4.554841e-02,2.355628e-01,-9.080688e-02
3.200525e-01,-4.647444e-02,2.221630e-01,-9.333560e-02
3.315551e-01,-4.740958e-02,2.088677e-01,-9.574814e-02
3.431591e-01,-4.835447e-02,1.956753e-01,-9.804170e-02
3.548577e-01,-4.930920e-02,1.825711e-01,-1.002136e-01
3.666436e-01,-5.027378e-02,1.695333e-01,-1.022610e-01
3.785099e-01,-5.124849e-02,1.565379e-01,-1.041807e-01
3.904494e-01,-5.223413e-02,1.435623e-01,-1.059695e-01
4.024548e-01,-5.323213e-02,1.305876e-01,-1.076237e-01
4.145191e-01,-5.424458e-02,1.175995e-01,-1.091399e-01
4.266348e-01,-5.527417e-02,1.045883e-01,-1.105144e-01
4.387947e-01,-5.632405e-02,9.154881e-02,-1.117438e-01
4.509914e-01,-5.739767e-02,7.847914e-02,-1.128252e-01
4.632177e-01,-5.849864e-02,6.537991e-02,-1.137558e-01
4.754662e-01,-5.963054e-02,5.225335e-02,-1.145337e-01
4.877294e-01,-6.079676e-02,3.910249e-02,-1.151570e-01
5.000000e-01,-6.200039e-02,2.593057e-02,-1.156249e-01
5.122706e-01,-6.324408e-02,1.274063e-02,-1.159368e-01
5.245338e-01,-6.452993e-02,-4.647006e-04,-1.160928e-01
5.367823e-01,-6.585942e-02,-1.368333e-02,-1.160938e-01
5.490086e-01,-6.723329e-02,-2.691367e-02,-1.159410e-01
5.612053e-01,-6.865144e-02,-4.015450e-02,-1.156363e-01
5.733652e-01,-7.011288e-02,-5.340477e-02,-1.151820e-01
5.854809e-01,-7.161558e-02,-6.666326e-02,-1.145811e-01
5.975452e-01,-7.315637e-02,-7.992826e-02,-1.138370e-01
6.095506e-01,-7.473085e-02,-9.319706e-02,-1.129537e-01
6.214901e-01,-7.633328e-02,-1.064654e-01,-1.119357e-01
6.333564e-01,-7.795653e-02,-1.197270e-01,-1.107878e-01
6.451423e-01,-7.959201e-02,-1.329728e-01,-1.095156e-01
6.568409e-01,-8.122977e-02,-1.461904e-01,-1.081252e-01
6.684449e-01,-8.285868e-02,-1.593639e-01,-1.066231e-01
6.799475e-01,-8.446678e-02,-1.724734e-01,-1.050164e-01
6.913417e-01,-8.604190e-02,-1.854958e-01,-1.033130e-01
7.026207e-01,-8.757262e-02,-1.984057e-01,-1.015212e-01
7.137775e-01,-8.904956e-02,-2.111779e-01,-9.964960e-02
7.248057e-01,-9.046723e-02,-2.237910e-01,-9.770756e-02
7.356984e-01,-9.182626e-02,-2.362325e-01,-9.570442e-02
7.464491e-01,-9.313612e-02,-2.485069e-01,-9.364943e-02
7.570514e-01,-9.441788e-02,-2.606444e-01,-9.155138e-02
7.674988e-01,-9.570691e-02,-2.727121e-01,-8.941800e-02
7.777851e-01,-9.705451e-02,-2.848241e-01,-8.725541e-02
7.879041e-01,-9.852770e-02,-2.971506e-01,-8.506742e-02
7.978497e-01,-1.002061e-01,-3.099207e-01,-8.285484e-02
8.076158e-01,-1.021746e-01,-3.234157e-01,-8.061498e-02
8.171966e-01,-1.045112e-01,-3.379483e-01,-7.834129e-02
8.265864e-01,-1.072698e-01,-3.538238e-01,-7.602352e-02
8.357795e-01,-1.104597e-01,-3.712815e-01,-7.364838e-02
8.447703e-01,-1.140236e-01,-3.904207e-01,-7.120108e-02
8.535534e-01,-1.178197e-01,-4.111183e-01,-6.866773e-02
8.621235e-01,-1.216120e-01,-4.329537e-01,-6.603870e-02
8.704756e-01,-1.250757e-01,-4.551605e-01,-6.331281e-02
8.786044e-01,-1.278197e-01,-4.766265e-01,-6.050155e-02
8.865052e-01,-1.294274e-01,-4.959550e-01,-5.763261e-02
8.941732e-01,-1.295101e-01,-5.115933e-01,-5.475137e-02
9.016038e-01,-1.277651e-01,-5.220126e-01,-5.191909e-02
9.087924e-01,-1.240254e-01,-5.259105e-01,-4.920761e-02
9.157348e-01,-1.182896e-01,-5.223948e-01,-4.669078e-02
9.224268e-01,-1.107265e-01,-5.111099e-01,-4.443463e-02
9.288643e-01,-1.016519e-01,-4.922798e-01,-4.248839e-02
9.350435e-01,-9.148594e-02,-4.666635e-01,-4.087872e-02
9.409606e-01,-8.069883e-02,-4.354386e-01,-3.960806e-02
9.466122e-01,-6.975795e-02,-4.000440e-01,-3.865722e-02
9.519946e-01,-5.908395e-02,-3.620130e-01,-3.799072e-02
9.571049e-01,-4.902115e-02,-3.228273e-01,-3.756353e-02
9.619398e-01,-3.982298e-02,-2.838066e-01,-3.732742e-02
9.664964e-01,-3.165065e-02,-2.460409e-01,-3.723606e-02
9.707720e-01,-2.458141e-02,-2.103627e-01,-3.724836e-02
9.747641e-01,-1.862251e-02,-1.773505e-01,-3.733013e-02
9.784702e-01,-1.372742e-02,-1.473550e-01,-3.745449e-02
9.818880e-01,-9.811799e-03,-1.205361e-01,-3.760129e-02
9.850156e-01,-6.767665e-03,-9.690597e-02,-3.775610e-02
9.878511e-01,-4.474986e-03,-7.636999e-02,-3.790904e-02
9.903926e-01,-2.810595e-03,-5.876424e-02,-3.805361e-02
9.926388e-01,-1.654694e-03,-4.388655e-02,-3.818570e-02
9.945883e-01,-8.954001e-04,-3.152125e-02,-3.830279e-02
9.962398e-01,-4.318271e-04,-2.145777e-02,-3.840339e-02
9.975924e-01,-1.761496e-04,-1.350396e-02,-3.848656e-02
9.986452e-01,-5.499538e-05,-7.494970e-03,-3.855175e-02
9.993977e-01,-1.040883e-05,-3.298871e-03,-3.859856e-02
9.998494e-01,-5.268388e-07,-8.198697e-04,-3.862666e-02
1.000000e+00,0.000000e+00,0.000000e+00,-3.863112e-02



==> data/ldcGhia/re-1000-nonlinear-s_0.0/slice_const_x_1d.05000.csv <==
y,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,-5.708563e-03
1.505907e-04,-6.266338e-04,4.702442e-08,-5.708137e-03
6.022719e-04,-2.500706e-03,9.148005e-07,-5.705605e-03
1.354772e-03,-5.604865e-03,4.732499e-06,-5.701566e-03
2.407637e-03,-9.910625e-03,1.473466e-05,-5.696347e-03
3.760233e-03,-1.537897e-02,3.481297e-05,-5.690391e-03
5.411745e-03,-2.196112e-02,6.891190e-05,-5.684277e-03
7.361179e-03,-2.959944e-02,1.203040e-04,-5.678755e-03
9.607360e-03,-3.822840e-02,1.907960e-04,-5.674781e-03
1.214893e-02,-4.777577e-02,2.799369e-04,-5.673590e-03
1.498437e-02,-5.816396e-02,3.843223e-04,-5.676783e-03
1.811197e-02,-6.931186e-02,4.971050e-04,-5.686447e-03
2.152983e-02,-8.113718e-02,6.078347e-04,-5.705292e-03
2.523591e-02,-9.355956e-02,7.027453e-04,-5.736810e-03
2.922797e-02,-1.065044e-01,7.655782e-04,-5.785446e-03
3.350360e-02,-1.199070e-01,7.789810e-04,-5.856784e-03
3.806023e-02,-1.337176e-01,7.264327e-04,-5.957733e-03
4.289512e-02,-1.479041e-01,5.945415e-04,-6.096726e-03
4.800535e-02,-1.624546e-01,3.754454e-04,-6.283926e-03
5.338785e-02,-1.773753e-01,6.894775e-05,-6.531438e-03
5.903937e-02,-1.926856e-01,-3.160189e-04,-6.853525e-03
6.495650e-02,-2.084073e-01,-7.609646e-04,-7.266816e-03
7.113569e-02,-2.245500e-01,-1.238664e-03,-7.790462e-03
7.757322e-02,-2.410943e-01,-1.715207e-03,-8.446190e-03
8.426519e-02,-2.579733e-01,-2.152992e-03,-9.258170e-03
9.120759e-02,-2.750581e-01,-2.514168e-03,-1.025263e-02
9.839623e-02,-2.921474e-01,-2.763972e-03,-1.145706e-02
1.058268e-01,-3.089659e-01,-2.873495e-03,-1.289907e-02
1.134948e-01,-3.251696e-01,-2.821691e-03,-1.460467e-02
1.213956e-01,-3.403609e-01,-2.596631e-03,-1.659624e-02
1.295244e-01,-3.541096e-01,-2.196219e-03,-1.889019e-02
1.378765e-01,-3.659815e-01,-1.628492e-03,-2.149449e-02
1.464466e-01,-3.755700e-01,-9.115017e-04,-2.440662e-02
1.552297e-01,-3.825312e-01,-7.259161e-05,-2.761206e-02
1.642205e-01,-3.866164e-01,8.531874e-04,-3.108390e-02
1.734136e-01,-3.876999e-01,1.825671e-03,-3.478368e-02
1.828034e-01,-3.857956e-01,2.803097e-03,-3.866366e-02
1.923842e-01,-3.810607e-01,3.746180e-03,-4.267017e-02
2.021503e-01,-3.737828e-01,4.622161e-03,-4.674766e-02
2.120959e-01,-3.643524e-01,5.408178e-03,-5.084288e-02
2.222149e-01,-3.532251e-01,6.093378e-03,-5.490837e-02
2.325012e-01,-3.408772e-01,6.679426e-03,-5.890507e-02
2.429486e-01,-3.277644e-01,7.179373e-03,-6.280352e-02
2.535509e-01,-3.142856e-01,7.615155e-03,-6.658381e-02
2.643016e-01,-3.007599e-01,8.014209e-03,-7.023454e-02
2.751943e-01,-2.874152e-01,8.405831e-03,-7.375108e-02
2.862225e-01,-2.743894e-01,8.817829e-03,-7.713357e-02
2.973793e-01,-2.617411e-01,9.273911e-03,-8.038496e-02
3.086583e-01,-2.494664e-01,9.792047e-03,-8.350930e-02
3.200525e-01,-2.375188e-01,1.038383e-02,-8.651045e-02
3.315551e-01,-2.258268e-01,1.105472e-02,-8.939124e-02
3.431591e-01,-2.143109e-01,1.180491e-02,-9.215299e-02
3.548577e-01,-2.028945e-01,1.263053e-02,-9.479538e-02
3.666436e-01,-1.915117e-01,1.352506e-02,-9.731660e-02
3.785099e-01,-1.801112e-01,1.448049e-02,-9.971356e-02
3.904494e-01,-1.686568e-01,1.548842e-02,-1.019823e-01
4.024548e-01,-1.571262e-01,1.654076e-02,-1.041183e-01
4.145191e-01,-1.455083e-01,1.763021e-02,-1.061170e-01
4.266348e-01,-1.338006e-01,1.875049e-02,-1.079735e-01
4.387947e-01,-1.220061e-01,1.989630e-02,-1.096837e-01
4.509914e-01,-1.101314e-01,2.106329e-02,-1.112436e-01
4.632177e-01,-9.818416e-02,2.224783e-02,-1.126498e-01
4.754662e-01,-8.617249e-02,2.344679e-02,-1.138996e-01
4.877294e-01,-7.410364e-02,2.465737e-02,-1.149907e-01
5.000000e-01,-6.198378e-02,2.587690e-02,-1.159216e-01
5.122706e-01,-4.981777e-02,2.710265e-02,-1.166914e-01
5.245338e-01,-3.760924e-02,2.833179e-02,-1.172998e-01
5.367823e-01,-2.536066e-02,2.956121e-02,-1.177469e-01
5.490086e-01,-1.307355e-02,3.078755e-02,-1.180336e-01
5.612053e-01,-7.485764e-04,3.200716e-02,-1.181614e-01
5.733652e-01,1.161426e-02,3.321606e-02,-1.181323e-01
5.854809e-01,2.401558e-02,3.441004e-02,-1.179488e-01
5.975452e-01,3.645665e-02,3.558463e-02,-1.176141e-01
6.095506e-01,4.893931e-02,3.673524e-02,-1.171318e-01
6.214901e-01,6.146612e-02,3.785714e-02,-1.165061e-01
6.333564e-01,7.404039e-02,3.894560e-02,-1.157418e-01
6.451423e-01,8.666615e-02,3.999594e-02,-1.148439e-01
6.568409e-01,9.934817e-02,4.100361e-02,-1.138183e-01
6.684449e-01,1.120917e-01,4.196421e-02,-1.126708e-01
6.799475e-01,1.249022e-01,4.287359e-02,-1.114080e-01
6.913417e-01,1.377846e-01,4.372776e-02,-1.100368e-01
7.026207e-01,1.507426e-01,4.452295e-02,-1.085642e-01
7.137775e-01,1.637774e-01,4.525547e-02,-1.069980e-01
7.248057e-01,1.768867e-01,4.592167e-02,-1.053461e-01
7.356984e-01,1.900629e-01,4.651780e-02,-1.036170e-01
7.464491e-01,2.032914e-01,4.703988e-02,-1.018196e-01
7.570514e-01,2.165499e-01,4.748360e-02,-9.996328e-02
7.674988e-01,2.298062e-01,4.784422e-02,-9.805823e-02
7.777851e-01,2.430180e-01,4.811659e-02,-9.611517e-02
7.879041e-01,2.561322e-01,4.829511e-02,-9.414551e-02
7.978497e-01,2.690859e-01,4.837393e-02,-9.216134e-02
8.076158e-01,2.818067e-01,4.834708e-02,-9.017534e-02
8.171966e-01,2.942152e-01,4.820879e-02,-8.820069e-02
8.265864e-01,3.062271e-01,4.795379e-02,-8.625085e-02
8.357795e-01,3.177559e-01,4.757766e-02,-8.433939e-02
8.447703e-01,3.287169e-01,4.707713e-02,-8.247963e-02
8.535534e-01,3.390298e-01,4.645035e-02,-8.068442e-02
8.621235e-01,3.486232e-01,4.569688e-02,-7.896572e-02
8.704756e-01,3.574395e-01,4.481750e-02,-7.733432e-02
8.786044e-01,3.654419e-01,4.381342e-02,-7.579952e-02
8.865052e-01,3.726262e-01,4.268503e-02,-7.436879e-02
8.941732e-01,3.790384e-01,4.143002e-02,-7.304756e-02
9.016038e-01,3.848010e-01,4.004129e-02,-7.183897e-02
9.087924e-01,3.901459e-01,3.850526e-02,-7.074368e-02
9.157348e-01,3.954484e-01,3.680161e-02,-6.975979e-02
9.224268e-01,4.012544e-01,3.490549e-02,-6.888290e-02
9.288643e-01,4.082848e-01,3.279251e-02,-6.810629e-02
9.350435e-01,4.174059e-01,3.044627e-02,-6.742143e-02
9.409606e-01,4.295594e-01,2.786673e-02,-6.681859e-02
9.466122e-01,4.456540e-01,2.507731e-02,-6.628768e-02
9.519946e-01,4.664356e-01,2.212832e-02,-6.581902e-02
9.571049e-01,4.923598e-01,1.909527e-02,-6.540406e-02
9.619398e-01,5.234935e-01,1.607202e-02,-6.503578e-02
9.664964e-01,5.594690e-01,1.315983e-02,-6.470887e-02
9.707720e-01,5.995019e-01,1.045483e-02,-6.441951e-02
9.747641e-01,6.424698e-01,8.036340e-03,-6.416513e-02
9.784702e-01,6.870354e-01,5.958375e-03,-6.394387e-02
9.818880e-01,7.317898e-01,4.245663e-03,-6.375413e-02
9.850156e-01,7.753888e-01,2.894358e-03,-6.359421e-02
9.878511e-01,8.166605e-01,1.876671e-03,-6.346204e-02
9.903926e-01,8.546715e-01,1.147994e-03,-6.335511e-02
9.926388e-01,8.887484e-01,6.548490e-04,-6.327056e-02
9.945883e-01,9.184625e-01,3.422175e-04,-6.320530e-02
9.962398e-01,9.435880e-01,1.592255e-04,-6.315623e-02
9.975924e-01,9.640474e-01,6.274937e-05,-6.312045e-02
9.986452e-01,9.798565e-01,1.899720e-05,-6.309542e-02
9.993977e-01,9.910758e-01,3.504173e-06,-6.307906e-02
9.998494e-01,9.977735e-01,1.715951e-07,-6.306993e-02
1.000000e+00,1.000000e+00,0.000000e+00,-6.306876e-02



==> data/ldcGhia/re-1000-nonlinear-s_0.0/slice_const_y_1d.05000.csv <==
x,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,-2.571129e-02
1.505907e-04,7.991658e-08,1.148727e-03,-2.571057e-02
6.022719e-04,1.553393e-06,4.578547e-03,-2.570626e-02
1.354772e-03,8.028923e-06,1.024054e-02,-2.569941e-02
2.407637e-03,2.496520e-05,1.805365e-02,-2.569057e-02
3.760233e-03,5.887099e-05,2.790536e-02,-2.568055e-02
5.411745e-03,1.162144e-04,3.965241e-02,-2.567036e-02
7.361179e-03,2.020953e-04,5.312161e-02,-2.566135e-02
9.607360e-03,3.187631e-04,6.811078e-02,-2.565522e-02
1.214893e-02,4.641016e-04,8.439014e-02,-2.565417e-02
1.498437e-02,6.302441e-04,1.017045e-01,-2.566100e-02
1.811197e-02,8.025217e-04,1.197769e-01,-2.567923e-02
2.152983e-02,9.589655e-04,1.383149e-01,-2.571330e-02
2.523591e-02,1.070580e-03,1.570189e-01,-2.576861e-02
2.922797e-02,1.102546e-03,1.755944e-01,-2.585164e-02
3.350360e-02,1.016418e-03,1.937666e-01,-2.596991e-02
3.806023e-02,7.732097e-04,2.112962e-01,-2.613197e-02
4.289512e-02,3.370868e-04,2.279945e-01,-2.634727e-02
4.800535e-02,-3.207934e-04,2.437361e-01,-2.662604e-02
5.338785e-02,-1.218899e-03,2.584637e-01,-2.697916e-02
5.903937e-02,-2.362996e-03,2.721860e-01,-2.741801e-02
6.495650e-02,-3.745345e-03,2.849656e-01,-2.795448e-02
7.113569e-02,-5.345635e-03,2.968985e-01,-2.860083e-02
7.757322e-02,-7.133474e-03,3.080893e-01,-2.936969e-02
8.426519e-02,-9.071936e-03,3.186247e-01,-3.027395e-02
9.120759e-02,-1.112143e-02,3.285524e-01,-3.132648e-02
9.839623e-02,-1.324312e-02,3.378667e-01,-3.253984e-02
1.058268e-01,-1.540141e-02,3.465053e-01,-3.392565e-02
1.134948e-01,-1.756517e-02,3.543542e-01,-3.549401e-02
1.213956e-01,-1.970792e-02,3.612604e-01,-3.725264e-02
1.295244e-01,-2.180745e-02,3.670490e-01,-3.920613e-02
1.378765e-01,-2.384506e-02,3.715403e-01,-4.135515e-02
1.464466e-01,-2.580505e-02,3.745664e-01,-4.369589e-02
1.552297e-01,-2.767454e-02,3.759855e-01,-4.621961e-02
1.642205e-01,-2.944349e-02,3.756935e-01,-4.891257e-02
1.734136e-01,-3.110513e-02,3.736319e-01,-5.175627e-02
1.828034e-01,-3.265624e-02,3.697939e-01,-5.472802e-02
1.923842e-01,-3.409742e-02,3.642260e-01,-5.780185e-02
2.021503e-01,-3.543314e-02,3.570265e-01,-6.094966e-02
2.120959e-01,-3.667145e-02,3.483399e-01,-6.414254e-02
2.222149e-01,-3.782338e-02,3.383482e-01,-6.735207e-02
2.325012e-01,-3.890215e-02,3.272586e-01,-7.055153e-02
2.429486e-01,-3.992212e-02,3.152905e-01,-7.371686e-02
2.535509e-01,-4.089780e-02,3.026607e-01,-7.682734e-02
2.643016e-01,-4.184286e-02,2.895716e-01,-7.986583e-02
2.751943e-01,-4.276935e-02,2.761999e-01,-8.281876e-02
2.862225e-01,-4.368716e-02,2.626904e-01,-8.567582e-02
2.973793e-01,-4.460384e-02,2.491525e-01,-8.842940e-02
3.086583e-01,-4.552463e-02,2.356606e-01,-9.107399e-02
3.200525e-01,-4.645272e-02,2.222573e-01,-9.360555e-02
3.315551e-01,-4.738975e-02,2.089596e-01,-9.602090e-02
3.431591e-01,-4.833627e-02,1.957646e-01,-9.831729e-02
3.548577e-01,-4.929235e-02,1.826567e-01,-1.004920e-01
3.666436e-01,-5.025796e-02,1.696137e-01,-1.025421e-01
3.785099e-01,-5.123338e-02,1.566114e-01,-1.044645e-01
3.904494e-01,-5.221944e-02,1.436271e-01,-1.062558e-01
4.024548e-01,-5.321760e-02,1.306421e-01,-1.079124e-01
4.145191e-01,-5.423001e-02,1.176423e-01,-1.094306e-01
4.266348e-01,-5.525941e-02,1.046183e-01,-1.108069e-01
4.387947e-01,-5.630899e-02,9.156536e-02,-1.120379e-01
4.509914e-01,-5.738227e-02,7.848175e-02,-1.131205e-01
4.632177e-01,-5.848288e-02,6.536838e-02,-1.140520e-01
4.754662e-01,-5.961444e-02,5.222764e-02,-1.148304e-01
4.877294e-01,-6.078037e-02,3.906271e-02,-1.154539e-01
5.000000e-01,-6.198378e-02,2.587690e-02,-1.159216e-01
5.122706e-01,-6.322732e-02,1.267329e-02,-1.162331e-01
5.245338e-01,-6.451314e-02,-5.454842e-04,-1.163884e-01
5.367823e-01,-6.584270e-02,-1.377735e-02,-1.163882e-01
5.490086e-01,-6.721676e-02,-2.702074e-02,-1.162340e-01
5.612053e-01,-6.863525e-02,-4.027449e-02,-1.159275e-01
5.733652e-01,-7.009721e-02,-5.353760e-02,-1.154712e-01
5.854809e-01,-7.160062e-02,-6.680894e-02,-1.148680e-01
5.975452e-01,-7.314235e-02,-8.008689e-02,-1.141214e-01
6.095506e-01,-7.471804e-02,-9.336884e-02,-1.132352e-01
6.214901e-01,-7.632199e-02,-1.066507e-01,-1.122141e-01
6.333564e-01,-7.794709e-02,-1.199263e-01,-1.110628e-01
6.451423e-01,-7.958477e-02,-1.331866e-01,-1.097870e-01
6.568409e-01,-8.122508e-02,-1.464196e-01,-1.083927e-01
6.684449e-01,-8.285687e-02,-1.596093e-01,-1.068864e-01
6.799475e-01,-8.446810e-02,-1.727360e-01,-1.052753e-01
6.913417e-01,-8.604650e-02,-1.857764e-01,-1.035671e-01
7.026207e-01,-8.758045e-02,-1.987051e-01,-1.017702e-01
7.137775e-01,-8.906034e-02,-2.114965e-01,-9.989336e-02
7.248057e-01,-9.048033e-02,-2.241286e-01,-9.794577e-02
7.356984e-01,-9.184068e-02,-2.365883e-01,-9.593684e-02
7.464491e-01,-9.315034e-02,-2.488789e-01,-9.387591e-02
7.570514e-01,-9.442993e-02,-2.610296e-01,-9.177180e-02
7.674988e-01,-9.571431e-02,-2.731058e-01,-8.963237e-02
7.777851e-01,-9.705437e-02,-2.852204e-01,-8.746385e-02
7.879041e-01,-9.851689e-02,-2.975423e-01,-8.527019e-02
7.978497e-01,-1.001815e-01,-3.102996e-01,-8.305238e-02
8.076158e-01,-1.021334e-01,-3.237736e-01,-8.080786e-02
8.171966e-01,-1.044514e-01,-3.382775e-01,-7.853023e-02
8.265864e-01,-1.071905e-01,-3.541187e-01,-7.620933e-02
8.357795e-01,-1.103615e-01,-3.715396e-01,-7.383189e-02
8.447703e-01,-1.139090e-01,-3.906438e-01,-7.138301e-02
8.535534e-01,-1.176927e-01,-4.113131e-01,-6.884858e-02
8.621235e-01,-1.214785e-01,-4.331321e-01,-6.621865e-02
8.704756e-01,-1.249426e-01,-4.553390e-01,-6.349156e-02
8.786044e-01,-1.276945e-01,-4.768246e-01,-6.067835e-02
8.865052e-01,-1.293171e-01,-4.961936e-01,-5.780631e-02
8.941732e-01,-1.294209e-01,-5.118918e-01,-5.492052e-02
9.016038e-01,-1.277017e-01,-5.223871e-01,-5.208225e-02
9.087924e-01,-1.239902e-01,-5.263712e-01,-4.936353e-02
9.157348e-01,-1.182831e-01,-5.229451e-01,-4.683864e-02
9.224268e-01,-1.107466e-01,-5.117452e-01,-4.457415e-02
9.288643e-01,-1.016949e-01,-4.929880e-01,-4.261987e-02
9.350435e-01,-9.154658e-02,-4.674260e-01,-4.100292e-02
9.409606e-01,-8.077111e-02,-4.362328e-01,-3.972611e-02
9.466122e-01,-6.983588e-02,-4.008454e-01,-3.877039e-02
9.519946e-01,-5.916216e-02,-3.627979e-01,-3.810030e-02
9.571049e-01,-4.909529e-02,-3.235751e-01,-3.767070e-02
9.619398e-01,-3.988995e-02,-2.845008e-01,-3.743315e-02
9.664964e-01,-3.170860e-02,-2.466701e-01,-3.734110e-02
9.707720e-01,-2.462961e-02,-2.109202e-01,-3.735322e-02
9.747641e-01,-1.866111e-02,-1.778343e-01,-3.743516e-02
9.784702e-01,-1.375717e-02,-1.477662e-01,-3.755988e-02
9.818880e-01,-9.833837e-03,-1.208785e-01,-3.770713e-02
9.850156e-01,-6.783310e-03,-9.718502e-02,-3.786241e-02
9.878511e-01,-4.485573e-03,-7.659226e-02,-3.801581e-02
9.903926e-01,-2.817369e-03,-5.893667e-02,-3.816080e-02
9.926388e-01,-1.658742e-03,-4.401613e-02,-3.829326e-02
9.945883e-01,-8.976164e-04,-3.161475e-02,-3.841069e-02
9.962398e-01,-4.329062e-04,-2.152165e-02,-3.851157e-02
9.975924e-01,-1.765933e-04,-1.354427e-02,-3.859499e-02
9.986452e-01,-5.513496e-05,-7.517382e-03,-3.866036e-02
9.993977e-01,-1.043516e-05,-3.308748e-03,-3.870730e-02
9.998494e-01,-5.253288e-07,-8.223262e-04,-3.873539e-02
1.000000e+00,0.000000e+00,0.000000e+00,-3.873964e-02



==> data/ldcGhia/re-1000-nonlinear-s_1.0/slice_const_x_1d.05000.csv <==
y,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,-5.709392e-03
1.505907e-04,-6.266264e-04,4.710927e-08,-5.708955e-03
6.022719e-04,-2.500680e-03,9.130141e-07,-5.706434e-03
1.354772e-03,-5.604817e-03,4.724359e-06,-5.702425e-03
2.407637e-03,-9.910566e-03,1.471043e-05,-5.697248e-03
3.760233e-03,-1.537893e-02,3.475616e-05,-5.691342e-03
5.411745e-03,-2.196116e-02,6.879807e-05,-5.685287e-03
7.361179e-03,-2.959962e-02,1.200999e-04,-5.679828e-03
9.607360e-03,-3.822884e-02,1.904587e-04,-5.675919e-03
1.214893e-02,-4.777658e-02,2.794140e-04,-5.674789e-03
1.498437e-02,-5.816531e-02,3.835509e-04,-5.678037e-03
1.811197e-02,-6.931392e-02,4.960122e-04,-5.687744e-03
2.152983e-02,-8.114015e-02,6.063375e-04,-5.706616e-03
2.523591e-02,-9.356365e-02,7.007513e-04,-5.738142e-03
2.922797e-02,-1.065098e-01,7.629874e-04,-5.786766e-03
3.350360e-02,-1.199141e-01,7.756888e-04,-5.858072e-03
3.806023e-02,-1.337265e-01,7.223357e-04,-5.958977e-03
4.289512e-02,-1.479153e-01,5.895452e-04,-6.097921e-03
4.800535e-02,-1.624683e-01,3.694746e-04,-6.285082e-03
5.338785e-02,-1.773920e-01,6.195789e-05,-6.532579e-03
5.903937e-02,-1.927057e-01,-3.240309e-04,-6.854695e-03
6.495650e-02,-2.084312e-01,-7.699530e-04,-7.268077e-03
7.113569e-02,-2.245782e-01,-1.248533e-03,-7.791891e-03
7.757322e-02,-2.411270e-01,-1.725815e-03,-8.447875e-03
8.426519e-02,-2.580105e-01,-2.164167e-03,-9.260207e-03
9.120759e-02,-2.750994e-01,-2.525727e-03,-1.025511e-02
9.839623e-02,-2.921921e-01,-2.775738e-03,-1.146009e-02
1.058268e-01,-3.090127e-01,-2.885322e-03,-1.290272e-02
1.134948e-01,-3.252171e-01,-2.833473e-03,-1.460903e-02
1.213956e-01,-3.404072e-01,-2.608314e-03,-1.660137e-02
1.295244e-01,-3.541529e-01,-2.207797e-03,-1.889610e-02
1.378765e-01,-3.660200e-01,-1.639999e-03,-2.150119e-02
1.464466e-01,-3.756026e-01,-9.229957e-04,-2.441407e-02
1.552297e-01,-3.825569e-01,-8.413202e-05,-2.762018e-02
1.642205e-01,-3.866350e-01,8.415614e-04,-3.109256e-02
1.734136e-01,-3.877114e-01,1.813956e-03,-3.479274e-02
1.828034e-01,-3.858005e-01,2.791327e-03,-3.867296e-02
1.923842e-01,-3.810597e-01,3.734417e-03,-4.267954e-02
2.021503e-01,-3.737765e-01,4.610475e-03,-4.675695e-02
2.120959e-01,-3.643418e-01,5.396627e-03,-5.085195e-02
2.222149e-01,-3.532109e-01,6.081998e-03,-5.491713e-02
2.325012e-01,-3.408606e-01,6.668235e-03,-5.891345e-02
2.429486e-01,-3.277464e-01,7.168385e-03,-6.281147e-02
2.535509e-01,-3.142675e-01,7.604394e-03,-6.659134e-02
2.643016e-01,-3.007429e-01,8.003723e-03,-7.024166e-02
2.751943e-01,-2.874002e-01,8.395690e-03,-7.375786e-02
2.862225e-01,-2.743769e-01,8.808115e-03,-7.714008e-02
2.973793e-01,-2.617314e-01,9.264701e-03,-8.039126e-02
3.086583e-01,-2.494594e-01,9.783398e-03,-8.351547e-02
3.200525e-01,-2.375141e-01,1.037577e-02,-8.651655e-02
3.315551e-01,-2.258239e-01,1.104723e-02,-8.939732e-02
3.431591e-01,-2.143092e-01,1.179794e-02,-9.215907e-02
3.548577e-01,-2.028934e-01,1.262402e-02,-9.480149e-02
3.666436e-01,-1.915109e-01,1.351893e-02,-9.732273e-02
3.785099e-01,-1.801103e-01,1.447466e-02,-9.971972e-02
3.904494e-01,-1.686557e-01,1.548282e-02,-1.019885e-01
4.024548e-01,-1.571247e-01,1.653534e-02,-1.041245e-01
4.145191e-01,-1.455064e-01,1.762494e-02,-1.061231e-01
4.266348e-01,-1.337983e-01,1.874533e-02,-1.079797e-01
4.387947e-01,-1.220036e-01,1.989125e-02,-1.096899e-01
4.509914e-01,-1.101286e-01,2.105834e-02,-1.112497e-01
4.632177e-01,-9.818124e-02,2.224298e-02,-1.126559e-01
4.754662e-01,-8.616944e-02,2.344205e-02,-1.139056e-01
4.877294e-01,-7.410049e-02,2.465275e-02,-1.149967e-01
5.000000e-01,-6.198052e-02,2.587241e-02,-1.159276e-01
5.122706e-01,-4.981441e-02,2.709831e-02,-1.166974e-01
5.245338e-01,-3.760576e-02,2.832759e-02,-1.173057e-01
5.367823e-01,-2.535704e-02,2.955716e-02,-1.177528e-01
5.490086e-01,-1.306975e-02,3.078365e-02,-1.180395e-01
5.612053e-01,-7.445797e-04,3.200341e-02,-1.181672e-01
5.733652e-01,1.161848e-02,3.321245e-02,-1.181380e-01
5.854809e-01,2.402005e-02,3.440657e-02,-1.179545e-01
5.975452e-01,3.646136e-02,3.558131e-02,-1.176197e-01
6.095506e-01,4.894427e-02,3.673204e-02,-1.171373e-01
6.214901e-01,6.147132e-02,3.785405e-02,-1.165116e-01
6.333564e-01,7.404579e-02,3.894262e-02,-1.157472e-01
6.451423e-01,8.667170e-02,3.999305e-02,-1.148492e-01
6.568409e-01,9.935380e-02,4.100079e-02,-1.138235e-01
6.684449e-01,1.120973e-01,4.196145e-02,-1.126760e-01
6.799475e-01,1.249077e-01,4.287085e-02,-1.114131e-01
6.913417e-01,1.377899e-01,4.372502e-02,-1.100418e-01
7.026207e-01,1.507475e-01,4.452018e-02,-1.085692e-01
7.137775e-01,1.637819e-01,4.525266e-02,-1.070030e-01
7.248057e-01,1.768907e-01,4.591880e-02,-1.053511e-01
7.356984e-01,1.900662e-01,4.651485e-02,-1.036219e-01
7.464491e-01,2.032942e-01,4.703683e-02,-1.018245e-01
7.570514e-01,2.165521e-01,4.748045e-02,-9.996819e-02
7.674988e-01,2.298079e-01,4.784099e-02,-9.806317e-02
7.777851e-01,2.430192e-01,4.811328e-02,-9.612014e-02
7.879041e-01,2.561331e-01,4.829174e-02,-9.415053e-02
7.978497e-01,2.690866e-01,4.837052e-02,-9.216641e-02
8.076158e-01,2.818074e-01,4.834365e-02,-9.018046e-02
8.171966e-01,2.942161e-01,4.820538e-02,-8.820586e-02
8.265864e-01,3.062282e-01,4.795042e-02,-8.625607e-02
8.357795e-01,3.177575e-01,4.757435e-02,-8.434464e-02
8.447703e-01,3.287191e-01,4.707390e-02,-8.248493e-02
8.535534e-01,3.390327e-01,4.644721e-02,-8.068975e-02
8.621235e-01,3.486269e-01,4.569385e-02,-7.897107e-02
8.704756e-01,3.574441e-01,4.481458e-02,-7.733971e-02
8.786044e-01,3.654475e-01,4.381062e-02,-7.580495e-02
8.865052e-01,3.726328e-01,4.268236e-02,-7.437428e-02
8.941732e-01,3.790462e-01,4.142749e-02,-7.305314e-02
9.016038e-01,3.848100e-01,4.003891e-02,-7.184465e-02
9.087924e-01,3.901559e-01,3.850305e-02,-7.074945e-02
9.157348e-01,3.954593e-01,3.679960e-02,-6.976564e-02
9.224268e-01,4.012661e-01,3.490370e-02,-6.888875e-02
9.288643e-01,4.082970e-01,3.279096e-02,-6.811205e-02
9.350435e-01,4.174186e-01,3.044494e-02,-6.742698e-02
9.409606e-01,4.295724e-01,2.786562e-02,-6.682380e-02
9.466122e-01,4.456671e-01,2.507639e-02,-6.629247e-02
9.519946e-01,4.664487e-01,2.212755e-02,-6.582337e-02
9.571049e-01,4.923727e-01,1.909462e-02,-6.540802e-02
9.619398e-01,5.235059e-01,1.607146e-02,-6.503948e-02
9.664964e-01,5.594806e-01,1.315935e-02,-6.471245e-02
9.707720e-01,5.995127e-01,1.045442e-02,-6.442317e-02
9.747641e-01,6.424795e-01,8.035984e-03,-6.416903e-02
9.784702e-01,6.870439e-01,5.958076e-03,-6.394812e-02
9.818880e-01,7.317971e-01,4.245421e-03,-6.375880e-02
9.850156e-01,7.753949e-01,2.894171e-03,-6.359930e-02
9.878511e-01,8.166654e-01,1.876537e-03,-6.346750e-02
9.903926e-01,8.546753e-01,1.147905e-03,-6.336087e-02
9.926388e-01,8.887513e-01,6.547964e-04,-6.327651e-02
9.945883e-01,9.184646e-01,3.421912e-04,-6.321135e-02
9.962398e-01,9.435894e-01,1.592156e-04,-6.316230e-02
9.975924e-01,9.640483e-01,6.274786e-05,-6.312648e-02
9.986452e-01,9.798570e-01,1.899862e-05,-6.310138e-02
9.993977e-01,9.910760e-01,3.505640e-06,-6.308495e-02
9.998494e-01,9.977736e-01,1.729677e-07,-6.307574e-02
1.000000e+00,1.000000e+00,0.000000e+00,-6.307446e-02



==> data/ldcGhia/re-1000-nonlinear-s_1.0/slice_const_y_1d.05000.csv <==
x,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,-2.571599e-02
1.505907e-04,8.019997e-08,1.148842e-03,-2.571524e-02
6.022719e-04,1.553195e-06,4.579009e-03,-2.571095e-02
1.354772e-03,8.030047e-06,1.024158e-02,-2.570413e-02
2.407637e-03,2.497148e-05,1.805551e-02,-2.569536e-02
3.760233e-03,5.888928e-05,2.790828e-02,-2.568540e-02
5.411745e-03,1.162552e-04,3.965663e-02,-2.567529e-02
7.361179e-03,2.021730e-04,5.312736e-02,-2.566637e-02
9.607360e-03,3.188956e-04,6.811830e-02,-2.566034e-02
1.214893e-02,4.643094e-04,8.439965e-02,-2.565938e-02
1.498437e-02,6.305491e-04,1.017162e-01,-2.566628e-02
1.811197e-02,8.029440e-04,1.197909e-01,-2.568457e-02
2.152983e-02,9.595209e-04,1.383313e-01,-2.571867e-02
2.523591e-02,1.071276e-03,1.570377e-01,-2.577399e-02
2.922797e-02,1.103381e-03,1.756157e-01,-2.585698e-02
3.350360e-02,1.017377e-03,1.937901e-01,-2.597518e-02
3.806023e-02,7.742664e-04,2.113217e-01,-2.613715e-02
4.289512e-02,3.382096e-04,2.280219e-01,-2.635235e-02
4.800535e-02,-3.196367e-04,2.437649e-01,-2.663103e-02
5.338785e-02,-1.217732e-03,2.584938e-01,-2.698407e-02
5.903937e-02,-2.361825e-03,2.722171e-01,-2.742290e-02
6.495650e-02,-3.744154e-03,2.849976e-01,-2.795941e-02
7.113569e-02,-5.344384e-03,2.969312e-01,-2.860586e-02
7.757322e-02,-7.132099e-03,3.081226e-01,-2.937490e-02
8.426519e-02,-9.070361e-03,3.186584e-01,-3.027939e-02
9.120759e-02,-1.111957e-02,3.285862e-01,-3.133221e-02
9.839623e-02,-1.324092e-02,3.379003e-01,-3.254588e-02
1.058268e-01,-1.539880e-02,3.465381e-01,-3.393204e-02
1.134948e-01,-1.756209e-02,3.543856e-01,-3.550073e-02
1.213956e-01,-1.970437e-02,3.612900e-01,-3.725970e-02
1.295244e-01,-2.180342e-02,3.670760e-01,-3.921351e-02
1.378765e-01,-2.384054e-02,3.715642e-01,-4.136284e-02
1.464466e-01,-2.580007e-02,3.745867e-01,-4.370385e-02
1.552297e-01,-2.766911e-02,3.760020e-01,-4.622782e-02
1.642205e-01,-2.943765e-02,3.757060e-01,-4.892099e-02
1.734136e-01,-3.109891e-02,3.736404e-01,-5.176485e-02
1.828034e-01,-3.264966e-02,3.697985e-01,-5.473671e-02
1.923842e-01,-3.409053e-02,3.642270e-01,-5.781060e-02
2.021503e-01,-3.542599e-02,3.570241e-01,-6.095840e-02
2.120959e-01,-3.666408e-02,3.483346e-01,-6.415121e-02
2.222149e-01,-3.781586e-02,3.383403e-01,-6.736061e-02
2.325012e-01,-3.889453e-02,3.272488e-01,-7.055988e-02
2.429486e-01,-3.991449e-02,3.152792e-01,-7.372500e-02
2.535509e-01,-4.089024e-02,3.026487e-01,-7.683522e-02
2.643016e-01,-4.183545e-02,2.895593e-01,-7.987344e-02
2.751943e-01,-4.276216e-02,2.761880e-01,-8.282611e-02
2.862225e-01,-4.368026e-02,2.626795e-01,-8.568292e-02
2.973793e-01,-4.459727e-02,2.491428e-01,-8.843627e-02
3.086583e-01,-4.551841e-02,2.356523e-01,-9.108066e-02
3.200525e-01,-4.644685e-02,2.222506e-01,-9.361207e-02
3.315551e-01,-4.738421e-02,2.089542e-01,-9.602731e-02
3.431591e-01,-4.833104e-02,1.957603e-01,-9.832361e-02
3.548577e-01,-4.928738e-02,1.826534e-01,-1.004983e-01
3.666436e-01,-5.025321e-02,1.696110e-01,-1.025483e-01
3.785099e-01,-5.122882e-02,1.566090e-01,-1.044707e-01
3.904494e-01,-5.221503e-02,1.436248e-01,-1.062620e-01
4.024548e-01,-5.321333e-02,1.306397e-01,-1.079186e-01
4.145191e-01,-5.422587e-02,1.176396e-01,-1.094368e-01
4.266348e-01,-5.525539e-02,1.046154e-01,-1.108131e-01
4.387947e-01,-5.630509e-02,9.156210e-02,-1.120441e-01
4.509914e-01,-5.737849e-02,7.847818e-02,-1.131266e-01
4.632177e-01,-5.847923e-02,6.536452e-02,-1.140581e-01
4.754662e-01,-5.961092e-02,5.222355e-02,-1.148365e-01
4.877294e-01,-6.077698e-02,3.905840e-02,-1.154600e-01
5.000000e-01,-6.198052e-02,2.587241e-02,-1.159276e-01
5.122706e-01,-6.322420e-02,1.266866e-02,-1.162390e-01
5.245338e-01,-6.451015e-02,-5.502252e-04,-1.163942e-01
5.367823e-01,-6.583983e-02,-1.378217e-02,-1.163940e-01
5.490086e-01,-6.721400e-02,-2.702563e-02,-1.162397e-01
5.612053e-01,-6.863260e-02,-4.027941e-02,-1.159332e-01
5.733652e-01,-7.009464e-02,-5.354251e-02,-1.154768e-01
5.854809e-01,-7.159813e-02,-6.681382e-02,-1.148736e-01
5.975452e-01,-7.313994e-02,-8.009169e-02,-1.141268e-01
6.095506e-01,-7.471570e-02,-9.337353e-02,-1.132406e-01
6.214901e-01,-7.631973e-02,-1.066552e-01,-1.122194e-01
6.333564e-01,-7.794491e-02,-1.199306e-01,-1.110681e-01
6.451423e-01,-7.958269e-02,-1.331908e-01,-1.097922e-01
6.568409e-01,-8.122313e-02,-1.464236e-01,-1.083978e-01
6.684449e-01,-8.285509e-02,-1.596131e-01,-1.068915e-01
6.799475e-01,-8.446654e-02,-1.727395e-01,-1.052803e-01
6.913417e-01,-8.604520e-02,-1.857799e-01,-1.035721e-01
7.026207e-01,-8.757948e-02,-1.987086e-01,-1.017752e-01
7.137775e-01,-8.905975e-02,-2.115000e-01,-9.989828e-02
7.248057e-01,-9.048018e-02,-2.241322e-01,-9.795067e-02
7.356984e-01,-9.184098e-02,-2.365921e-01,-9.594173e-02
7.464491e-01,-9.315108e-02,-2.488829e-01,-9.388079e-02
7.570514e-01,-9.443104e-02,-2.610337e-01,-9.177670e-02
7.674988e-01,-9.571566e-02,-2.731099e-01,-8.963728e-02
7.777851e-01,-9.705573e-02,-2.852242e-01,-8.746878e-02
7.879041e-01,-9.851800e-02,-2.975453e-01,-8.527510e-02
7.978497e-01,-1.001820e-01,-3.103015e-01,-8.305722e-02
8.076158e-01,-1.021331e-01,-3.237739e-01,-8.081254e-02
8.171966e-01,-1.044500e-01,-3.382762e-01,-7.853465e-02
8.265864e-01,-1.071880e-01,-3.541158e-01,-7.621333e-02
8.357795e-01,-1.103581e-01,-3.715357e-01,-7.383532e-02
8.447703e-01,-1.139049e-01,-3.906398e-01,-7.138574e-02
8.535534e-01,-1.176885e-01,-4.113101e-01,-6.885055e-02
8.621235e-01,-1.214746e-01,-4.331311e-01,-6.621992e-02
8.704756e-01,-1.249394e-01,-4.553405e-01,-6.349236e-02
8.786044e-01,-1.276922e-01,-4.768287e-01,-6.067904e-02
8.865052e-01,-1.293159e-01,-4.962000e-01,-5.780735e-02
8.941732e-01,-1.294211e-01,-5.119005e-01,-5.492239e-02
9.016038e-01,-1.277033e-01,-5.223983e-01,-5.208532e-02
9.087924e-01,-1.239935e-01,-5.263855e-01,-4.936799e-02
9.157348e-01,-1.182880e-01,-5.229629e-01,-4.684446e-02
9.224268e-01,-1.107528e-01,-5.117662e-01,-4.458108e-02
9.288643e-01,-1.017019e-01,-4.930110e-01,-4.262754e-02
9.350435e-01,-9.155373e-02,-4.674494e-01,-4.101093e-02
9.409606e-01,-8.077786e-02,-4.362547e-01,-3.973405e-02
9.466122e-01,-6.984183e-02,-4.008642e-01,-3.877792e-02
9.519946e-01,-5.916710e-02,-3.628130e-01,-3.810719e-02
9.571049e-01,-4.909920e-02,-3.235863e-01,-3.767679e-02
9.619398e-01,-3.989291e-02,-2.845085e-01,-3.743838e-02
9.664964e-01,-3.171078e-02,-2.466750e-01,-3.734547e-02
9.707720e-01,-2.463117e-02,-2.109230e-01,-3.735681e-02
9.747641e-01,-1.866219e-02,-1.778356e-01,-3.743807e-02
9.784702e-01,-1.375791e-02,-1.477665e-01,-3.756222e-02
9.818880e-01,-9.834329e-03,-1.208783e-01,-3.770903e-02
9.850156e-01,-6.783628e-03,-9.718462e-02,-3.786398e-02
9.878511e-01,-4.485771e-03,-7.659178e-02,-3.801713e-02
9.903926e-01,-2.817486e-03,-5.893622e-02,-3.816195e-02
9.926388e-01,-1.658807e-03,-4.401576e-02,-3.829430e-02
9.945883e-01,-8.976494e-04,-3.161448e-02,-3.841165e-02
9.962398e-01,-4.329209e-04,-2.152146e-02,-3.851247e-02
9.975924e-01,-1.765986e-04,-1.354415e-02,-3.859584e-02
9.986452e-01,-5.513620e-05,-7.517318e-03,-3.866119e-02
9.993977e-01,-1.043557e-05,-3.308720e-03,-3.870812e-02
9.998494e-01,-5.281954e-07,-8.223195e-04,-3.873628e-02
1.000000e+00,0.000000e+00,0.000000e+00,-3.874076e-02



==> data/ldcGhia/re-10000-linear-s_0.0/slice_const_x_1d.50000.csv <==
y,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,-3.883925e-03
1.505907e-04,-4.289197e-03,2.148974e-06,-3.881794e-03
6.022719e-04,-1.698648e-02,4.103787e-05,-3.870236e-03
1.354772e-03,-3.759576e-02,2.089092e-04,-3.852499e-03
2.407637e-03,-6.531573e-02,6.356933e-04,-3.831187e-03
3.760233e-03,-9.901577e-02,1.454730e-03,-3.810661e-03
5.411745e-03,-1.371435e-01,2.756533e-03,-3.798444e-03
7.361179e-03,-1.776271e-01,4.536747e-03,-3.807100e-03
9.607360e-03,-2.179393e-01,6.656433e-03,-3.855632e-03
1.214893e-02,-2.555057e-01,8.848184e-03,-3.968794e-03
1.498437e-02,-2.884431e-01,1.079706e-02,-4.173915e-03
1.811197e-02,-3.162235e-01,1.227472e-02,-4.497650e-03
2.152983e-02,-3.396622e-01,1.323493e-02,-4.966079e-03
2.523591e-02,-3.600767e-01,1.378289e-02,-5.607320e-03
2.922797e-02,-3.782663e-01,1.404636e-02,-6.451669e-03
3.350360e-02,-3.941121e-01,1.407415e-02,-7.526669e-03
3.806023e-02,-4.068879e-01,1.383674e-02,-8.849706e-03
4.289512e-02,-4.157812e-01,1.328652e-02,-1.042178e-02
4.800535e-02,-4.202587e-01,1.240629e-02,-1.222455e-02
5.338785e-02,-4.202463e-01,1.122376e-02,-1.422211e-02
5.903937e-02,-4.161860e-01,9.803536e-03,-1.636773e-02
6.495650e-02,-4.089794e-01,8.229566e-03,-1.861372e-02
7.113569e-02,-3.998224e-01,6.586357e-03,-2.092091e-02
7.757322e-02,-3.899621e-01,4.945317e-03,-2.326445e-02
8.426519e-02,-3.804444e-01,3.359631e-03,-2.563462e-02
9.120759e-02,-3.719243e-01,1.866442e-03,-2.803348e-02
9.839623e-02,-3.645940e-01,4.915516e-04,-3.046941e-02
1.058268e-01,-3.582460e-01,-7.476233e-04,-3.295129e-02
1.134948e-01,-3.524401e-01,-1.841551e-03,-3.548402e-02
1.213956e-01,-3.467057e-01,-2.788603e-03,-3.806630e-02
1.295244e-01,-3.406971e-01,-3.593839e-03,-4.069095e-02
1.378765e-01,-3.342549e-01,-4.266434e-03,-4.334710e-02
1.464466e-01,-3.273756e-01,-4.816804e-03,-4.602285e-02
1.552297e-01,-3.201366e-01,-5.254555e-03,-4.870721e-02
1.642205e-01,-3.126267e-01,-5.587759e-03,-5.139095e-02
1.734136e-01,-3.049100e-01,-5.823227e-03,-5.406644e-02
1.828034e-01,-2.970196e-01,-5.967140e-03,-5.672711e-02
1.923842e-01,-2.889684e-01,-6.025510e-03,-5.936702e-02
2.021503e-01,-2.807592e-01,-6.004335e-03,-6.198050e-02
2.120959e-01,-2.723925e-01,-5.909547e-03,-6.456200e-02
2.222149e-01,-2.638684e-01,-5.746881e-03,-6.710607e-02
2.325012e-01,-2.551889e-01,-5.521747e-03,-6.960732e-02
2.429486e-01,-2.463570e-01,-5.239115e-03,-7.206041e-02
2.535509e-01,-2.373773e-01,-4.903448e-03,-7.446007e-02
2.643016e-01,-2.282552e-01,-4.518681e-03,-7.680115e-02
2.751943e-01,-2.189966e-01,-4.088237e-03,-7.907858e-02
2.862225e-01,-2.096075e-01,-3.615079e-03,-8.128741e-02
2.973793e-01,-2.000939e-01,-3.101756e-03,-8.342282e-02
3.086583e-01,-1.904619e-01,-2.550460e-03,-8.548015e-02
3.200525e-01,-1.807175e-01,-1.963073e-03,-8.745487e-02
3.315551e-01,-1.708670e-01,-1.341214e-03,-8.934264e-02
3.431591e-01,-1.609163e-01,-6.862801e-04,-9.113929e-02
3.548577e-01,-1.508716e-01,5.058746e-07,-9.284088e-02
3.666436e-01,-1.407389e-01,7.180544e-04,-9.444366e-02
3.785099e-01,-1.305239e-01,1.465366e-03,-9.594415e-02
3.904494e-01,-1.202323e-01,2.241490e-03,-9.733910e-02
4.024548e-01,-1.098695e-01,3.045489e-03,-9.862550e-02
4.145191e-01,-9.944055e-02,3.876402e-03,-9.980064e-02
4.266348e-01,-8.895044e-02,4.733217e-03,-1.008621e-01
4.387947e-01,-7.840369e-02,5.614840e-03,-1.018077e-01
4.509914e-01,-6.780455e-02,6.520071e-03,-1.026358e-01
4.632177e-01,-5.715695e-02,7.447581e-03,-1.033446e-01
4.754662e-01,-4.646447e-02,8.395895e-03,-1.039332e-01
4.877294e-01,-3.573041e-02,9.363371e-03,-1.044007e-01
5.000000e-01,-2.495769e-02,1.034819e-02,-1.047466e-01
5.122706e-01,-1.414896e-02,1.134831e-02,-1.049708e-01
5.245338e-01,-3.306573e-03,1.236152e-02,-1.050737e-01
5.367823e-01,7.567382e-03,1.338533e-02,-1.050558e-01
5.490086e-01,1.847106e-02,1.441705e-02,-1.049184e-01
5.612053e-01,2.940283e-02,1.545371e-02,-1.046626e-01
5.733652e-01,4.036123e-02,1.649208e-02,-1.042906e-01
5.854809e-01,5.134494e-02,1.752867e-02,-1.038044e-01
5.975452e-01,6.235277e-02,1.855968e-02,-1.032068e-01
6.095506e-01,7.338360e-02,1.958106e-02,-1.025007e-01
6.214901e-01,8.443634e-02,2.058847e-02,-1.016897e-01
6.333564e-01,9.550993e-02,2.157729e-02,-1.007775e-01
6.451423e-01,1.066033e-01,2.254268e-02,-9.976829e-02
6.568409e-01,1.177154e-01,2.347954e-02,-9.866671e-02
6.684449e-01,1.288450e-01,2.438263e-02,-9.747767e-02
6.799475e-01,1.399908e-01,2.524654e-02,-9.620644e-02
6.913417e-01,1.511517e-01,2.606580e-02,-9.485865e-02
7.026207e-01,1.623260e-01,2.683492e-02,-9.344024e-02
7.137775e-01,1.735123e-01,2.754848e-02,-9.195746e-02
7.248057e-01,1.847088e-01,2.820123e-02,-9.041685e-02
7.356984e-01,1.959136e-01,2.878815e-02,-8.882521e-02
7.464491e-01,2.071247e-01,2.930459e-02,-8.718962e-02
7.570514e-01,2.183397e-01,2.974634e-02,-8.551735e-02
7.674988e-01,2.295563e-01,3.010975e-02,-8.381588e-02
7.777851e-01,2.407720e-01,3.039179e-02,-8.209283e-02
7.879041e-01,2.519843e-01,3.059018e-02,-8.035596e-02
7.978497e-01,2.631906e-01,3.070344e-02,-7.861305e-02
8.076158e-01,2.743877e-01,3.073083e-02,-7.687194e-02
8.171966e-01,2.855708e-01,3.067229e-02,-7.514040e-02
8.265864e-01,2.967318e-01,3.052823e-02,-7.342616e-02
8.357795e-01,3.078580e-01,3.029921e-02,-7.173681e-02
8.447703e-01,3.189312e-01,2.998576e-02,-7.007986e-02
8.535534e-01,3.299299e-01,2.958853e-02,-6.846258e-02
8.621235e-01,3.408356e-01,2.910882e-02,-6.689200e-02
8.704756e-01,3.516403e-01,2.854957e-02,-6.537467e-02
8.786044e-01,3.623541e-01,2.791652e-02,-6.391649e-02
8.865052e-01,3.730041e-01,2.721875e-02,-6.252248e-02
8.941732e-01,3.836221e-01,2.646834e-02,-6.119672e-02
9.016038e-01,3.942179e-01,2.567851e-02,-5.994237e-02
9.087924e-01,4.047452e-01,2.486093e-02,-5.876196e-02
9.157348e-01,4.150703e-01,2.402286e-02,-5.765767e-02
9.224268e-01,4.249588e-01,2.316535e-02,-5.663169e-02
9.288643e-01,4.340861e-01,2.228307e-02,-5.568630e-02
9.350435e-01,4.420737e-01,2.136610e-02,-5.482380e-02
9.409606e-01,4.485420e-01,2.040289e-02,-5.404617e-02
9.466122e-01,4.531631e-01,1.938376e-02,-5.335461e-02
9.519946e-01,4.556980e-01,1.830399e-02,-5.274904e-02
9.571049e-01,4.560126e-01,1.716557e-02,-5.222784e-02
9.619398e-01,4.540904e-01,1.597656e-02,-5.178763e-02
9.664964e-01,4.501299e-01,1.474499e-02,-5.142337e-02
9.707720e-01,4.448975e-01,1.346575e-02,-5.112860e-02
9.747641e-01,4.404135e-01,1.210693e-02,-5.089556e-02
9.784702e-01,4.405959e-01,1.061460e-02,-5.071528e-02
9.818880e-01,4.510357e-01,8.949374e-03,-5.057780e-02
9.850156e-01,4.773642e-01,7.137796e-03,-5.047307e-02
9.878511e-01,5.227588e-01,5.295949e-03,-5.039232e-02
9.903926e-01,5.860341e-01,3.597408e-03,-5.032917e-02
9.926388e-01,6.615746e-01,2.202007e-03,-5.027987e-02
9.945883e-01,7.411848e-01,1.192705e-03,-5.024249e-02
9.962398e-01,8.167233e-01,5.572155e-04,-5.021571e-02
9.975924e-01,8.820938e-01,2.149501e-04,-5.019791e-02
9.986452e-01,9.338691e-01,6.266535e-05,-5.018706e-02
9.993977e-01,9.707754e-01,1.106320e-05,-5.018107e-02
9.998494e-01,9.927288e-01,5.168925e-07,-5.017823e-02
1.000000e+00,1.000000e+00,0.000000e+00,-5.017796e-02



==> data/ldcGhia/re-10000-linear-s_0.0/slice_const_y_1d.50000.csv <==
x,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,-2.422133e-02
1.505907e-04,1.617354e-06,3.184319e-03,-2.421976e-02
6.022719e-04,3.102628e-05,1.263632e-02,-2.421108e-02
1.354772e-03,1.587835e-04,2.806896e-02,-2.419763e-02
2.407637e-03,4.871103e-04,4.904077e-02,-2.418114e-02
3.760233e-03,1.128861e-03,7.496721e-02,-2.416432e-02
5.411745e-03,2.181304e-03,1.050828e-01,-2.415145e-02
7.361179e-03,3.698971e-03,1.383647e-01,-2.414889e-02
9.607360e-03,5.671732e-03,1.734784e-01,-2.416551e-02
1.214893e-02,8.015685e-03,2.088337e-01,-2.421247e-02
1.498437e-02,1.058374e-02,2.428056e-01,-2.430250e-02
1.811197e-02,1.319803e-02,2.740831e-01,-2.444883e-02
2.152983e-02,1.569622e-02,3.019922e-01,-2.466437e-02
2.523591e-02,1.797179e-02,3.265946e-01,-2.496168e-02
2.922797e-02,1.998495e-02,3.484556e-01,-2.535367e-02
3.350360e-02,2.173710e-02,3.681999e-01,-2.585426e-02
3.806023e-02,2.322874e-02,3.861305e-01,-2.647821e-02
4.289512e-02,2.443083e-02,4.021031e-01,-2.723979e-02
4.800535e-02,2.528159e-02,4.156238e-01,-2.815103e-02
5.338785e-02,2.570057e-02,4.260284e-01,-2.921974e-02
5.903937e-02,2.561155e-02,4.326848e-01,-3.044753e-02
6.495650e-02,2.497105e-02,4.352126e-01,-3.182860e-02
7.113569e-02,2.379308e-02,4.336595e-01,-3.335015e-02
7.757322e-02,2.215565e-02,4.285460e-01,-3.499465e-02
8.426519e-02,2.018439e-02,4.207533e-01,-3.674324e-02
9.120759e-02,1.802229e-02,4.113094e-01,-3.857895e-02
9.839623e-02,1.579973e-02,4.011577e-01,-4.048892e-02
1.058268e-01,1.361481e-02,3.909832e-01,-4.246494e-02
1.134948e-01,1.152714e-02,3.811412e-01,-4.450240e-02
1.213956e-01,9.563111e-03,3.716949e-01,-4.659822e-02
1.295244e-01,7.726889e-03,3.625260e-01,-4.874893e-02
1.378765e-01,6.011444e-03,3.534586e-01,-5.094939e-02
1.464466e-01,4.406167e-03,3.443490e-01,-5.319254e-02
1.552297e-01,2.900635e-03,3.351213e-01,-5.546992e-02
1.642205e-01,1.485773e-03,3.257601e-01,-5.777244e-02
1.734136e-01,1.538505e-04,3.162829e-01,-6.009105e-02
1.828034e-01,-1.101822e-03,3.067142e-01,-6.241709e-02
1.923842e-01,-2.287193e-03,2.970705e-01,-6.474235e-02
2.021503e-01,-3.407729e-03,2.873579e-01,-6.705901e-02
2.120959e-01,-4.468627e-03,2.775755e-01,-6.935955e-02
2.222149e-01,-5.474977e-03,2.677191e-01,-7.163668e-02
2.325012e-01,-6.431849e-03,2.577850e-01,-7.388331e-02
2.429486e-01,-7.344307e-03,2.477704e-01,-7.609262e-02
2.535509e-01,-8.217372e-03,2.376738e-01,-7.825804e-02
2.643016e-01,-9.055970e-03,2.274948e-01,-8.037325e-02
2.751943e-01,-9.864890e-03,2.172336e-01,-8.243222e-02
2.862225e-01,-1.064876e-02,2.068909e-01,-8.442918e-02
2.973793e-01,-1.141204e-02,1.964684e-01,-8.635860e-02
3.086583e-01,-1.215904e-02,1.859680e-01,-8.821522e-02
3.200525e-01,-1.289391e-02,1.753925e-01,-8.999403e-02
3.315551e-01,-1.362069e-02,1.647448e-01,-9.169028e-02
3.431591e-01,-1.434332e-02,1.540287e-01,-9.329945e-02
3.548577e-01,-1.506563e-02,1.432480e-01,-9.481730e-02
3.666436e-01,-1.579136e-02,1.324067e-01,-9.623983e-02
3.785099e-01,-1.652417e-02,1.215093e-01,-9.756333e-02
3.904494e-01,-1.726764e-02,1.105600e-01,-9.878436e-02
4.024548e-01,-1.802523e-02,9.956310e-02,-9.989975e-02
4.145191e-01,-1.880029e-02,8.852281e-02,-1.009067e-01
4.266348e-01,-1.959603e-02,7.744325e-02,-1.018026e-01
4.387947e-01,-2.041548e-02,6.632833e-02,-1.025852e-01
4.509914e-01,-2.126147e-02,5.518182e-02,-1.032527e-01
4.632177e-01,-2.213657e-02,4.400728e-02,-1.038036e-01
4.754662e-01,-2.304307e-02,3.280806e-02,-1.042367e-01
4.877294e-01,-2.398292e-02,2.158737e-02,-1.045512e-01
5.000000e-01,-2.495769e-02,1.034819e-02,-1.047466e-01
5.122706e-01,-2.596852e-02,-9.066342e-04,-1.048229e-01
5.245338e-01,-2.701612e-02,-1.217439e-02,-1.047806e-01
5.367823e-01,-2.810069e-02,-2.345248e-02,-1.046202e-01
5.490086e-01,-2.922189e-02,-3.473841e-02,-1.043430e-01
5.612053e-01,-3.037886e-02,-4.602971e-02,-1.039505e-01
5.733652e-01,-3.157017e-02,-5.732396e-02,-1.034445e-01
5.854809e-01,-3.279380e-02,-6.861871e-02,-1.028274e-01
5.975452e-01,-3.404716e-02,-7.991144e-02,-1.021019e-01
6.095506e-01,-3.532710e-02,-9.119957e-02,-1.012707e-01
6.214901e-01,-3.662991e-02,-1.024804e-01,-1.003374e-01
6.333564e-01,-3.795131e-02,-1.137509e-01,-9.930559e-02
6.451423e-01,-3.928653e-02,-1.250081e-01,-9.817914e-02
6.568409e-01,-4.063033e-02,-1.362486e-01,-9.696233e-02
6.684449e-01,-4.197699e-02,-1.474688e-01,-9.565964e-02
6.799475e-01,-4.332042e-02,-1.586647e-01,-9.427577e-02
6.913417e-01,-4.465417e-02,-1.698320e-01,-9.281565e-02
7.026207e-01,-4.597150e-02,-1.809662e-01,-9.128437e-02
7.137775e-01,-4.726544e-02,-1.920621e-01,-8.968719e-02
7.248057e-01,-4.852887e-02,-2.031145e-01,-8.802947e-02
7.356984e-01,-4.975459e-02,-2.141177e-01,-8.631669e-02
7.464491e-01,-5.093538e-02,-2.250655e-01,-8.455436e-02
7.570514e-01,-5.206412e-02,-2.359517e-01,-8.274805e-02
7.674988e-01,-5.313383e-02,-2.467696e-01,-8.090332e-02
7.777851e-01,-5.413777e-02,-2.575124e-01,-7.902573e-02
7.879041e-01,-5.506952e-02,-2.681730e-01,-7.712078e-02
7.978497e-01,-5.592308e-02,-2.787444e-01,-7.519388e-02
8.076158e-01,-5.669307e-02,-2.892200e-01,-7.325038e-02
8.171966e-01,-5.737500e-02,-2.995944e-01,-7.129547e-02
8.265864e-01,-5.796554e-02,-3.098649e-01,-6.933422e-02
8.357795e-01,-5.846274e-02,-3.200324e-01,-6.737143e-02
8.447703e-01,-5.886599e-02,-3.301016e-01,-6.541170e-02
8.535534e-01,-5.917562e-02,-3.400788e-01,-6.345931e-02
8.621235e-01,-5.939221e-02,-3.499669e-01,-6.151829e-02
8.704756e-01,-5.951559e-02,-3.597565e-01,-5.959250e-02
8.786044e-01,-5.954401e-02,-3.694160e-01,-5.768582e-02
8.865052e-01,-5.947379e-02,-3.788811e-01,-5.580240e-02
8.941732e-01,-5.929960e-02,-3.880476e-01,-5.394698e-02
9.016038e-01,-5.901551e-02,-3.967719e-01,-5.212510e-02
9.087924e-01,-5.861761e-02,-4.048864e-01,-5.034327e-02
9.157348e-01,-5.811150e-02,-4.122493e-01,-4.860870e-02
9.224268e-01,-5.753180e-02,-4.188765e-01,-4.692850e-02
9.288643e-01,-5.697944e-02,-4.252138e-01,-4.530773e-02
9.350435e-01,-5.666218e-02,-4.325124e-01,-4.374549e-02
9.409606e-01,-5.688588e-02,-4.430087e-01,-4.222941e-02
9.466122e-01,-5.792981e-02,-4.593584e-01,-4.073142e-02
9.519946e-01,-5.980456e-02,-4.829918e-01,-3.921040e-02
9.571049e-01,-6.202432e-02,-5.119798e-01,-3.762750e-02
9.619398e-01,-6.360103e-02,-5.399574e-01,-3.597358e-02
9.664964e-01,-6.335796e-02,-5.574498e-01,-3.429643e-02
9.707720e-01,-6.042213e-02,-5.553543e-01,-3.270389e-02
9.747641e-01,-5.460890e-02,-5.286848e-01,-3.132800e-02
9.784702e-01,-4.649103e-02,-4.784751e-01,-3.026800e-02
9.818880e-01,-3.715605e-02,-4.110480e-01,-2.955138e-02
9.850156e-01,-2.781626e-02,-3.354430e-01,-2.913556e-02
9.878511e-01,-1.946157e-02,-2.605062e-01,-2.893930e-02
9.903926e-01,-1.267432e-02,-1.928514e-01,-2.887828e-02
9.926388e-01,-7.623147e-03,-1.361367e-01,-2.888688e-02
9.945883e-01,-4.172491e-03,-9.139947e-02,-2.892350e-02
9.962398e-01,-2.023195e-03,-5.789440e-02,-2.896602e-02
9.975924e-01,-8.271355e-04,-3.396496e-02,-2.900449e-02
9.986452e-01,-2.584479e-04,-1.771351e-02,-2.903529e-02
9.993977e-01,-4.893177e-05,-7.424420e-03,-2.905743e-02
9.998494e-01,-2.477595e-06,-1.788470e-03,-2.907068e-02
1.000000e+00,0.000000e+00,0.000000e+00,-2.907279e-02



==> data/ldcGhia/re-10000-linear-s_0.5/slice_const_x_1d.50000.csv <==
y,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,-7.101386e-03
1.505907e-04,-4.369734e-03,1.215205e-06,-7.100135e-03
6.022719e-04,-1.732327e-02,2.303146e-05,-7.093501e-03
1.354772e-03,-3.837569e-02,1.158550e-04,-7.083346e-03
2.407637e-03,-6.665474e-02,3.444422e-04,-7.071514e-03
3.760233e-03,-1.008007e-01,7.560885e-04,-7.061814e-03
5.411745e-03,-1.388590e-01,1.336882e-03,-7.061806e-03
7.361179e-03,-1.782867e-01,1.971551e-03,-7.084727e-03
9.607360e-03,-2.162682e-01,2.438018e-03,-7.150163e-03
1.214893e-02,-2.504425e-01,2.468911e-03,-7.282346e-03
1.498437e-02,-2.797615e-01,1.873498e-03,-7.507360e-03
1.811197e-02,-3.047976e-01,6.440990e-04,-7.852412e-03
2.152983e-02,-3.270551e-01,-1.046995e-03,-8.347560e-03
2.523591e-02,-3.477868e-01,-2.958297e-03,-9.026129e-03
2.922797e-02,-3.673125e-01,-4.887723e-03,-9.921481e-03
3.350360e-02,-3.851402e-01,-6.698855e-03,-1.106191e-02
3.806023e-02,-4.003964e-01,-8.294766e-03,-1.246536e-02
4.289512e-02,-4.121508e-01,-9.599345e-03,-1.413436e-02
4.800535e-02,-4.196297e-01,-1.056035e-02,-1.605236e-02
5.338785e-02,-4.223991e-01,-1.115989e-02,-1.818368e-02
5.903937e-02,-4.205131e-01,-1.142108e-02,-2.047806e-02
6.495650e-02,-4.145770e-01,-1.140639e-02,-2.287936e-02
7.113569e-02,-4.056829e-01,-1.120678e-02,-2.533597e-02
7.757322e-02,-3.952144e-01,-1.092313e-02,-2.780984e-02
8.426519e-02,-3.845584e-01,-1.064453e-02,-3.028129e-02
9.120759e-02,-3.748034e-01,-1.043008e-02,-3.274854e-02
9.839623e-02,-3.665222e-01,-1.030016e-02,-3.522264e-02
1.058268e-01,-3.597200e-01,-1.024035e-02,-3.772015e-02
1.134948e-01,-3.539625e-01,-1.021563e-02,-4.025577e-02
1.213956e-01,-3.486230e-01,-1.018812e-02,-4.283727e-02
1.295244e-01,-3.431359e-01,-1.013054e-02,-4.546384e-02
1.378765e-01,-3.371545e-01,-1.003105e-02,-4.812756e-02
1.464466e-01,-3.305747e-01,-9.890146e-03,-5.081669e-02
1.552297e-01,-3.234590e-01,-9.713974e-03,-5.351892e-02
1.642205e-01,-3.159317e-01,-9.508676e-03,-5.622335e-02
1.734136e-01,-3.081046e-01,-9.277681e-03,-5.892099e-02
1.828034e-01,-3.000487e-01,-9.021647e-03,-6.160441e-02
1.923842e-01,-2.917988e-01,-8.739547e-03,-6.426703e-02
2.021503e-01,-2.833692e-01,-8.429774e-03,-6.690270e-02
2.120959e-01,-2.747662e-01,-8.090800e-03,-6.950541e-02
2.222149e-01,-2.659955e-01,-7.721439e-03,-7.206927e-02
2.325012e-01,-2.570643e-01,-7.320870e-03,-7.458849e-02
2.429486e-01,-2.479817e-01,-6.888567e-03,-7.705743e-02
2.535509e-01,-2.387576e-01,-6.424220e-03,-7.947066e-02
2.643016e-01,-2.294019e-01,-5.927682e-03,-8.182292e-02
2.751943e-01,-2.199241e-01,-5.398957e-03,-8.410919e-02
2.862225e-01,-2.103325e-01,-4.838193e-03,-8.632462e-02
2.973793e-01,-2.006350e-01,-4.245685e-03,-8.846459e-02
3.086583e-01,-1.908384e-01,-3.621870e-03,-9.052464e-02
3.200525e-01,-1.809491e-01,-2.967312e-03,-9.250050e-02
3.315551e-01,-1.709732e-01,-2.282689e-03,-9.438808e-02
3.431591e-01,-1.609161e-01,-1.568769e-03,-9.618350e-02
3.548577e-01,-1.507832e-01,-8.263984e-04,-9.788307e-02
3.666436e-01,-1.405796e-01,-5.648457e-05,-9.948329e-02
3.785099e-01,-1.303097e-01,7.400114e-04,-1.009809e-01
3.904494e-01,-1.199782e-01,1.562081e-03,-1.023729e-01
4.024548e-01,-1.095891e-01,2.408669e-03,-1.036564e-01
4.145191e-01,-9.914619e-02,3.278670e-03,-1.048289e-01
4.266348e-01,-8.865324e-02,4.170917e-03,-1.058881e-01
4.387947e-01,-7.811359e-02,5.084174e-03,-1.068320e-01
4.509914e-01,-6.753037e-02,6.017113e-03,-1.076590e-01
4.632177e-01,-5.690649e-02,6.968300e-03,-1.083676e-01
4.754662e-01,-4.624461e-02,7.936171e-03,-1.089567e-01
4.877294e-01,-3.554716e-02,8.919010e-03,-1.094257e-01
5.000000e-01,-2.481636e-02,9.914926e-03,-1.097741e-01
5.122706e-01,-1.405419e-02,1.092183e-02,-1.100020e-01
5.245338e-01,-3.262422e-03,1.193743e-02,-1.101096e-01
5.367823e-01,7.557350e-03,1.295918e-02,-1.100977e-01
5.490086e-01,1.840373e-02,1.398431e-02,-1.099674e-01
5.612053e-01,2.927549e-02,1.500977e-02,-1.097203e-01
5.733652e-01,4.017153e-02,1.603227e-02,-1.093582e-01
5.854809e-01,5.109088e-02,1.704824e-02,-1.088835e-01
5.975452e-01,6.203267e-02,1.805387e-02,-1.082988e-01
6.095506e-01,7.299606e-02,1.904509e-02,-1.076073e-01
6.214901e-01,8.398028e-02,2.001761e-02,-1.068125e-01
6.333564e-01,9.498450e-02,2.096690e-02,-1.059182e-01
6.451423e-01,1.060079e-01,2.188827e-02,-1.049288e-01
6.568409e-01,1.170495e-01,2.277686e-02,-1.038488e-01
6.684449e-01,1.281083e-01,2.362768e-02,-1.026833e-01
6.799475e-01,1.391830e-01,2.443565e-02,-1.014376e-01
6.913417e-01,1.502723e-01,2.519565e-02,-1.001174e-01
7.026207e-01,1.613744e-01,2.590255e-02,-9.872875e-02
7.137775e-01,1.724873e-01,2.655130e-02,-9.727788e-02
7.248057e-01,1.836088e-01,2.713690e-02,-9.577140e-02
7.356984e-01,1.947360e-01,2.765455e-02,-9.421611e-02
7.464491e-01,2.058657e-01,2.809964e-02,-9.261909e-02
7.570514e-01,2.169940e-01,2.846787e-02,-9.098759e-02
7.674988e-01,2.281166e-01,2.875528e-02,-8.932906e-02
7.777851e-01,2.392283e-01,2.895838e-02,-8.765109e-02
7.879041e-01,2.503236e-01,2.907423e-02,-8.596136e-02
7.978497e-01,2.613967e-01,2.910054e-02,-8.426764e-02
8.076158e-01,2.724409e-01,2.903581e-02,-8.257769e-02
8.171966e-01,2.834488e-01,2.887935e-02,-8.089927e-02
8.265864e-01,2.944108e-01,2.863134e-02,-7.924004e-02
8.357795e-01,3.053142e-01,2.829288e-02,-7.760755e-02
8.447703e-01,3.161428e-01,2.786600e-02,-7.600918e-02
8.535534e-01,3.268775e-01,2.735381e-02,-7.445211e-02
8.621235e-01,3.375003e-01,2.676063e-02,-7.294321e-02
8.704756e-01,3.480002e-01,2.609219e-02,-7.148893e-02
8.786044e-01,3.583800e-01,2.535567e-02,-7.009508e-02
8.865052e-01,3.686602e-01,2.455961e-02,-6.876665e-02
8.941732e-01,3.788772e-01,2.371344e-02,-6.750769e-02
9.016038e-01,3.890716e-01,2.282693e-02,-6.632117e-02
9.087924e-01,3.992683e-01,2.190961e-02,-6.520911e-02
9.157348e-01,4.094527e-01,2.097040e-02,-6.417275e-02
9.224268e-01,4.195494e-01,2.001765e-02,-6.321282e-02
9.288643e-01,4.294106e-01,1.905944e-02,-6.232981e-02
9.350435e-01,4.388168e-01,1.810402e-02,-6.152416e-02
9.409606e-01,4.474896e-01,1.715989e-02,-6.079630e-02
9.466122e-01,4.551167e-01,1.623531e-02,-6.014655e-02
9.519946e-01,4.613858e-01,1.533737e-02,-5.957487e-02
9.571049e-01,4.660237e-01,1.447090e-02,-5.908049e-02
9.619398e-01,4.688468e-01,1.363713e-02,-5.866149e-02
9.664964e-01,4.698647e-01,1.282923e-02,-5.831453e-02
9.707720e-01,4.695584e-01,1.202048e-02,-5.803466e-02
9.747641e-01,4.694437e-01,1.114840e-02,-5.781525e-02
9.784702e-01,4.727049e-01,1.011546e-02,-5.764773e-02
9.818880e-01,4.842004e-01,8.829354e-03,-5.752157e-02
9.850156e-01,5.092033e-01,7.271873e-03,-5.742539e-02
9.878511e-01,5.511526e-01,5.544867e-03,-5.734920e-02
9.903926e-01,6.096578e-01,3.847062e-03,-5.728646e-02
9.926388e-01,6.800490e-01,2.389162e-03,-5.723458e-02
9.945883e-01,7.548371e-01,1.304421e-03,-5.719341e-02
9.962398e-01,8.262177e-01,6.107361e-04,-5.716316e-02
9.975924e-01,8.881807e-01,2.350157e-04,-5.714292e-02
9.986452e-01,9.373006e-01,6.812978e-05,-5.713071e-02
9.993977e-01,9.723031e-01,1.194166e-05,-5.712411e-02
9.998494e-01,9.931111e-01,5.526318e-07,-5.712105e-02
1.000000e+00,1.000000e+00,0.000000e+00,-5.712079e-02



==> data/ldcGhia/re-10000-linear-s_0.5/slice_const_y_1d.50000.csv <==
x,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,-2.284044e-02
1.505907e-04,2.092583e-06,3.994142e-03,-2.283844e-02
6.022719e-04,4.033528e-05,1.587710e-02,-2.282718e-02
1.354772e-03,2.073927e-04,3.536299e-02,-2.280944e-02
2.407637e-03,6.394568e-04,6.199452e-02,-2.278705e-02
3.760233e-03,1.488073e-03,9.510558e-02,-2.276331e-02
5.411745e-03,2.878142e-03,1.336819e-01,-2.274429e-02
7.361179e-03,4.853200e-03,1.761318e-01,-2.274075e-02
9.607360e-03,7.318304e-03,2.200942e-01,-2.276972e-02
1.214893e-02,1.000869e-02,2.625246e-01,-2.285421e-02
1.498437e-02,1.252678e-02,3.002820e-01,-2.301959e-02
1.811197e-02,1.447020e-02,3.311443e-01,-2.328790e-02
2.152983e-02,1.560091e-02,3.546675e-01,-2.367450e-02
2.523591e-02,1.593681e-02,3.721453e-01,-2.419011e-02
2.922797e-02,1.568861e-02,3.855885e-01,-2.484548e-02
3.350360e-02,1.510400e-02,3.965565e-01,-2.565302e-02
3.806023e-02,1.435467e-02,4.056864e-01,-2.662447e-02
4.289512e-02,1.352464e-02,4.129329e-01,-2.776750e-02
4.800535e-02,1.265171e-02,4.179995e-01,-2.908330e-02
5.338785e-02,1.176090e-02,4.206226e-01,-3.056549e-02
5.903937e-02,1.087382e-02,4.206932e-01,-3.220036e-02
6.495650e-02,1.000584e-02,4.182998e-01,-3.396843e-02
7.113569e-02,9.162567e-03,4.137328e-01,-3.584718e-02
7.757322e-02,8.339802e-03,4.074523e-01,-3.781422e-02
8.426519e-02,7.526753e-03,4.000187e-01,-3.985016e-02
9.120759e-02,6.710690e-03,3.919979e-01,-4.194056e-02
9.839623e-02,5.881266e-03,3.838662e-01,-4.407647e-02
1.058268e-01,5.033341e-03,3.759388e-01,-4.625367e-02
1.134948e-01,4.167824e-03,3.683428e-01,-4.847093e-02
1.213956e-01,3.290643e-03,3.610363e-01,-5.072795e-02
1.295244e-01,2.410384e-03,3.538643e-01,-5.302342e-02
1.378765e-01,1.535526e-03,3.466321e-01,-5.535391e-02
1.464466e-01,6.722742e-04,3.391705e-01,-5.771355e-02
1.552297e-01,-1.763286e-04,3.313758e-01,-6.009453e-02
1.642205e-01,-1.009981e-03,3.232171e-01,-6.248807e-02
1.734136e-01,-1.829980e-03,3.147170e-01,-6.488534e-02
1.828034e-01,-2.638061e-03,3.059229e-01,-6.727808e-02
1.923842e-01,-3.435685e-03,2.968826e-01,-6.965881e-02
2.021503e-01,-4.223845e-03,2.876323e-01,-7.202074e-02
2.120959e-01,-5.003184e-03,2.781953e-01,-7.435757e-02
2.222149e-01,-5.774211e-03,2.685863e-01,-7.666327e-02
2.325012e-01,-6.537461e-03,2.588162e-01,-7.893201e-02
2.429486e-01,-7.293558e-03,2.488954e-01,-8.115805e-02
2.535509e-01,-8.043218e-03,2.388346e-01,-8.333581e-02
2.643016e-01,-8.787237e-03,2.286447e-01,-8.545982e-02
2.751943e-01,-9.526489e-03,2.183366e-01,-8.752478e-02
2.862225e-01,-1.026194e-02,2.079204e-01,-8.952550e-02
2.973793e-01,-1.099467e-02,1.974057e-01,-9.145696e-02
3.086583e-01,-1.172591e-02,1.868011e-01,-9.331430e-02
3.200525e-01,-1.245706e-02,1.761145e-01,-9.509280e-02
3.315551e-01,-1.318969e-02,1.653534e-01,-9.678795e-02
3.431591e-01,-1.392558e-02,1.545245e-01,-9.839538e-02
3.548577e-01,-1.466667e-02,1.436341e-01,-9.991096e-02
3.666436e-01,-1.541510e-02,1.326881e-01,-1.013308e-01
3.785099e-01,-1.617313e-02,1.216919e-01,-1.026511e-01
3.904494e-01,-1.694317e-02,1.106506e-01,-1.038685e-01
4.024548e-01,-1.772769e-02,9.956894e-02,-1.049798e-01
4.145191e-01,-1.852923e-02,8.845115e-02,-1.059822e-01
4.266348e-01,-1.935032e-02,7.730125e-02,-1.068731e-01
4.387947e-01,-2.019342e-02,6.612294e-02,-1.076502e-01
4.509914e-01,-2.106093e-02,5.491962e-02,-1.083115e-01
4.632177e-01,-2.195507e-02,4.369439e-02,-1.088556e-01
4.754662e-01,-2.287788e-02,3.245015e-02,-1.092813e-01
4.877294e-01,-2.383115e-02,2.118951e-02,-1.095876e-01
5.000000e-01,-2.481636e-02,9.914926e-03,-1.097741e-01
5.122706e-01,-2.583467e-02,-1.371359e-03,-1.098408e-01
5.245338e-01,-2.688685e-02,-1.266724e-02,-1.097880e-01
5.367823e-01,-2.797325e-02,-2.397073e-02,-1.096164e-01
5.490086e-01,-2.909380e-02,-3.527993e-02,-1.093271e-01
5.612053e-01,-3.024792e-02,-4.659301e-02,-1.089216e-01
5.733652e-01,-3.143457e-02,-5.790813e-02,-1.084017e-01
5.854809e-01,-3.265219e-02,-6.922343e-02,-1.077698e-01
5.975452e-01,-3.389870e-02,-8.053703e-02,-1.070285e-01
6.095506e-01,-3.517151e-02,-9.184690e-02,-1.061807e-01
6.214901e-01,-3.646749e-02,-1.031509e-01,-1.052298e-01
6.333564e-01,-3.778304e-02,-1.144467e-01,-1.041793e-01
6.451423e-01,-3.911402e-02,-1.257319e-01,-1.030334e-01
6.568409e-01,-4.045585e-02,-1.370036e-01,-1.017960e-01
6.684449e-01,-4.180350e-02,-1.482587e-01,-1.004718e-01
6.799475e-01,-4.315152e-02,-1.594940e-01,-9.906536e-02
6.913417e-01,-4.449410e-02,-1.707057e-01,-9.758168e-02
7.026207e-01,-4.582510e-02,-1.818898e-01,-9.602582e-02
7.137775e-01,-4.713813e-02,-1.930418e-01,-9.440302e-02
7.248057e-01,-4.842660e-02,-2.041569e-01,-9.271863e-02
7.356984e-01,-4.968379e-02,-2.152299e-01,-9.097814e-02
7.464491e-01,-5.090295e-02,-2.262551e-01,-8.918706e-02
7.570514e-01,-5.207731e-02,-2.372265e-01,-8.735098e-02
7.674988e-01,-5.320017e-02,-2.481371e-01,-8.547550e-02
7.777851e-01,-5.426489e-02,-2.589790e-01,-8.356623e-02
7.879041e-01,-5.526487e-02,-2.697424e-01,-8.162877e-02
7.978497e-01,-5.619367e-02,-2.804157e-01,-7.966871e-02
8.076158e-01,-5.704515e-02,-2.909847e-01,-7.769165e-02
8.171966e-01,-5.781382e-02,-3.014349e-01,-7.570318e-02
8.265864e-01,-5.849533e-02,-3.117531e-01,-7.370883e-02
8.357795e-01,-5.908694e-02,-3.219316e-01,-7.171404e-02
8.447703e-01,-5.958744e-02,-3.319699e-01,-6.972402e-02
8.535534e-01,-5.999639e-02,-3.418739e-01,-6.774370e-02
8.621235e-01,-6.031210e-02,-3.516470e-01,-6.577768e-02
8.704756e-01,-6.052878e-02,-3.612740e-01,-6.383034e-02
8.786044e-01,-6.063348e-02,-3.706979e-01,-6.190617e-02
8.865052e-01,-6.060409e-02,-3.797966e-01,-6.001030e-02
8.941732e-01,-6.041034e-02,-3.883714e-01,-5.814903e-02
9.016038e-01,-6.001924e-02,-3.961626e-01,-5.633038e-02
9.087924e-01,-5.940740e-02,-4.029124e-01,-5.456396e-02
9.157348e-01,-5.858300e-02,-4.085066e-01,-5.286004e-02
9.224268e-01,-5.761925e-02,-4.132171e-01,-5.122724e-02
9.288643e-01,-5.669194e-02,-4.180200e-01,-4.966861e-02
9.350435e-01,-5.609400e-02,-4.248308e-01,-4.817651e-02
9.409606e-01,-5.618098e-02,-4.363253e-01,-4.672808e-02
9.466122e-01,-5.721509e-02,-4.550162e-01,-4.528452e-02
9.519946e-01,-5.914044e-02,-4.816090e-01,-4.379812e-02
9.571049e-01,-6.141065e-02,-5.133131e-01,-4.222963e-02
9.619398e-01,-6.302202e-02,-5.432583e-01,-4.057456e-02
9.664964e-01,-6.281610e-02,-5.619133e-01,-3.888700e-02
9.707720e-01,-5.993736e-02,-5.603141e-01,-3.728015e-02
9.747641e-01,-5.420152e-02,-5.336013e-01,-3.588997e-02
9.784702e-01,-4.617144e-02,-4.829271e-01,-3.481825e-02
9.818880e-01,-3.692359e-02,-4.147707e-01,-3.409348e-02
9.850156e-01,-2.766094e-02,-3.383371e-01,-3.367271e-02
9.878511e-01,-1.936695e-02,-2.625971e-01,-3.347370e-02
9.903926e-01,-1.262204e-02,-1.942401e-01,-3.341120e-02
9.926388e-01,-7.597068e-03,-1.369638e-01,-3.341897e-02
9.945883e-01,-4.160869e-03,-9.181956e-02,-3.345512e-02
9.962398e-01,-2.018664e-03,-5.805476e-02,-3.349736e-02
9.975924e-01,-8.256549e-04,-3.398874e-02,-3.353567e-02
9.986452e-01,-2.580766e-04,-1.768865e-02,-3.356640e-02
9.993977e-01,-4.887445e-05,-7.400309e-03,-3.358850e-02
9.998494e-01,-2.475306e-06,-1.780388e-03,-3.360173e-02
1.000000e+00,0.000000e+00,0.000000e+00,-3.360384e-02



==> data/ldcGhia/re-10000-nonlinear-s_0.0/slice_const_x_1d.50000.csv <==
y,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,-1.027641e-02
1.505907e-04,-3.712035e-03,1.197885e-06,-1.027514e-02
6.022719e-04,-1.467509e-02,2.248989e-05,-1.026862e-02
1.354772e-03,-3.237920e-02,1.120333e-04,-1.025908e-02
2.407637e-03,-5.599488e-02,3.306589e-04,-1.024885e-02
3.760233e-03,-8.438192e-02,7.253928e-04,-1.024167e-02
5.411745e-03,-1.160993e-01,1.299318e-03,-1.024355e-02
7.361179e-03,-1.494787e-01,1.988971e-03,-1.026365e-02
9.607360e-03,-1.828533e-01,2.665326e-03,-1.031473e-02
1.214893e-02,-2.149665e-01,3.171099e-03,-1.041315e-02
1.498437e-02,-2.453932e-01,3.387416e-03,-1.057874e-02
1.811197e-02,-2.746302e-01,3.292356e-03,-1.083573e-02
2.152983e-02,-3.036209e-01,2.963781e-03,-1.121454e-02
2.523591e-02,-3.329405e-01,2.518140e-03,-1.175267e-02
2.922797e-02,-3.622271e-01,2.037125e-03,-1.249250e-02
3.350360e-02,-3.902123e-01,1.540942e-03,-1.347602e-02
3.806023e-02,-4.151483e-01,1.010059e-03,-1.473760e-02
4.289512e-02,-4.352672e-01,4.163026e-04,-1.629602e-02
4.800535e-02,-4.491467e-01,-2.604483e-04,-1.814766e-02
5.338785e-02,-4.560099e-01,-1.027238e-03,-2.026372e-02
5.903937e-02,-4.559412e-01,-1.877058e-03,-2.259381e-02
6.495650e-02,-4.499448e-01,-2.789338e-03,-2.507609e-02
7.113569e-02,-4.397755e-01,-3.732316e-03,-2.765088e-02
7.757322e-02,-4.275449e-01,-4.667908e-03,-3.027317e-02
8.426519e-02,-4.152069e-01,-5.558735e-03,-3.291926e-02
9.120759e-02,-4.041020e-01,-6.375570e-03,-3.558588e-02
9.839623e-02,-3.947380e-01,-7.102616e-03,-3.828319e-02
1.058268e-01,-3.868796e-01,-7.738344e-03,-4.102517e-02
1.134948e-01,-3.798723e-01,-8.291499e-03,-4.382140e-02
1.213956e-01,-3.730236e-01,-8.774271e-03,-4.667276e-02
1.295244e-01,-3.658681e-01,-9.195890e-03,-4.957184e-02
1.378765e-01,-3.582386e-01,-9.559295e-03,-5.250622e-02
1.464466e-01,-3.501849e-01,-9.861652e-03,-5.546247e-02
1.552297e-01,-3.418385e-01,-1.009746e-02,-5.842871e-02
1.642205e-01,-3.333129e-01,-1.026198e-02,-6.139528e-02
1.734136e-01,-3.246672e-01,-1.035313e-02,-6.435428e-02
1.828034e-01,-3.159158e-01,-1.037154e-02,-6.729866e-02
1.923842e-01,-3.070510e-01,-1.031951e-02,-7.022172e-02
2.021503e-01,-2.980610e-01,-1.019986e-02,-7.311677e-02
2.120959e-01,-2.889378e-01,-1.001535e-02,-7.597718e-02
2.222149e-01,-2.796786e-01,-9.768522e-03,-7.879641e-02
2.325012e-01,-2.702853e-01,-9.461782e-03,-8.156808e-02
2.429486e-01,-2.607621e-01,-9.097527e-03,-8.428601e-02
2.535509e-01,-2.511137e-01,-8.678217e-03,-8.694428e-02
2.643016e-01,-2.413448e-01,-8.206391e-03,-8.953715e-02
2.751943e-01,-2.314593e-01,-7.684635e-03,-9.205911e-02
2.862225e-01,-2.214608e-01,-7.115530e-03,-9.450480e-02
2.973793e-01,-2.113529e-01,-6.501596e-03,-9.686906e-02
3.086583e-01,-2.011393e-01,-5.845262e-03,-9.914687e-02
3.200525e-01,-1.908239e-01,-5.148843e-03,-1.013334e-01
3.315551e-01,-1.804106e-01,-4.414531e-03,-1.034240e-01
3.431591e-01,-1.699037e-01,-3.644391e-03,-1.054141e-01
3.548577e-01,-1.593073e-01,-2.840357e-03,-1.072996e-01
3.666436e-01,-1.486258e-01,-2.004237e-03,-1.090764e-01
3.785099e-01,-1.378633e-01,-1.137719e-03,-1.107406e-01
3.904494e-01,-1.270242e-01,-2.423843e-04,-1.122888e-01
4.024548e-01,-1.161126e-01,6.802701e-04,-1.137176e-01
4.145191e-01,-1.051327e-01,1.628809e-03,-1.150239e-01
4.266348e-01,-9.408838e-02,2.601831e-03,-1.162052e-01
4.387947e-01,-8.298356e-02,3.597933e-03,-1.172589e-01
4.509914e-01,-7.182183e-02,4.615679e-03,-1.181830e-01
4.632177e-01,-6.060660e-02,5.653563e-03,-1.189758e-01
4.754662e-01,-4.934101e-02,6.709973e-03,-1.196358e-01
4.877294e-01,-3.802797e-02,7.783156e-03,-1.201622e-01
5.000000e-01,-2.667014e-02,8.871184e-03,-1.205544e-01
5.122706e-01,-1.526987e-02,9.971922e-03,-1.208120e-01
5.245338e-01,-3.829286e-03,1.108300e-02,-1.209354e-01
5.367823e-01,7.649764e-03,1.220179e-02,-1.209251e-01
5.490086e-01,1.916566e-02,1.332538e-02,-1.207823e-01
5.612053e-01,3.071702e-02,1.445057e-02,-1.205083e-01
5.733652e-01,4.230264e-02,1.557387e-02,-1.201053e-01
5.854809e-01,5.392151e-02,1.669146e-02,-1.195754e-01
5.975452e-01,6.557273e-02,1.779924e-02,-1.189217e-01
6.095506e-01,7.725553e-02,1.889282e-02,-1.181472e-01
6.214901e-01,8.896917e-02,1.996755e-02,-1.172558e-01
6.333564e-01,1.007129e-01,2.101853e-02,-1.162515e-01
6.451423e-01,1.124861e-01,2.204065e-02,-1.151391e-01
6.568409e-01,1.242877e-01,2.302866e-02,-1.139234e-01
6.684449e-01,1.361168e-01,2.397718e-02,-1.126100e-01
6.799475e-01,1.479720e-01,2.488077e-02,-1.112047e-01
6.913417e-01,1.598517e-01,2.573401e-02,-1.097138e-01
7.026207e-01,1.717541e-01,2.653152e-02,-1.081439e-01
7.137775e-01,1.836764e-01,2.726809e-02,-1.065022e-01
7.248057e-01,1.956158e-01,2.793871e-02,-1.047959e-01
7.356984e-01,2.075685e-01,2.853864e-02,-1.030329e-01
7.464491e-01,2.195302e-01,2.906353e-02,-1.012211e-01
7.570514e-01,2.314958e-01,2.950943e-02,-9.936901e-02
7.674988e-01,2.434593e-01,2.987292e-02,-9.748507e-02
7.777851e-01,2.554139e-01,3.015108e-02,-9.557809e-02
7.879041e-01,2.673519e-01,3.034163e-02,-9.365697e-02
7.978497e-01,2.792648e-01,3.044292e-02,-9.173071e-02
8.076158e-01,2.911435e-01,3.045409e-02,-8.980833e-02
8.171966e-01,3.029793e-01,3.037511e-02,-8.789877e-02
8.265864e-01,3.147630e-01,3.020688e-02,-8.601083e-02
8.357795e-01,3.264851e-01,2.995113e-02,-8.415309e-02
8.447703e-01,3.381336e-01,2.961024e-02,-8.233379e-02
8.535534e-01,3.496921e-01,2.918686e-02,-8.056083e-02
8.621235e-01,3.611392e-01,2.868377e-02,-7.884167e-02
8.704756e-01,3.724524e-01,2.810404e-02,-7.718333e-02
8.786044e-01,3.836172e-01,2.745187e-02,-7.559217e-02
8.865052e-01,3.946384e-01,2.673359e-02,-7.407379e-02
8.941732e-01,4.055480e-01,2.595848e-02,-7.263271e-02
9.016038e-01,4.163988e-01,2.513861e-02,-7.127230e-02
9.087924e-01,4.272371e-01,2.428723e-02,-6.999471e-02
9.157348e-01,4.380576e-01,2.341608e-02,-6.880117e-02
9.224268e-01,4.487526e-01,2.253234e-02,-6.769243e-02
9.288643e-01,4.590781e-01,2.163661e-02,-6.666915e-02
9.350435e-01,4.686509e-01,2.072301e-02,-6.573231e-02
9.409606e-01,4.769771e-01,1.978153e-02,-6.488314e-02
9.466122e-01,4.834975e-01,1.880167e-02,-6.412294e-02
9.519946e-01,4.876408e-01,1.777576e-02,-6.345259e-02
9.571049e-01,4.888861e-01,1.670032e-02,-6.287200e-02
9.619398e-01,4.868516e-01,1.557545e-02,-6.237958e-02
9.664964e-01,4.814525e-01,1.440117e-02,-6.197178e-02
9.707720e-01,4.732742e-01,1.316778e-02,-6.164296e-02
9.747641e-01,4.643290e-01,1.184280e-02,-6.138545e-02
9.784702e-01,4.589018e-01,1.037345e-02,-6.118946e-02
9.818880e-01,4.634486e-01,8.722906e-03,-6.104328e-02
9.850156e-01,4.846905e-01,6.923941e-03,-6.093449e-02
9.878511e-01,5.265557e-01,5.101136e-03,-6.085204e-02
9.903926e-01,5.879208e-01,3.433066e-03,-6.078809e-02
9.926388e-01,6.626906e-01,2.077390e-03,-6.073832e-02
9.945883e-01,7.420634e-01,1.109713e-03,-6.070073e-02
9.962398e-01,8.174787e-01,5.100031e-04,-6.067410e-02
9.975924e-01,8.826779e-01,1.930620e-04,-6.065678e-02
9.986452e-01,9.342399e-01,5.513728e-05,-6.064662e-02
9.993977e-01,9.709507e-01,9.527423e-06,-6.064131e-02
9.998494e-01,9.927738e-01,4.283468e-07,-6.063896e-02
1.000000e+00,1.000000e+00,0.000000e+00,-6.063883e-02



==> data/ldcGhia/re-10000-nonlinear-s_0.0/slice_const_y_1d.50000.csv <==
x,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,-2.466657e-02
1.505907e-04,2.072512e-06,4.247582e-03,-2.466458e-02
6.022719e-04,3.987280e-05,1.689943e-02,-2.465335e-02
1.354772e-03,2.038212e-04,3.768497e-02,-2.463584e-02
2.407637e-03,6.235214e-04,6.613687e-02,-2.461432e-02
3.760233e-03,1.435631e-03,1.015015e-01,-2.459270e-02
5.411745e-03,2.738262e-03,1.425444e-01,-2.457795e-02
7.361179e-03,4.537074e-03,1.873077e-01,-2.458185e-02
9.607360e-03,6.700117e-03,2.330104e-01,-2.462203e-02
1.214893e-02,8.953605e-03,2.763613e-01,-2.472085e-02
1.498437e-02,1.095078e-02,3.144106e-01,-2.490170e-02
1.811197e-02,1.240628e-02,3.456124e-01,-2.518490e-02
2.152983e-02,1.321999e-02,3.703364e-01,-2.558713e-02
2.523591e-02,1.349230e-02,3.902787e-01,-2.612437e-02
2.922797e-02,1.341730e-02,4.071736e-01,-2.681461e-02
3.350360e-02,1.315449e-02,4.218654e-01,-2.767648e-02
3.806023e-02,1.277883e-02,4.342799e-01,-2.872546e-02
4.289512e-02,1.230604e-02,4.439110e-01,-2.997033e-02
4.800535e-02,1.173125e-02,4.502555e-01,-3.141101e-02
5.338785e-02,1.104939e-02,4.530412e-01,-3.303767e-02
5.903937e-02,1.026204e-02,4.523217e-01,-3.483180e-02
6.495650e-02,9.379260e-03,4.484859e-01,-3.676927e-02
7.113569e-02,8.418820e-03,4.421907e-01,-3.882443e-02
7.757322e-02,7.403632e-03,4.342319e-01,-4.097418e-02
8.426519e-02,6.358188e-03,4.253893e-01,-4.320065e-02
9.120759e-02,5.305023e-03,4.162885e-01,-4.549216e-02
9.839623e-02,4.262052e-03,4.073181e-01,-4.784225e-02
1.058268e-01,3.241316e-03,3.986198e-01,-5.024752e-02
1.134948e-01,2.249142e-03,3.901473e-01,-5.270528e-02
1.213956e-01,1.287361e-03,3.817592e-01,-5.521176e-02
1.295244e-01,3.550229e-04,3.733103e-01,-5.776129e-02
1.378765e-01,-5.499490e-04,3.647056e-01,-6.034651e-02
1.464466e-01,-1.429611e-03,3.559119e-01,-6.295914e-02
1.552297e-01,-2.285525e-03,3.469371e-01,-6.559079e-02
1.642205e-01,-3.118846e-03,3.378018e-01,-6.823336e-02
1.734136e-01,-3.930638e-03,3.285205e-01,-7.087919e-02
1.828034e-01,-4.722140e-03,3.190964e-01,-7.352088e-02
1.923842e-01,-5.494845e-03,3.095260e-01,-7.615118e-02
2.021503e-01,-6.250443e-03,2.998053e-01,-7.876294e-02
2.120959e-01,-6.990717e-03,2.899321e-01,-8.134905e-02
2.222149e-01,-7.717489e-03,2.799075e-01,-8.390255e-02
2.325012e-01,-8.432596e-03,2.697339e-01,-8.641661e-02
2.429486e-01,-9.137899e-03,2.594151e-01,-8.888458e-02
2.535509e-01,-9.835289e-03,2.489557e-01,-9.129994e-02
2.643016e-01,-1.052670e-02,2.383611e-01,-9.365637e-02
2.751943e-01,-1.121410e-02,2.276375e-01,-9.594770e-02
2.862225e-01,-1.189953e-02,2.167915e-01,-9.816795e-02
2.973793e-01,-1.258508e-02,2.058304e-01,-1.003113e-01
3.086583e-01,-1.327293e-02,1.947620e-01,-1.023723e-01
3.200525e-01,-1.396535e-02,1.835940e-01,-1.043454e-01
3.315551e-01,-1.466471e-02,1.723344e-01,-1.062255e-01
3.431591e-01,-1.537349e-02,1.609909e-01,-1.080077e-01
3.548577e-01,-1.609424e-02,1.495712e-01,-1.096873e-01
3.666436e-01,-1.682966e-02,1.380828e-01,-1.112600e-01
3.785099e-01,-1.758248e-02,1.265325e-01,-1.127217e-01
3.904494e-01,-1.835552e-02,1.149272e-01,-1.140684e-01
4.024548e-01,-1.915162e-02,1.032728e-01,-1.152967e-01
4.145191e-01,-1.997362e-02,9.157531e-02,-1.164034e-01
4.266348e-01,-2.082432e-02,7.983986e-02,-1.173857e-01
4.387947e-01,-2.170641e-02,6.807132e-02,-1.182411e-01
4.509914e-01,-2.262248e-02,5.627406e-02,-1.189675e-01
4.632177e-01,-2.357490e-02,4.445202e-02,-1.195631e-01
4.754662e-01,-2.456580e-02,3.260877e-02,-1.200266e-01
4.877294e-01,-2.559705e-02,2.074753e-02,-1.203572e-01
5.000000e-01,-2.667014e-02,8.871184e-03,-1.205544e-01
5.122706e-01,-2.778617e-02,-3.017620e-03,-1.206180e-01
5.245338e-01,-2.894582e-02,-1.491647e-02,-1.205484e-01
5.367823e-01,-3.014926e-02,-2.682313e-02,-1.203465e-01
5.490086e-01,-3.139615e-02,-3.873549e-02,-1.200134e-01
5.612053e-01,-3.268561e-02,-5.065152e-02,-1.195509e-01
5.733652e-01,-3.401614e-02,-6.256922e-02,-1.189610e-01
5.854809e-01,-3.538569e-02,-7.448659e-02,-1.182462e-01
5.975452e-01,-3.679158e-02,-8.640156e-02,-1.174095e-01
6.095506e-01,-3.823052e-02,-9.831197e-02,-1.164540e-01
6.214901e-01,-3.969862e-02,-1.102155e-01,-1.153834e-01
6.333564e-01,-4.119137e-02,-1.221097e-01,-1.142018e-01
6.451423e-01,-4.270369e-02,-1.339916e-01,-1.129135e-01
6.568409e-01,-4.422996e-02,-1.458584e-01,-1.115231e-01
6.684449e-01,-4.576400e-02,-1.577065e-01,-1.100355e-01
6.799475e-01,-4.729915e-02,-1.695319e-01,-1.084561e-01
6.913417e-01,-4.882829e-02,-1.813304e-01,-1.067900e-01
7.026207e-01,-5.034391e-02,-1.930970e-01,-1.050431e-01
7.137775e-01,-5.183815e-02,-2.048258e-01,-1.032211e-01
7.248057e-01,-5.330284e-02,-2.165107e-01,-1.013299e-01
7.356984e-01,-5.472963e-02,-2.281441e-01,-9.937574e-02
7.464491e-01,-5.611002e-02,-2.397182e-01,-9.736467e-02
7.570514e-01,-5.743551e-02,-2.512238e-01,-9.530302e-02
7.674988e-01,-5.869767e-02,-2.626515e-01,-9.319709e-02
7.777851e-01,-5.988832e-02,-2.739910e-01,-9.105322e-02
7.879041e-01,-6.099952e-02,-2.852317e-01,-8.887773e-02
7.978497e-01,-6.202360e-02,-2.963616e-01,-8.667694e-02
8.076158e-01,-6.295317e-02,-3.073668e-01,-8.445708e-02
8.171966e-01,-6.378123e-02,-3.182310e-01,-8.222439e-02
8.265864e-01,-6.450155e-02,-3.289366e-01,-7.998503e-02
8.357795e-01,-6.510937e-02,-3.394685e-01,-7.774511e-02
8.447703e-01,-6.560214e-02,-3.498187e-01,-7.551058e-02
8.535534e-01,-6.597994e-02,-3.599919e-01,-7.328709e-02
8.621235e-01,-6.624483e-02,-3.700045e-01,-7.107984e-02
8.704756e-01,-6.639882e-02,-3.798748e-01,-6.889351e-02
8.786044e-01,-6.644061e-02,-3.896017e-01,-6.673237e-02
8.865052e-01,-6.636181e-02,-3.991350e-01,-6.460072e-02
8.941732e-01,-6.614424e-02,-4.083452e-01,-6.250348e-02
9.016038e-01,-6.575987e-02,-4.170068e-01,-6.044706e-02
9.087924e-01,-6.517577e-02,-4.248131e-01,-5.843992e-02
9.157348e-01,-6.436759e-02,-4.314523e-01,-5.649260e-02
9.224268e-01,-6.334819e-02,-4.367935e-01,-5.461662e-02
9.288643e-01,-6.221661e-02,-4.412371e-01,-5.282139e-02
9.350435e-01,-6.121270e-02,-4.461750e-01,-5.110885e-02
9.409606e-01,-6.072093e-02,-4.542320e-01,-4.946619e-02
9.466122e-01,-6.114377e-02,-4.686837e-01,-4.786026e-02
9.519946e-01,-6.262734e-02,-4.916664e-01,-4.623995e-02
9.571049e-01,-6.477071e-02,-5.217499e-01,-4.455262e-02
9.619398e-01,-6.655677e-02,-5.524996e-01,-4.277535e-02
9.664964e-01,-6.665275e-02,-5.735986e-01,-4.094909e-02
9.707720e-01,-6.396710e-02,-5.745531e-01,-3.918883e-02
9.747641e-01,-5.814227e-02,-5.490824e-01,-3.764752e-02
9.784702e-01,-4.970158e-02,-4.976723e-01,-3.644838e-02
9.818880e-01,-3.980704e-02,-4.270292e-01,-3.563316e-02
9.850156e-01,-2.980922e-02,-3.471667e-01,-3.515910e-02
9.878511e-01,-2.082963e-02,-2.679665e-01,-3.493504e-02
9.903926e-01,-1.353312e-02,-1.967693e-01,-3.486444e-02
9.926388e-01,-8.115110e-03,-1.375480e-01,-3.487216e-02
9.945883e-01,-4.427352e-03,-9.132552e-02,-3.491098e-02
9.962398e-01,-2.140055e-03,-5.715765e-02,-3.495616e-02
9.975924e-01,-8.724825e-04,-3.312555e-02,-3.499687e-02
9.986452e-01,-2.719940e-04,-1.707832e-02,-3.502931e-02
9.993977e-01,-5.140289e-05,-7.089991e-03,-3.505253e-02
9.998494e-01,-2.583754e-06,-1.697012e-03,-3.506635e-02
1.000000e+00,0.000000e+00,0.000000e+00,-3.506842e-02



==> data/ldcGhia/re-10000-nonlinear-s_1.0/slice_const_x_1d.50000.csv <==
y,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,-9.278507e-03
1.505907e-04,-3.898199e-03,1.286217e-06,-9.277144e-03
6.022719e-04,-1.541921e-02,2.413690e-05,-9.270219e-03
1.354772e-03,-3.404829e-02,1.203882e-04,-9.260110e-03
2.407637e-03,-5.893631e-02,3.556081e-04,-9.249231e-03
3.760233e-03,-8.888956e-02,7.805081e-04,-9.241563e-03
5.411745e-03,-1.223565e-01,1.397929e-03,-9.243564e-03
7.361179e-03,-1.574877e-01,2.137640e-03,-9.265153e-03
9.607360e-03,-1.923825e-01,2.857147e-03,-9.320224e-03
1.214893e-02,-2.255562e-01,3.383381e-03,-9.426385e-03
1.498437e-02,-2.564286e-01,3.586977e-03,-9.604566e-03
1.811197e-02,-2.854335e-01,3.445175e-03,-9.879633e-03
2.152983e-02,-3.134935e-01,3.040101e-03,-1.028190e-02
2.523591e-02,-3.411669e-01,2.489198e-03,-1.084748e-02
2.922797e-02,-3.681357e-01,1.871496e-03,-1.161557e-02
3.350360e-02,-3.933354e-01,1.209646e-03,-1.262345e-02
3.806023e-02,-4.153984e-01,4.975070e-04,-1.390051e-02
4.289512e-02,-4.330166e-01,-2.726058e-04,-1.546229e-02
4.800535e-02,-4.451673e-01,-1.101016e-03,-1.730540e-02
5.338785e-02,-4.512946e-01,-1.981051e-03,-1.940547e-02
5.903937e-02,-4.514567e-01,-2.900554e-03,-2.171967e-02
6.495650e-02,-4.463911e-01,-3.843183e-03,-2.419417e-02
7.113569e-02,-4.374379e-01,-4.789760e-03,-2.677464e-02
7.757322e-02,-4.262979e-01,-5.719624e-03,-2.941691e-02
8.426519e-02,-4.146613e-01,-6.612010e-03,-3.209396e-02
9.120759e-02,-4.038183e-01,-7.447750e-03,-3.479712e-02
9.839623e-02,-3.944017e-01,-8.211404e-03,-3.753148e-02
1.058268e-01,-3.863702e-01,-8.893269e-03,-4.030798e-02
1.134948e-01,-3.792248e-01,-9.490120e-03,-4.313549e-02
1.213956e-01,-3.723362e-01,-1.000398e-02,-4.601568e-02
1.295244e-01,-3.652217e-01,-1.043924e-02,-4.894222e-02
1.378765e-01,-3.576671e-01,-1.079962e-02,-5.190327e-02
1.464466e-01,-3.496894e-01,-1.108623e-02,-5.488536e-02
1.552297e-01,-3.414160e-01,-1.129767e-02,-5.787633e-02
1.642205e-01,-3.329706e-01,-1.143160e-02,-6.086646e-02
1.734136e-01,-3.244187e-01,-1.148666e-02,-6.384804e-02
1.828034e-01,-3.157714e-01,-1.146345e-02,-6.681433e-02
1.923842e-01,-3.070132e-01,-1.136435e-02,-6.975887e-02
2.021503e-01,-2.981263e-01,-1.119269e-02,-7.267514e-02
2.120959e-01,-2.891004e-01,-1.095194e-02,-7.555658e-02
2.222149e-01,-2.799326e-01,-1.064542e-02,-7.839674e-02
2.325012e-01,-2.706238e-01,-1.027629e-02,-8.118933e-02
2.429486e-01,-2.611769e-01,-9.847664e-03,-8.392824e-02
2.535509e-01,-2.515953e-01,-9.362761e-03,-8.660758e-02
2.643016e-01,-2.418825e-01,-8.824845e-03,-8.922162e-02
2.751943e-01,-2.320420e-01,-8.237199e-03,-9.176481e-02
2.862225e-01,-2.220774e-01,-7.603050e-03,-9.423173e-02
2.973793e-01,-2.119927e-01,-6.925500e-03,-9.661715e-02
3.086583e-01,-2.017920e-01,-6.207476e-03,-9.891595e-02
3.200525e-01,-1.914801e-01,-5.451702e-03,-1.011232e-01
3.315551e-01,-1.810620e-01,-4.660696e-03,-1.032342e-01
3.431591e-01,-1.705429e-01,-3.836765e-03,-1.052443e-01
3.548577e-01,-1.599280e-01,-2.982020e-03,-1.071492e-01
3.666436e-01,-1.492224e-01,-2.098384e-03,-1.089448e-01
3.785099e-01,-1.384314e-01,-1.187613e-03,-1.106271e-01
3.904494e-01,-1.275599e-01,-2.513195e-04,-1.121926e-01
4.024548e-01,-1.166129e-01,7.090001e-04,-1.136379e-01
4.145191e-01,-1.055949e-01,1.691932e-03,-1.149598e-01
4.266348e-01,-9.451053e-02,2.696109e-03,-1.161556e-01
4.387947e-01,-8.336383e-02,3.720174e-03,-1.172229e-01
4.509914e-01,-7.215879e-02,4.762745e-03,-1.181595e-01
4.632177e-01,-6.089911e-02,5.822369e-03,-1.189637e-01
4.754662e-01,-4.958822e-02,6.897495e-03,-1.196340e-01
4.877294e-01,-3.822935e-02,7.986429e-03,-1.201694e-01
5.000000e-01,-2.682548e-02,9.087305e-03,-1.205693e-01
5.122706e-01,-1.537936e-02,1.019805e-02,-1.208336e-01
5.245338e-01,-3.893549e-03,1.131636e-02,-1.209624e-01
5.367823e-01,7.629604e-03,1.243966e-02,-1.209563e-01
5.490086e-01,1.918796e-02,1.356510e-02,-1.208165e-01
5.612053e-01,3.077957e-02,1.468955e-02,-1.205444e-01
5.733652e-01,4.240270e-02,1.580954e-02,-1.201422e-01
5.854809e-01,5.405577e-02,1.692131e-02,-1.196122e-01
5.975452e-01,6.573739e-02,1.802077e-02,-1.189573e-01
6.095506e-01,7.744632e-02,1.910354e-02,-1.181808e-01
6.214901e-01,8.918142e-02,2.016493e-02,-1.172866e-01
6.333564e-01,1.009417e-01,2.120001e-02,-1.162788e-01
6.451423e-01,1.127261e-01,2.220358e-02,-1.151622e-01
6.568409e-01,1.245337e-01,2.317029e-02,-1.139419e-01
6.684449e-01,1.363635e-01,2.409464e-02,-1.126233e-01
6.799475e-01,1.482144e-01,2.497104e-02,-1.112123e-01
6.913417e-01,1.600852e-01,2.579392e-02,-1.097153e-01
7.026207e-01,1.719742e-01,2.655776e-02,-1.081389e-01
7.137775e-01,1.838798e-01,2.725721e-02,-1.064903e-01
7.248057e-01,1.957997e-01,2.788712e-02,-1.047767e-01
7.356984e-01,2.077311e-01,2.844271e-02,-1.030059e-01
7.464491e-01,2.196706e-01,2.891957e-02,-1.011860e-01
7.570514e-01,2.316140e-01,2.931379e-02,-9.932510e-02
7.674988e-01,2.435562e-01,2.962198e-02,-9.743187e-02
7.777851e-01,2.554909e-01,2.984135e-02,-9.551502e-02
7.879041e-01,2.674106e-01,2.996978e-02,-9.358343e-02
7.978497e-01,2.793070e-01,3.000590e-02,-9.164612e-02
8.076158e-01,2.911717e-01,2.994923e-02,-8.971215e-02
8.171966e-01,3.029966e-01,2.980030e-02,-8.779052e-02
8.265864e-01,3.147731e-01,2.956057e-02,-8.589010e-02
8.357795e-01,3.264896e-01,2.923221e-02,-8.401956e-02
8.447703e-01,3.381292e-01,2.881767e-02,-8.218734e-02
8.535534e-01,3.496672e-01,2.831939e-02,-8.040158e-02
8.621235e-01,3.610745e-01,2.773996e-02,-7.867011e-02
8.704756e-01,3.723266e-01,2.708274e-02,-7.700030e-02
8.786044e-01,3.834164e-01,2.635290e-02,-7.539886e-02
8.865052e-01,3.943661e-01,2.555830e-02,-7.387155e-02
8.941732e-01,4.052275e-01,2.470966e-02,-7.242293e-02
9.016038e-01,4.160650e-01,2.381958e-02,-7.105624e-02
9.087924e-01,4.269186e-01,2.290057e-02,-6.977354e-02
9.157348e-01,4.377574e-01,2.196274e-02,-6.857605e-02
9.224268e-01,4.484387e-01,2.101194e-02,-6.746464e-02
9.288643e-01,4.586907e-01,2.004934e-02,-6.644028e-02
9.350435e-01,4.681285e-01,1.907255e-02,-6.550423e-02
9.409606e-01,4.762970e-01,1.807806e-02,-6.465795e-02
9.466122e-01,4.827247e-01,1.706428e-02,-6.390272e-02
9.519946e-01,4.869726e-01,1.603389e-02,-6.323910e-02
9.571049e-01,4.886702e-01,1.499478e-02,-6.266642e-02
9.619398e-01,4.875544e-01,1.395845e-02,-6.218236e-02
9.664964e-01,4.835736e-01,1.293372e-02,-6.178267e-02
9.707720e-01,4.772347e-01,1.191172e-02,-6.146119e-02
9.747641e-01,4.703528e-01,1.084684e-02,-6.120993e-02
9.784702e-01,4.668915e-01,9.657073e-03,-6.101891e-02
9.818880e-01,4.728984e-01,8.267066e-03,-6.087628e-02
9.850156e-01,4.947455e-01,6.675530e-03,-6.076957e-02
9.878511e-01,5.362574e-01,4.990804e-03,-6.068792e-02
9.903926e-01,5.965031e-01,3.396884e-03,-6.062384e-02
9.926388e-01,6.697353e-01,2.071108e-03,-6.057345e-02
9.945883e-01,7.474690e-01,1.110766e-03,-6.053517e-02
9.962398e-01,8.213431e-01,5.108806e-04,-6.050798e-02
9.975924e-01,8.852015e-01,1.930386e-04,-6.049034e-02
9.986452e-01,9.356784e-01,5.493429e-05,-6.048002e-02
9.993977e-01,9.715950e-01,9.456524e-06,-6.047466e-02
9.998494e-01,9.929354e-01,4.281487e-07,-6.047229e-02
1.000000e+00,1.000000e+00,0.000000e+00,-6.047213e-02



==> data/ldcGhia/re-10000-nonlinear-s_1.0/slice_const_y_1d.50000.csv <==
x,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,-2.474144e-02
1.505907e-04,1.737355e-06,4.094255e-03,-2.473973e-02
6.022719e-04,3.323347e-05,1.629580e-02,-2.473038e-02
1.354772e-03,1.693472e-04,3.635289e-02,-2.471594e-02
2.407637e-03,5.152972e-04,6.380167e-02,-2.469846e-02
3.760233e-03,1.176855e-03,9.785497e-02,-2.468146e-02
5.411745e-03,2.218819e-03,1.372102e-01,-2.467120e-02
7.361179e-03,3.618843e-03,1.798509e-01,-2.467807e-02
9.607360e-03,5.234927e-03,2.230335e-01,-2.471745e-02
1.214893e-02,6.815724e-03,2.636916e-01,-2.480868e-02
1.498437e-02,8.075438e-03,2.993020e-01,-2.497214e-02
1.811197e-02,8.813236e-03,3.288142e-01,-2.522650e-02
2.152983e-02,9.002782e-03,3.529270e-01,-2.558879e-02
2.523591e-02,8.778405e-03,3.733516e-01,-2.607688e-02
2.922797e-02,8.329597e-03,3.915995e-01,-2.671096e-02
3.350360e-02,7.798379e-03,4.082485e-01,-2.751194e-02
3.806023e-02,7.250810e-03,4.230303e-01,-2.849811e-02
4.289512e-02,6.704613e-03,4.353019e-01,-2.968193e-02
4.800535e-02,6.159753e-03,4.444233e-01,-3.106747e-02
5.338785e-02,5.611323e-03,4.499529e-01,-3.264890e-02
5.903937e-02,5.052616e-03,4.517462e-01,-3.441061e-02
6.495650e-02,4.476572e-03,4.499964e-01,-3.632937e-02
7.113569e-02,3.877343e-03,4.452146e-01,-3.837807e-02
7.757322e-02,3.251635e-03,4.381433e-01,-4.053004e-02
8.426519e-02,2.599539e-03,4.296209e-01,-4.276278e-02
9.120759e-02,1.924756e-03,4.204276e-01,-4.506021e-02
9.839623e-02,1.234116e-03,4.111548e-01,-4.741290e-02
1.058268e-01,5.363601e-04,4.021332e-01,-4.981654e-02
1.134948e-01,-1.596666e-04,3.934389e-01,-5.226942e-02
1.213956e-01,-8.468965e-04,3.849668e-01,-5.476988e-02
1.295244e-01,-1.521352e-03,3.765364e-01,-5.731454e-02
1.378765e-01,-2.182410e-03,3.679850e-01,-5.989767e-02
1.464466e-01,-2.832028e-03,3.592196e-01,-6.251171e-02
1.552297e-01,-3.473396e-03,3.502197e-01,-6.514814e-02
1.642205e-01,-4.109656e-03,3.410085e-01,-6.779845e-02
1.734136e-01,-4.743173e-03,3.316195e-01,-7.045454e-02
1.828034e-01,-5.375448e-03,3.220742e-01,-7.310878e-02
1.923842e-01,-6.007436e-03,3.123789e-01,-7.575381e-02
2.021503e-01,-6.639926e-03,3.025308e-01,-7.838233e-02
2.120959e-01,-7.273782e-03,2.925266e-01,-8.098706e-02
2.222149e-01,-7.909964e-03,2.823663e-01,-8.356073e-02
2.325012e-01,-8.549456e-03,2.720539e-01,-8.609614e-02
2.429486e-01,-9.193177e-03,2.615954e-01,-8.858629e-02
2.535509e-01,-9.841954e-03,2.509979e-01,-9.102432e-02
2.643016e-01,-1.049654e-02,2.402685e-01,-9.340360e-02
2.751943e-01,-1.115767e-02,2.294147e-01,-9.571767e-02
2.862225e-01,-1.182609e-02,2.184442e-01,-9.796030e-02
2.973793e-01,-1.250266e-02,2.073650e-01,-1.001255e-01
3.086583e-01,-1.318834e-02,1.961850e-01,-1.022075e-01
3.200525e-01,-1.388426e-02,1.849120e-01,-1.042008e-01
3.315551e-01,-1.459174e-02,1.735538e-01,-1.061001e-01
3.431591e-01,-1.531229e-02,1.621177e-01,-1.079005e-01
3.548577e-01,-1.604762e-02,1.506110e-01,-1.095971e-01
3.666436e-01,-1.679963e-02,1.390402e-01,-1.111855e-01
3.785099e-01,-1.757042e-02,1.274118e-01,-1.126617e-01
3.904494e-01,-1.836223e-02,1.157317e-01,-1.140217e-01
4.024548e-01,-1.917744e-02,1.040054e-01,-1.152620e-01
4.145191e-01,-2.001848e-02,9.223809e-02,-1.163794e-01
4.266348e-01,-2.088784e-02,8.043466e-02,-1.173711e-01
4.387947e-01,-2.178793e-02,6.859959e-02,-1.182346e-01
4.509914e-01,-2.272113e-02,5.673708e-02,-1.189677e-01
4.632177e-01,-2.368963e-02,4.485103e-02,-1.195689e-01
4.754662e-01,-2.469543e-02,3.294513e-02,-1.200367e-01
4.877294e-01,-2.574024e-02,2.102281e-02,-1.203704e-01
5.000000e-01,-2.682548e-02,9.087305e-03,-1.205693e-01
5.122706e-01,-2.795215e-02,-2.858324e-03,-1.206336e-01
5.245338e-01,-2.912087e-02,-1.481119e-02,-1.205637e-01
5.367823e-01,-3.033176e-02,-2.676854e-02,-1.203603e-01
5.490086e-01,-3.158445e-02,-3.872776e-02,-1.200249e-01
5.612053e-01,-3.287803e-02,-5.068633e-02,-1.195592e-01
5.733652e-01,-3.421105e-02,-6.264183e-02,-1.189654e-01
5.854809e-01,-3.558149e-02,-7.459186e-02,-1.182460e-01
5.975452e-01,-3.698674e-02,-8.653408e-02,-1.174041e-01
6.095506e-01,-3.842364e-02,-9.846609e-02,-1.164431e-01
6.214901e-01,-3.988846e-02,-1.103855e-01,-1.153668e-01
6.333564e-01,-4.137692e-02,-1.222897e-01,-1.141793e-01
6.451423e-01,-4.288423e-02,-1.341762e-01,-1.128850e-01
6.568409e-01,-4.440510e-02,-1.460421e-01,-1.114888e-01
6.684449e-01,-4.593378e-02,-1.578844e-01,-1.099956e-01
6.799475e-01,-4.746408e-02,-1.696998e-01,-1.084108e-01
6.913417e-01,-4.898944e-02,-1.814849e-01,-1.067398e-01
7.026207e-01,-5.050291e-02,-1.932357e-01,-1.049884e-01
7.137775e-01,-5.199725e-02,-2.049477e-01,-1.031623e-01
7.248057e-01,-5.346491e-02,-2.166161e-01,-1.012675e-01
7.356984e-01,-5.489812e-02,-2.282352e-01,-9.931023e-02
7.464491e-01,-5.628889e-02,-2.397986e-01,-9.729650e-02
7.570514e-01,-5.762918e-02,-2.512994e-01,-9.523252e-02
7.674988e-01,-5.891094e-02,-2.627302e-01,-9.312453e-02
7.777851e-01,-6.012618e-02,-2.740829e-01,-9.097873e-02
7.879041e-01,-6.126692e-02,-2.853485e-01,-8.880129e-02
7.978497e-01,-6.232511e-02,-2.965157e-01,-8.659834e-02
8.076158e-01,-6.329255e-02,-3.075698e-01,-8.437599e-02
8.171966e-01,-6.416111e-02,-3.184930e-01,-8.214034e-02
8.265864e-01,-6.492340e-02,-3.292665e-01,-7.989747e-02
8.357795e-01,-6.557378e-02,-3.398757e-01,-7.765341e-02
8.447703e-01,-6.610941e-02,-3.503161e-01,-7.541404e-02
8.535534e-01,-6.653056e-02,-3.605976e-01,-7.318486e-02
8.621235e-01,-6.683952e-02,-3.707406e-01,-7.097090e-02
8.704756e-01,-6.703777e-02,-3.807621e-01,-6.877666e-02
8.786044e-01,-6.712184e-02,-3.906499e-01,-6.660634e-02
8.865052e-01,-6.707903e-02,-4.003329e-01,-6.446431e-02
8.941732e-01,-6.688466e-02,-4.096538e-01,-6.235592e-02
9.016038e-01,-6.650290e-02,-4.183605e-01,-6.028822e-02
9.087924e-01,-6.589340e-02,-4.261327e-01,-5.827053e-02
9.157348e-01,-6.502806e-02,-4.326740e-01,-5.631423e-02
9.224268e-01,-6.392365e-02,-4.379146e-01,-5.443121e-02
9.288643e-01,-6.269224e-02,-4.423570e-01,-5.263048e-02
9.350435e-01,-6.159028e-02,-4.474836e-01,-5.091254e-02
9.409606e-01,-6.101274e-02,-4.559109e-01,-4.926270e-02
9.466122e-01,-6.136335e-02,-4.707717e-01,-4.764677e-02
9.519946e-01,-6.278735e-02,-4.940062e-01,-4.601438e-02
9.571049e-01,-6.488692e-02,-5.240690e-01,-4.431511e-02
9.619398e-01,-6.664928e-02,-5.545646e-01,-4.252828e-02
9.664964e-01,-6.674295e-02,-5.753412e-01,-4.069561e-02
9.707720e-01,-6.407288e-02,-5.760763e-01,-3.893112e-02
9.747641e-01,-5.827063e-02,-5.505243e-01,-3.738605e-02
9.784702e-01,-4.984274e-02,-4.990494e-01,-3.618281e-02
9.818880e-01,-3.993948e-02,-4.282244e-01,-3.536372e-02
9.850156e-01,-2.991450e-02,-3.480607e-01,-3.488689e-02
9.878511e-01,-2.090229e-02,-2.685390e-01,-3.466119e-02
9.903926e-01,-1.357821e-02,-1.970844e-01,-3.458956e-02
9.926388e-01,-8.140900e-03,-1.376934e-01,-3.459655e-02
9.945883e-01,-4.440984e-03,-9.137548e-02,-3.463489e-02
9.962398e-01,-2.146562e-03,-5.716256e-02,-3.467982e-02
9.975924e-01,-8.751421e-04,-3.311511e-02,-3.472045e-02
9.986452e-01,-2.728322e-04,-1.706733e-02,-3.475289e-02
9.993977e-01,-5.156510e-05,-7.083701e-03,-3.477615e-02
9.998494e-01,-2.606318e-06,-1.695253e-03,-3.479006e-02
1.000000e+00,0.000000e+00,0.000000e+00,-3.479225e-02



==> data/ldcGhia/re-5000-linear-s_0.0/slice_const_x_1d.10000.csv <==
y,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,-1.142696e-02
1.505907e-04,-2.158815e-03,6.777258e-07,-1.142563e-02
6.022719e-04,-8.608390e-03,1.295853e-05,-1.141837e-02
1.354772e-03,-1.926774e-02,6.608280e-05,-1.140726e-02
2.407637e-03,-3.399721e-02,2.017969e-04,-1.139386e-02
3.760233e-03,-5.258177e-02,4.649744e-04,-1.138040e-02
5.411745e-03,-7.469593e-02,8.920418e-04,-1.137000e-02
7.361179e-03,-9.985352e-02,1.498725e-03,-1.136694e-02
9.607360e-03,-1.273622e-01,2.269260e-03,-1.137714e-02
1.214893e-02,-1.563182e-01,3.150216e-03,-1.140857e-02
1.498437e-02,-1.856793e-01,4.052827e-03,-1.147158e-02
1.811197e-02,-2.144306e-01,4.866642e-03,-1.157895e-02
2.152983e-02,-2.418019e-01,5.483326e-03,-1.174578e-02
2.523591e-02,-2.674435e-01,5.823640e-03,-1.198947e-02
2.922797e-02,-2.914543e-01,5.857025e-03,-1.232992e-02
3.350360e-02,-3.142188e-01,5.605743e-03,-1.279000e-02
3.806023e-02,-3.361163e-01,5.133290e-03,-1.339563e-02
4.289512e-02,-3.572363e-01,4.524279e-03,-1.417505e-02
4.800535e-02,-3.772283e-01,3.865052e-03,-1.515655e-02
5.338785e-02,-3.953328e-01,3.230532e-03,-1.636479e-02
5.903937e-02,-4.105508e-01,2.676932e-03,-1.781608e-02
6.495650e-02,-4.218764e-01,2.236776e-03,-1.951389e-02
7.113569e-02,-4.285324e-01,1.914575e-03,-2.144602e-02
7.757322e-02,-4.301681e-01,1.685610e-03,-2.358485e-02
8.426519e-02,-4.269813e-01,1.501760e-03,-2.589104e-02
9.120759e-02,-4.197226e-01,1.305388e-03,-2.832018e-02
9.839623e-02,-4.095627e-01,1.047502e-03,-3.083048e-02
1.058268e-01,-3.978473e-01,7.031112e-04,-3.338924e-02
1.134948e-01,-3.858101e-01,2.771361e-04,-3.597631e-02
1.213956e-01,-3.743370e-01,-2.013177e-04,-3.858377e-02
1.295244e-01,-3.638595e-01,-6.924919e-04,-4.121256e-02
1.378765e-01,-3.543957e-01,-1.159939e-03,-4.386759e-02
1.464466e-01,-3.456967e-01,-1.578830e-03,-4.655323e-02
1.552297e-01,-3.374180e-01,-1.937077e-03,-4.927042e-02
1.642205e-01,-3.292514e-01,-2.231744e-03,-5.201568e-02
1.734136e-01,-3.209893e-01,-2.464268e-03,-5.478176e-02
1.828034e-01,-3.125306e-01,-2.636863e-03,-5.755901e-02
1.923842e-01,-3.038526e-01,-2.750758e-03,-6.033681e-02
2.021503e-01,-2.949758e-01,-2.805925e-03,-6.310465e-02
2.120959e-01,-2.859340e-01,-2.801587e-03,-6.585273e-02
2.222149e-01,-2.767582e-01,-2.736900e-03,-6.857213e-02
2.325012e-01,-2.674693e-01,-2.611456e-03,-7.125474e-02
2.429486e-01,-2.580785e-01,-2.425529e-03,-7.389311e-02
2.535509e-01,-2.485898e-01,-2.180105e-03,-7.648031e-02
2.643016e-01,-2.390037e-01,-1.876782e-03,-7.900978e-02
2.751943e-01,-2.293195e-01,-1.517619e-03,-8.147528e-02
2.862225e-01,-2.195369e-01,-1.104977e-03,-8.387088e-02
2.973793e-01,-2.096566e-01,-6.413868e-04,-8.619089e-02
3.086583e-01,-1.996807e-01,-1.294382e-04,-8.842991e-02
3.200525e-01,-1.896120e-01,4.282952e-04,-9.058281e-02
3.315551e-01,-1.794543e-01,1.029305e-03,-9.264474e-02
3.431591e-01,-1.692116e-01,1.671172e-03,-9.461110e-02
3.548577e-01,-1.588883e-01,2.351583e-03,-9.647760e-02
3.666436e-01,-1.484886e-01,3.068323e-03,-9.824019e-02
3.785099e-01,-1.380170e-01,3.819273e-03,-9.989510e-02
3.904494e-01,-1.274775e-01,4.602396e-03,-1.014388e-01
4.024548e-01,-1.168742e-01,5.415723e-03,-1.028682e-01
4.145191e-01,-1.062111e-01,6.257331e-03,-1.041803e-01
4.266348e-01,-9.549171e-02,7.125324e-03,-1.053724e-01
4.387947e-01,-8.471961e-02,8.017807e-03,-1.064423e-01
4.509914e-01,-7.389793e-02,8.932867e-03,-1.073880e-01
4.632177e-01,-6.302957e-02,9.868543e-03,-1.082079e-01
4.754662e-01,-5.211713e-02,1.082281e-02,-1.089006e-01
4.877294e-01,-4.116290e-02,1.179353e-02,-1.094652e-01
5.000000e-01,-3.016892e-02,1.277846e-02,-1.099012e-01
5.122706e-01,-1.913689e-02,1.377523e-02,-1.102083e-01
5.245338e-01,-8.068296e-03,1.478128e-02,-1.103870e-01
5.367823e-01,3.035654e-03,1.579390e-02,-1.104377e-01
5.490086e-01,1.417396e-02,1.681015e-02,-1.103617e-01
5.612053e-01,2.534581e-02,1.782692e-02,-1.101603e-01
5.733652e-01,3.655055e-02,1.884085e-02,-1.098355e-01
5.854809e-01,4.778765e-02,1.984838e-02,-1.093898e-01
5.975452e-01,5.905667e-02,2.084572e-02,-1.088259e-01
6.095506e-01,7.035719e-02,2.182885e-02,-1.081470e-01
6.214901e-01,8.168881e-02,2.279354e-02,-1.073569e-01
6.333564e-01,9.305109e-02,2.373539e-02,-1.064596e-01
6.451423e-01,1.044435e-01,2.464981e-02,-1.054597e-01
6.568409e-01,1.158653e-01,2.553207e-02,-1.043622e-01
6.684449e-01,1.273158e-01,2.637733e-02,-1.031724e-01
6.799475e-01,1.387937e-01,2.718071e-02,-1.018960e-01
6.913417e-01,1.502979e-01,2.793730e-02,-1.005392e-01
7.026207e-01,1.618266e-01,2.864225e-02,-9.910841e-02
7.137775e-01,1.733778e-01,2.929080e-02,-9.761044e-02
7.248057e-01,1.849494e-01,2.987841e-02,-9.605240e-02
7.356984e-01,1.965384e-01,3.040075e-02,-9.444166e-02
7.464491e-01,2.081418e-01,3.085384e-02,-9.278586e-02
7.570514e-01,2.197557e-01,3.123408e-02,-9.109283e-02
7.674988e-01,2.313755e-01,3.153832e-02,-8.937058e-02
7.777851e-01,2.429951e-01,3.176387e-02,-8.762727e-02
7.879041e-01,2.546073e-01,3.190857e-02,-8.587113e-02
7.978497e-01,2.662034e-01,3.197082e-02,-8.411047e-02
8.076158e-01,2.777737e-01,3.194966e-02,-8.235360e-02
8.171966e-01,2.893091e-01,3.184492e-02,-8.060873e-02
8.265864e-01,3.008033e-01,3.165736e-02,-7.888394e-02
8.357795e-01,3.122546e-01,3.138894e-02,-7.718698e-02
8.447703e-01,3.236681e-01,3.104295e-02,-7.552520e-02
8.535534e-01,3.350548e-01,3.062401e-02,-7.390539e-02
8.621235e-01,3.464274e-01,3.013790e-02,-7.233371e-02
8.704756e-01,3.577925e-01,2.959103e-02,-7.081568e-02
8.786044e-01,3.691381e-01,2.898976e-02,-6.935624e-02
8.865052e-01,3.804206e-01,2.833962e-02,-6.795994e-02
8.941732e-01,3.915528e-01,2.764458e-02,-6.663108e-02
9.016038e-01,4.023975e-01,2.690671e-02,-6.537393e-02
9.087924e-01,4.127686e-01,2.612625e-02,-6.419279e-02
9.157348e-01,4.224414e-01,2.530209e-02,-6.309202e-02
9.224268e-01,4.311700e-01,2.443268e-02,-6.207581e-02
9.288643e-01,4.387090e-01,2.351702e-02,-6.114789e-02
9.350435e-01,4.448348e-01,2.255569e-02,-6.031119e-02
9.409606e-01,4.493662e-01,2.155126e-02,-5.956740e-02
9.466122e-01,4.521918e-01,2.050744e-02,-5.891664e-02
9.519946e-01,4.533367e-01,1.942482e-02,-5.835723e-02
9.571049e-01,4.531274e-01,1.829197e-02,-5.788550e-02
9.619398e-01,4.524831e-01,1.707543e-02,-5.749566e-02
9.664964e-01,4.532300e-01,1.571897e-02,-5.717960e-02
9.707720e-01,4.581697e-01,1.416197e-02,-5.692693e-02
9.747641e-01,4.706529e-01,1.237340e-02,-5.672573e-02
9.784702e-01,4.936944e-01,1.038255e-02,-5.656413e-02
9.818880e-01,5.289908e-01,8.287172e-03,-5.643209e-02
9.850156e-01,5.762698e-01,6.233457e-03,-5.632241e-02
9.878511e-01,6.332093e-01,4.376786e-03,-5.623082e-02
9.903926e-01,6.959172e-01,2.839407e-03,-5.615527e-02
9.926388e-01,7.597906e-01,1.681172e-03,-5.609481e-02
9.945883e-01,8.204583e-01,8.934466e-04,-5.604853e-02
9.962398e-01,8.744927e-01,4.153022e-04,-5.601498e-02
9.975924e-01,9.197000e-01,1.613261e-04,-5.599206e-02
9.986452e-01,9.550036e-01,4.776499e-05,-5.597738e-02
9.993977e-01,9.800935e-01,8.598740e-06,-5.596869e-02
9.998494e-01,9.950407e-01,4.119940e-07,-5.596424e-02
1.000000e+00,1.000000e+00,0.000000e+00,-5.596372e-02



==> data/ldcGhia/re-5000-linear-s_0.0/slice_const_y_1d.10000.csv <==
x,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,-2.391161e-02
1.505907e-04,7.018849e-07,2.489046e-03,-2.391026e-02
6.022719e-04,1.350933e-05,9.907247e-03,-2.390274e-02
1.354772e-03,6.936618e-05,2.210729e-02,-2.389098e-02
2.407637e-03,2.136573e-04,3.883951e-02,-2.387627e-02
3.760233e-03,4.973686e-04,5.973878e-02,-2.386055e-02
5.411745e-03,9.652972e-04,8.429825e-02,-2.384665e-02
7.361179e-03,1.642525e-03,1.118339e-01,-2.383873e-02
9.607360e-03,2.521408e-03,1.414569e-01,-2.384276e-02
1.214893e-02,3.552757e-03,1.720841e-01,-2.386689e-02
1.498437e-02,4.645901e-03,2.025184e-01,-2.392156e-02
1.811197e-02,5.681619e-03,2.316128e-01,-2.401913e-02
2.152983e-02,6.538057e-03,2.584874e-01,-2.417322e-02
2.523591e-02,7.122935e-03,2.827193e-01,-2.439806e-02
2.922797e-02,7.399115e-03,3.044010e-01,-2.470833e-02
3.350360e-02,7.390452e-03,3.240082e-01,-2.511956e-02
3.806023e-02,7.164049e-03,3.421181e-01,-2.564852e-02
4.289512e-02,6.798766e-03,3.591160e-01,-2.631319e-02
4.800535e-02,6.357488e-03,3.750330e-01,-2.713168e-02
5.338785e-02,5.875494e-03,3.895639e-01,-2.812039e-02
5.903937e-02,5.364417e-03,4.022085e-01,-2.929178e-02
6.495650e-02,4.822670e-03,4.124354e-01,-3.065240e-02
7.113569e-02,4.244158e-03,4.198068e-01,-3.220149e-02
7.757322e-02,3.622845e-03,4.240543e-01,-3.393044e-02
8.426519e-02,2.954427e-03,4.251140e-01,-3.582338e-02
9.120759e-02,2.236733e-03,4.231328e-01,-3.785886e-02
9.839623e-02,1.469700e-03,4.184497e-01,-4.001220e-02
1.058268e-01,6.552600e-04,4.115515e-01,-4.225828e-02
1.134948e-01,-2.027234e-04,4.030107e-01,-4.457412e-02
1.213956e-01,-1.098485e-03,3.934095e-01,-4.694071e-02
1.295244e-01,-2.024500e-03,3.832648e-01,-4.934387e-02
1.378765e-01,-2.971901e-03,3.729699e-01,-5.177406e-02
1.464466e-01,-3.931225e-03,3.627653e-01,-5.422528e-02
1.552297e-01,-4.893332e-03,3.527447e-01,-5.669359e-02
1.642205e-01,-5.850290e-03,3.428903e-01,-5.917555e-02
1.734136e-01,-6.795953e-03,3.331218e-01,-6.166716e-02
1.828034e-01,-7.726136e-03,3.233432e-01,-6.416324e-02
1.923842e-01,-8.638402e-03,3.134759e-01,-6.665741e-02
2.021503e-01,-9.531628e-03,3.034720e-01,-6.914241e-02
2.120959e-01,-1.040551e-02,2.933145e-01,-7.161052e-02
2.222149e-01,-1.126018e-02,2.830072e-01,-7.405399e-02
2.325012e-01,-1.209599e-02,2.725644e-01,-7.646525e-02
2.429486e-01,-1.291339e-02,2.620021e-01,-7.883712e-02
2.535509e-01,-1.371303e-02,2.513340e-01,-8.116271e-02
2.643016e-01,-1.449576e-02,2.405701e-01,-8.343547e-02
2.751943e-01,-1.526273e-02,2.297174e-01,-8.564912e-02
2.862225e-01,-1.601539e-02,2.187811e-01,-8.779760e-02
2.973793e-01,-1.675554e-02,2.077658e-01,-8.987507e-02
3.086583e-01,-1.748530e-02,1.966760e-01,-9.187590e-02
3.200525e-01,-1.820706e-02,1.855162e-01,-9.379468e-02
3.315551e-01,-1.892350e-02,1.742914e-01,-9.562627e-02
3.431591e-01,-1.963751e-02,1.630065e-01,-9.736574e-02
3.548577e-01,-2.035216e-02,1.516664e-01,-9.900845e-02
3.666436e-01,-2.107067e-02,1.402758e-01,-1.005500e-01
3.785099e-01,-2.179637e-02,1.288394e-01,-1.019864e-01
3.904494e-01,-2.253265e-02,1.173615e-01,-1.033138e-01
4.024548e-01,-2.328292e-02,1.058462e-01,-1.045287e-01
4.145191e-01,-2.405057e-02,9.429718e-02,-1.056281e-01
4.266348e-01,-2.483892e-02,8.271810e-02,-1.066091e-01
4.387947e-01,-2.565118e-02,7.111220e-02,-1.074694e-01
4.509914e-01,-2.649038e-02,5.948250e-02,-1.082068e-01
4.632177e-01,-2.735936e-02,4.783181e-02,-1.088197e-01
4.754662e-01,-2.826067e-02,3.616269e-02,-1.093069e-01
4.877294e-01,-2.919656e-02,2.447751e-02,-1.096675e-01
5.000000e-01,-3.016892e-02,1.277846e-02,-1.099012e-01
5.122706e-01,-3.117922e-02,1.067611e-03,-1.100078e-01
5.245338e-01,-3.222852e-02,-1.065310e-02,-1.099878e-01
5.367823e-01,-3.331734e-02,-2.238178e-02,-1.098420e-01
5.490086e-01,-3.444571e-02,-3.411659e-02,-1.095718e-01
5.612053e-01,-3.561310e-02,-4.585571e-02,-1.091788e-01
5.733652e-01,-3.681840e-02,-5.759724e-02,-1.086652e-01
5.854809e-01,-3.805991e-02,-6.933927e-02,-1.080333e-01
5.975452e-01,-3.933533e-02,-8.107976e-02,-1.072861e-01
6.095506e-01,-4.064177e-02,-9.281654e-02,-1.064270e-01
6.214901e-01,-4.197572e-02,-1.045473e-01,-1.054594e-01
6.333564e-01,-4.333313e-02,-1.162695e-01,-1.043874e-01
6.451423e-01,-4.470940e-02,-1.279805e-01,-1.032152e-01
6.568409e-01,-4.609940e-02,-1.396772e-01,-1.019473e-01
6.684449e-01,-4.749757e-02,-1.513565e-01,-1.005888e-01
6.799475e-01,-4.889795e-02,-1.630148e-01,-9.914450e-02
6.913417e-01,-5.029419e-02,-1.746482e-01,-9.761985e-02
7.026207e-01,-5.167967e-02,-1.862526e-01,-9.602028e-02
7.137775e-01,-5.304752e-02,-1.978230e-01,-9.435146e-02
7.248057e-01,-5.439068e-02,-2.093543e-01,-9.261915e-02
7.356984e-01,-5.570197e-02,-2.208404e-01,-9.082926e-02
7.464491e-01,-5.697423e-02,-2.322748e-01,-8.898772e-02
7.570514e-01,-5.820040e-02,-2.436507e-01,-8.710056e-02
7.674988e-01,-5.937376e-02,-2.549613e-01,-8.517379e-02
7.777851e-01,-6.048812e-02,-2.662007e-01,-8.321340e-02
7.879041e-01,-6.153793e-02,-2.773645e-01,-8.122529e-02
7.978497e-01,-6.251838e-02,-2.884499e-01,-7.921524e-02
8.076158e-01,-6.342509e-02,-2.994554e-01,-7.718885e-02
8.171966e-01,-6.425360e-02,-3.103782e-01,-7.515152e-02
8.265864e-01,-6.499836e-02,-3.212101e-01,-7.310853e-02
8.357795e-01,-6.565160e-02,-3.319309e-01,-7.106507e-02
8.447703e-01,-6.620209e-02,-3.425014e-01,-6.902646e-02
8.535534e-01,-6.663443e-02,-3.528563e-01,-6.699837e-02
8.621235e-01,-6.692947e-02,-3.629017e-01,-6.498708e-02
8.704756e-01,-6.706704e-02,-3.725225e-01,-6.299963e-02
8.786044e-01,-6.703254e-02,-3.816078e-01,-6.104380e-02
8.865052e-01,-6.682900e-02,-3.901062e-01,-5.912763e-02
8.941732e-01,-6.649563e-02,-3.981210e-01,-5.725830e-02
9.016038e-01,-6.612971e-02,-4.060415e-01,-5.544020e-02
9.087924e-01,-6.590157e-02,-4.146734e-01,-5.367216e-02
9.157348e-01,-6.604393e-02,-4.252754e-01,-5.194454e-02
9.224268e-01,-6.679503e-02,-4.393694e-01,-5.023722e-02
9.288643e-01,-6.829019e-02,-4.582209e-01,-4.852034e-02
9.350435e-01,-7.042953e-02,-4.820323e-01,-4.675984e-02
9.409606e-01,-7.278576e-02,-5.091327e-01,-4.492883e-02
9.466122e-01,-7.462508e-02,-5.356283e-01,-4.302390e-02
9.519946e-01,-7.507329e-02,-5.559146e-01,-4.108062e-02
9.571049e-01,-7.338037e-02,-5.640651e-01,-3.917812e-02
9.619398e-01,-6.917160e-02,-5.555986e-01,-3.742440e-02
9.664964e-01,-6.257222e-02,-5.288574e-01,-3.592467e-02
9.707720e-01,-5.415991e-02,-4.854171e-01,-3.474805e-02
9.747641e-01,-4.478440e-02,-4.294602e-01,-3.390980e-02
9.784702e-01,-3.534194e-02,-3.665162e-01,-3.337552e-02
9.818880e-01,-2.658743e-02,-3.021269e-01,-3.308059e-02
9.850156e-01,-1.902929e-02,-2.408591e-01,-3.295266e-02
9.878511e-01,-1.291027e-02,-1.858294e-01,-3.292803e-02
9.903926e-01,-8.249352e-03,-1.386826e-01,-3.295902e-02
9.926388e-01,-4.911356e-03,-9.985818e-02,-3.301432e-02
9.945883e-01,-2.676770e-03,-6.896893e-02,-3.307554e-02
9.962398e-01,-1.296893e-03,-4.516605e-02,-3.313306e-02
9.975924e-01,-5.306396e-04,-2.743018e-02,-3.318236e-02
9.986452e-01,-1.660171e-04,-1.477221e-02,-3.322153e-02
9.993977e-01,-3.146822e-05,-6.354994e-03,-3.324981e-02
9.998494e-01,-1.594961e-06,-1.557076e-03,-3.326683e-02
1.000000e+00,0.000000e+00,0.000000e+00,-3.326955e-02



==> data/ldcGhia/re-5000-linear-s_0.5/slice_const_x_1d.10000.csv <==
y,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,-1.205650e-02
1.505907e-04,-2.386524e-03,1.048749e-06,-1.205447e-02
6.022719e-04,-9.491494e-03,2.012915e-05,-1.204324e-02
1.354772e-03,-2.115643e-02,1.030738e-04,-1.202585e-02
2.407637e-03,-3.713029e-02,3.165050e-04,-1.200446e-02
3.760233e-03,-5.707502e-02,7.345868e-04,-1.198208e-02
5.411745e-03,-8.055305e-02,1.422460e-03,-1.196282e-02
7.361179e-03,-1.069926e-01,2.418468e-03,-1.195211e-02
9.607360e-03,-1.356441e-01,3.718033e-03,-1.195697e-02
1.214893e-02,-1.655602e-01,5.263153e-03,-1.198626e-02
1.498437e-02,-1.956425e-01,6.942374e-03,-1.205070e-02
1.811197e-02,-2.247835e-01,8.605296e-03,-1.216272e-02
2.152983e-02,-2.520846e-01,1.009183e-02,-1.233621e-02
2.523591e-02,-2.770726e-01,1.126948e-02,-1.258638e-02
2.922797e-02,-2.997970e-01,1.206521e-02,-1.292994e-02
3.350360e-02,-3.207268e-01,1.247776e-02,-1.338582e-02
3.806023e-02,-3.404622e-01,1.256420e-02,-1.397576e-02
4.289512e-02,-3.593874e-01,1.240859e-02,-1.472425e-02
4.800535e-02,-3.774294e-01,1.209033e-02,-1.565718e-02
5.338785e-02,-3.940170e-01,1.166665e-02,-1.679902e-02
5.903937e-02,-4.082243e-01,1.117097e-02,-1.816891e-02
6.495650e-02,-4.190098e-01,1.061780e-02,-1.977620e-02
7.113569e-02,-4.254813e-01,1.000654e-02,-2.161661e-02
7.757322e-02,-4.271404e-01,9.324343e-03,-2.367054e-02
8.426519e-02,-4.240580e-01,8.552288e-03,-2.590480e-02
9.120759e-02,-4.169167e-01,7.676270e-03,-2.827814e-02
9.839623e-02,-4.068825e-01,6.698798e-03,-3.074910e-02
1.058268e-01,-3.953292e-01,5.645146e-03,-3.328359e-02
1.134948e-01,-3.835108e-01,4.559680e-03,-3.585939e-02
1.213956e-01,-3.723033e-01,3.493910e-03,-3.846654e-02
1.295244e-01,-3.621045e-01,2.492887e-03,-4.110391e-02
1.378765e-01,-3.528985e-01,1.586747e-03,-4.377434e-02
1.464466e-01,-3.444178e-01,7.897281e-04,-4.648008e-02
1.552297e-01,-3.363176e-01,1.042819e-04,-4.922009e-02
1.642205e-01,-3.282981e-01,-4.735770e-04,-5.198925e-02
1.734136e-01,-3.201614e-01,-9.500595e-04,-5.477911e-02
1.828034e-01,-3.118131e-01,-1.331136e-03,-5.757922e-02
1.923842e-01,-3.032341e-01,-1.621564e-03,-6.037848e-02
2.021503e-01,-2.944460e-01,-1.824923e-03,-6.316613e-02
2.120959e-01,-2.854827e-01,-1.944132e-03,-6.593229e-02
2.222149e-01,-2.763748e-01,-1.981997e-03,-6.866802e-02
2.325012e-01,-2.671428e-01,-1.941559e-03,-7.136527e-02
2.429486e-01,-2.577986e-01,-1.826209e-03,-7.401667e-02
2.535509e-01,-2.483470e-01,-1.639662e-03,-7.661540e-02
2.643016e-01,-2.387895e-01,-1.385844e-03,-7.915503e-02
2.751943e-01,-2.291268e-01,-1.068760e-03,-8.162943e-02
2.862225e-01,-2.193595e-01,-6.923751e-04,-8.403279e-02
2.973793e-01,-2.094897e-01,-2.605100e-04,-8.635956e-02
3.086583e-01,-1.995203e-01,2.232231e-04,-8.860442e-02
3.200525e-01,-1.894551e-01,7.554601e-04,-9.076235e-02
3.315551e-01,-1.792986e-01,1.333096e-03,-9.282856e-02
3.431591e-01,-1.690556e-01,1.953277e-03,-9.479854e-02
3.548577e-01,-1.587309e-01,2.613379e-03,-9.666803e-02
3.666436e-01,-1.483294e-01,3.310978e-03,-9.843305e-02
3.785099e-01,-1.378557e-01,4.043821e-03,-1.000899e-01
3.904494e-01,-1.273143e-01,4.809787e-03,-1.016350e-01
4.024548e-01,-1.167097e-01,5.606859e-03,-1.030653e-01
4.145191e-01,-1.060457e-01,6.433091e-03,-1.043778e-01
4.266348e-01,-9.532631e-02,7.286571e-03,-1.055701e-01
4.387947e-01,-8.455496e-02,8.165399e-03,-1.066397e-01
4.509914e-01,-7.373488e-02,9.067651e-03,-1.075847e-01
4.632177e-01,-6.286897e-02,9.991355e-03,-1.084036e-01
4.754662e-01,-5.195981e-02,1.093446e-02,-1.090950e-01
4.877294e-01,-4.100965e-02,1.189483e-02,-1.096580e-01
5.000000e-01,-3.002046e-02,1.287018e-02,-1.100922e-01
5.122706e-01,-1.899387e-02,1.385809e-02,-1.103974e-01
5.245338e-01,-7.931268e-03,1.485599e-02,-1.105738e-01
5.367823e-01,3.166240e-03,1.586112e-02,-1.106221e-01
5.490086e-01,1.429776e-02,1.687052e-02,-1.105435e-01
5.612053e-01,2.546259e-02,1.788102e-02,-1.103395e-01
5.733652e-01,3.666019e-02,1.888924e-02,-1.100120e-01
5.854809e-01,4.789014e-02,1.989159e-02,-1.095633e-01
5.975452e-01,5.915211e-02,2.088423e-02,-1.089965e-01
6.095506e-01,7.044579e-02,2.186314e-02,-1.083146e-01
6.214901e-01,8.177090e-02,2.282407e-02,-1.075214e-01
6.333564e-01,9.312707e-02,2.376259e-02,-1.066210e-01
6.451423e-01,1.045139e-01,2.467412e-02,-1.056180e-01
6.568409e-01,1.159307e-01,2.555393e-02,-1.045173e-01
6.684449e-01,1.273769e-01,2.639719e-02,-1.033243e-01
6.799475e-01,1.388513e-01,2.719904e-02,-1.020448e-01
6.913417e-01,1.503528e-01,2.795458e-02,-1.006849e-01
7.026207e-01,1.618797e-01,2.865899e-02,-9.925106e-02
7.137775e-01,1.734302e-01,2.930756e-02,-9.775011e-02
7.248057e-01,1.850020e-01,2.989578e-02,-9.618917e-02
7.356984e-01,1.965924e-01,3.041936e-02,-9.457565e-02
7.464491e-01,2.081984e-01,3.087438e-02,-9.291720e-02
7.570514e-01,2.198161e-01,3.125727e-02,-9.122167e-02
7.674988e-01,2.314409e-01,3.156493e-02,-8.949709e-02
7.777851e-01,2.430671e-01,3.179474e-02,-8.775165e-02
7.879041e-01,2.546874e-01,3.194459e-02,-8.599359e-02
7.978497e-01,2.662933e-01,3.201296e-02,-8.423125e-02
8.076158e-01,2.778756e-01,3.199895e-02,-8.247292e-02
8.171966e-01,2.894254e-01,3.190243e-02,-8.072684e-02
8.265864e-01,3.009363e-01,3.172417e-02,-7.900106e-02
8.357795e-01,3.124066e-01,3.146607e-02,-7.730335e-02
8.447703e-01,3.238408e-01,3.113127e-02,-7.564103e-02
8.535534e-01,3.352491e-01,3.072420e-02,-7.402088e-02
8.621235e-01,3.466438e-01,3.025036e-02,-7.244904e-02
8.704756e-01,3.580313e-01,2.971595e-02,-7.093103e-02
8.786044e-01,3.694006e-01,2.912720e-02,-6.947178e-02
8.865052e-01,3.807103e-01,2.848967e-02,-6.807581e-02
8.941732e-01,3.918771e-01,2.780762e-02,-6.674743e-02
9.016038e-01,4.027691e-01,2.708363e-02,-6.549089e-02
9.087924e-01,4.132068e-01,2.631867e-02,-6.431051e-02
9.157348e-01,4.229729e-01,2.551250e-02,-6.321062e-02
9.224268e-01,4.318294e-01,2.466454e-02,-6.219542e-02
9.288643e-01,4.395396e-01,2.377480e-02,-6.126866e-02
9.350435e-01,4.458894e-01,2.284488e-02,-6.043328e-02
9.409606e-01,4.507087e-01,2.187852e-02,-5.969099e-02
9.466122e-01,4.538947e-01,2.088095e-02,-5.904196e-02
9.519946e-01,4.554624e-01,1.985546e-02,-5.848448e-02
9.571049e-01,4.556649e-01,1.879498e-02,-5.801478e-02
9.619398e-01,4.552259e-01,1.766983e-02,-5.762688e-02
9.664964e-01,4.556403e-01,1.641998e-02,-5.731258e-02
9.707720e-01,4.593619e-01,1.496544e-02,-5.706147e-02
9.747641e-01,4.696225e-01,1.324107e-02,-5.686168e-02
9.784702e-01,4.897556e-01,1.124303e-02,-5.670109e-02
9.818880e-01,5.221756e-01,9.058079e-03,-5.656910e-02
9.850156e-01,5.674024e-01,6.852495e-03,-5.645803e-02
9.878511e-01,6.235858e-01,4.821572e-03,-5.636366e-02
9.903926e-01,6.868099e-01,3.125850e-03,-5.628453e-02
9.926388e-01,7.520780e-01,1.846805e-03,-5.622046e-02
9.945883e-01,8.145214e-01,9.791884e-04,-5.617110e-02
9.962398e-01,8.703171e-01,4.544443e-04,-5.613517e-02
9.975924e-01,9.170425e-01,1.764665e-04,-5.611054e-02
9.986452e-01,9.535278e-01,5.228851e-05,-5.609469e-02
9.993977e-01,9.794461e-01,9.427270e-06,-5.608524e-02
9.998494e-01,9.948803e-01,4.526917e-07,-5.608036e-02
1.000000e+00,1.000000e+00,0.000000e+00,-5.607979e-02



==> data/ldcGhia/re-5000-linear-s_0.5/slice_const_y_1d.10000.csv <==
x,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,-2.448451e-02
1.505907e-04,7.357524e-07,2.498426e-03,-2.448310e-02
6.022719e-04,1.416530e-05,9.943218e-03,-2.447521e-02
1.354772e-03,7.275985e-05,2.218307e-02,-2.446288e-02
2.407637e-03,2.242319e-04,3.896365e-02,-2.444744e-02
3.760233e-03,5.224116e-04,5.991669e-02,-2.443089e-02
5.411745e-03,1.015104e-03,8.453560e-02,-2.441612e-02
7.361179e-03,1.730156e-03,1.121403e-01,-2.440735e-02
9.607360e-03,2.661972e-03,1.418480e-01,-2.441059e-02
1.214893e-02,3.762165e-03,1.725792e-01,-2.443398e-02
1.498437e-02,4.939077e-03,2.031331e-01,-2.448787e-02
1.811197e-02,6.070331e-03,2.323475e-01,-2.458446e-02
2.152983e-02,7.028783e-03,2.593166e-01,-2.473716e-02
2.523591e-02,7.715446e-03,2.835883e-01,-2.495988e-02
2.922797e-02,8.086458e-03,3.052341e-01,-2.526695e-02
3.350360e-02,8.160588e-03,3.247289e-01,-2.567343e-02
3.806023e-02,8.002586e-03,3.426731e-01,-2.619568e-02
4.289512e-02,7.691544e-03,3.594911e-01,-2.685133e-02
4.800535e-02,7.291903e-03,3.752527e-01,-2.765836e-02
5.338785e-02,6.840375e-03,3.896786e-01,-2.863329e-02
5.903937e-02,6.349224e-03,4.022759e-01,-2.978901e-02
6.495650e-02,5.816874e-03,4.125062e-01,-3.113278e-02
7.113569e-02,5.237134e-03,4.199169e-01,-3.266469e-02
7.757322e-02,4.604109e-03,4.242221e-01,-3.437708e-02
8.426519e-02,3.913967e-03,4.253410e-01,-3.625494e-02
9.120759e-02,3.165299e-03,4.234061e-01,-3.827743e-02
9.839623e-02,2.359043e-03,4.187447e-01,-4.042017e-02
1.058268e-01,1.498361e-03,4.118361e-01,-4.265796e-02
1.134948e-01,5.885982e-04,4.032505e-01,-4.496738e-02
1.213956e-01,-3.627605e-04,3.935738e-01,-4.732872e-02
1.295244e-01,-1.346323e-03,3.833326e-01,-4.972701e-02
1.378765e-01,-2.351384e-03,3.729329e-01,-5.215204e-02
1.464466e-01,-3.366866e-03,3.626288e-01,-5.459733e-02
1.552297e-01,-4.382416e-03,3.525246e-01,-5.705872e-02
1.642205e-01,-5.389343e-03,3.426082e-01,-5.953282e-02
1.734136e-01,-6.381160e-03,3.327999e-01,-6.201579e-02
1.828034e-01,-7.353637e-03,3.230008e-01,-6.450269e-02
1.923842e-01,-8.304456e-03,3.131274e-01,-6.698735e-02
2.021503e-01,-9.232662e-03,3.031273e-01,-6.946268e-02
2.120959e-01,-1.013813e-02,2.929795e-01,-7.192106e-02
2.222149e-01,-1.102113e-02,2.826853e-01,-7.435480e-02
2.325012e-01,-1.188218e-02,2.722573e-01,-7.675639e-02
2.429486e-01,-1.272190e-02,2.617108e-01,-7.911867e-02
2.535509e-01,-1.354112e-02,2.510589e-01,-8.143483e-02
2.643016e-01,-1.434087e-02,2.403115e-01,-8.369836e-02
2.751943e-01,-1.512250e-02,2.294755e-01,-8.590302e-02
2.862225e-01,-1.588763e-02,2.185562e-01,-8.804283e-02
2.973793e-01,-1.663822e-02,2.075581e-01,-9.011201e-02
3.086583e-01,-1.737654e-02,1.964856e-01,-9.210498e-02
3.200525e-01,-1.810512e-02,1.853434e-01,-9.401640e-02
3.315551e-01,-1.882674e-02,1.741363e-01,-9.584116e-02
3.431591e-01,-1.954438e-02,1.628693e-01,-9.757439e-02
3.548577e-01,-2.026122e-02,1.515473e-01,-9.921148e-02
3.666436e-01,-2.098055e-02,1.401749e-01,-1.007481e-01
3.785099e-01,-2.170579e-02,1.287567e-01,-1.021802e-01
3.904494e-01,-2.244040e-02,1.172971e-01,-1.035040e-01
4.024548e-01,-2.318788e-02,1.058001e-01,-1.047161e-01
4.145191e-01,-2.395169e-02,9.426934e-02,-1.058133e-01
4.266348e-01,-2.473523e-02,8.270837e-02,-1.067930e-01
4.387947e-01,-2.554180e-02,7.112039e-02,-1.076526e-01
4.509914e-01,-2.637450e-02,5.950834e-02,-1.083901e-01
4.632177e-01,-2.723624e-02,4.787491e-02,-1.090039e-01
4.754662e-01,-2.812966e-02,3.622259e-02,-1.094927e-01
4.877294e-01,-2.905708e-02,2.455364e-02,-1.098556e-01
5.000000e-01,-3.002046e-02,1.287018e-02,-1.100922e-01
5.122706e-01,-3.102134e-02,1.174142e-03,-1.102024e-01
5.245338e-01,-3.206081e-02,-1.053261e-02,-1.101867e-01
5.367823e-01,-3.313948e-02,-2.224829e-02,-1.100458e-01
5.490086e-01,-3.425741e-02,-3.397118e-02,-1.097810e-01
5.612053e-01,-3.541412e-02,-4.569952e-02,-1.093939e-01
5.733652e-01,-3.660855e-02,-5.743155e-02,-1.088867e-01
5.854809e-01,-3.783906e-02,-6.916543e-02,-1.082617e-01
5.975452e-01,-3.910339e-02,-8.089920e-02,-1.075218e-01
6.095506e-01,-4.039873e-02,-9.263079e-02,-1.066703e-01
6.214901e-01,-4.172164e-02,-1.043579e-01,-1.057107e-01
6.333564e-01,-4.306818e-02,-1.160782e-01,-1.046469e-01
6.451423e-01,-4.443383e-02,-1.277888e-01,-1.034832e-01
6.568409e-01,-4.581362e-02,-1.394869e-01,-1.022241e-01
6.684449e-01,-4.720210e-02,-1.511691e-01,-1.008745e-01
6.799475e-01,-4.859345e-02,-1.628320e-01,-9.943930e-02
6.913417e-01,-4.998148e-02,-1.744715e-01,-9.792383e-02
7.026207e-01,-5.135969e-02,-1.860832e-01,-9.633354e-02
7.137775e-01,-5.272135e-02,-1.976622e-01,-9.467404e-02
7.248057e-01,-5.405949e-02,-2.092031e-01,-9.295106e-02
7.356984e-01,-5.536704e-02,-2.206996e-01,-9.117044e-02
7.464491e-01,-5.663685e-02,-2.321452e-01,-8.933812e-02
7.570514e-01,-5.786189e-02,-2.435326e-01,-8.746006e-02
7.674988e-01,-5.903540e-02,-2.548551e-01,-8.554222e-02
7.777851e-01,-6.015109e-02,-2.661064e-01,-8.359057e-02
7.879041e-01,-6.120327e-02,-2.772819e-01,-8.161099e-02
7.978497e-01,-6.218696e-02,-2.883785e-01,-7.960923e-02
8.076158e-01,-6.309758e-02,-2.993944e-01,-7.759090e-02
8.171966e-01,-6.393046e-02,-3.103264e-01,-7.556142e-02
8.265864e-01,-6.467992e-02,-3.211663e-01,-7.352610e-02
8.357795e-01,-6.533813e-02,-3.318940e-01,-7.149017e-02
8.447703e-01,-6.589387e-02,-3.424708e-01,-6.945902e-02
8.535534e-01,-6.633184e-02,-3.528321e-01,-6.743836e-02
8.621235e-01,-6.663308e-02,-3.628851e-01,-6.543451e-02
8.704756e-01,-6.677762e-02,-3.725161e-01,-6.345455e-02
8.786044e-01,-6.675107e-02,-3.816150e-01,-6.150624e-02
8.865052e-01,-6.655664e-02,-3.901313e-01,-5.959760e-02
8.941732e-01,-6.623359e-02,-3.981685e-01,-5.773575e-02
9.016038e-01,-6.587898e-02,-4.061155e-01,-5.592500e-02
9.087924e-01,-6.566250e-02,-4.147764e-01,-5.416413e-02
9.157348e-01,-6.581584e-02,-4.254079e-01,-5.244349e-02
9.224268e-01,-6.657635e-02,-4.395307e-01,-5.074305e-02
9.288643e-01,-6.807941e-02,-4.584121e-01,-4.903313e-02
9.350435e-01,-7.022670e-02,-4.822611e-01,-4.727984e-02
9.409606e-01,-7.259377e-02,-5.094165e-01,-4.545639e-02
9.466122e-01,-7.444942e-02,-5.359919e-01,-4.355931e-02
9.519946e-01,-7.491965e-02,-5.563785e-01,-4.162381e-02
9.571049e-01,-7.325122e-02,-5.646277e-01,-3.972859e-02
9.619398e-01,-6.906444e-02,-5.562274e-01,-3.798136e-02
9.664964e-01,-6.248123e-02,-5.295005e-01,-3.648730e-02
9.707720e-01,-5.407973e-02,-4.860288e-01,-3.531560e-02
9.747641e-01,-4.471286e-02,-4.300200e-01,-3.448147e-02
9.784702e-01,-3.527991e-02,-3.670282e-01,-3.395037e-02
9.818880e-01,-2.653684e-02,-3.026051e-01,-3.365759e-02
9.850156e-01,-1.899112e-02,-2.413130e-01,-3.353087e-02
9.878511e-01,-1.288380e-02,-1.862577e-01,-3.350674e-02
9.903926e-01,-8.232545e-03,-1.390751e-01,-3.353782e-02
9.926388e-01,-4.901635e-03,-1.002016e-01,-3.359300e-02
9.945883e-01,-2.671706e-03,-6.925164e-02,-3.365405e-02
9.962398e-01,-1.294572e-03,-4.538162e-02,-3.371141e-02
9.975924e-01,-5.297447e-04,-2.757878e-02,-3.376059e-02
9.986452e-01,-1.657526e-04,-1.486065e-02,-3.379968e-02
9.993977e-01,-3.142052e-05,-6.395886e-03,-3.382791e-02
9.998494e-01,-1.592664e-06,-1.567542e-03,-3.384491e-02
1.000000e+00,0.000000e+00,0.000000e+00,-3.384763e-02



==> data/ldcGhia/re-5000-linear-s_1.0/slice_const_x_1d.10000.csv <==
y,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,-8.855394e-03
1.505907e-04,-1.707957e-03,8.992428e-07,-8.853785e-03
6.022719e-04,-6.835526e-03,1.756798e-05,-8.844168e-03
1.354772e-03,-1.539317e-02,9.170118e-05,-8.828566e-03
2.407637e-03,-2.739395e-02,2.889261e-04,-8.807746e-03
3.760233e-03,-4.283969e-02,6.931759e-04,-8.782839e-03
5.411745e-03,-6.168977e-02,1.398368e-03,-8.755590e-03
7.361179e-03,-8.380661e-02,2.496929e-03,-8.728747e-03
9.607360e-03,-1.088783e-01,4.064652e-03,-8.706631e-03
1.214893e-02,-1.363298e-01,6.142051e-03,-8.695753e-03
1.498437e-02,-1.652491e-01,8.714157e-03,-8.705267e-03
1.811197e-02,-1.943673e-01,1.169367e-02,-8.746873e-03
2.152983e-02,-2.221360e-01,1.491548e-02,-8.833814e-03
2.523591e-02,-2.469241e-01,1.815121e-02,-8.978870e-03
2.922797e-02,-2.673094e-01,2.114773e-02,-9.191802e-03
3.350360e-02,-2.823760e-01,2.368169e-02,-9.477317e-03
3.806023e-02,-2.918986e-01,2.561035e-02,-9.834474e-03
4.289512e-02,-2.963297e-01,2.689668e-02,-1.025790e-02
4.800535e-02,-2.966284e-01,2.759826e-02,-1.074014e-02
5.338785e-02,-2.939980e-01,2.783788e-02,-1.127261e-02
5.903937e-02,-2.896567e-01,2.775785e-02,-1.185100e-02
6.495650e-02,-2.847075e-01,2.750020e-02,-1.246865e-02
7.113569e-02,-2.798916e-01,2.717978e-02,-1.312966e-02
7.757322e-02,-2.758090e-01,2.687261e-02,-1.383117e-02
8.426519e-02,-2.723919e-01,2.663662e-02,-1.458077e-02
9.120759e-02,-2.696893e-01,2.646007e-02,-1.538241e-02
9.839623e-02,-2.668913e-01,2.634667e-02,-1.623153e-02
1.058268e-01,-2.637061e-01,2.621363e-02,-1.714452e-02
1.134948e-01,-2.592339e-01,2.600683e-02,-1.808639e-02
1.213956e-01,-2.536267e-01,2.565594e-02,-1.908780e-02
1.295244e-01,-2.469305e-01,2.513864e-02,-2.008783e-02
1.378765e-01,-2.401174e-01,2.453696e-02,-2.113140e-02
1.464466e-01,-2.336481e-01,2.390861e-02,-2.216307e-02
1.552297e-01,-2.280441e-01,2.338858e-02,-2.323490e-02
1.642205e-01,-2.230177e-01,2.295986e-02,-2.430810e-02
1.734136e-01,-2.183568e-01,2.265694e-02,-2.542069e-02
1.828034e-01,-2.135574e-01,2.239174e-02,-2.654284e-02
1.923842e-01,-2.084676e-01,2.216886e-02,-2.769110e-02
2.021503e-01,-2.028785e-01,2.192873e-02,-2.884343e-02
2.120959e-01,-1.968604e-01,2.168863e-02,-3.000210e-02
2.222149e-01,-1.904374e-01,2.142782e-02,-3.115306e-02
2.325012e-01,-1.837664e-01,2.116852e-02,-3.229340e-02
2.429486e-01,-1.769329e-01,2.091242e-02,-3.341582e-02
2.535509e-01,-1.700423e-01,2.067602e-02,-3.451735e-02
2.643016e-01,-1.631366e-01,2.046448e-02,-3.559453e-02
2.751943e-01,-1.562470e-01,2.028465e-02,-3.664512e-02
2.862225e-01,-1.493769e-01,2.013841e-02,-3.766698e-02
2.973793e-01,-1.425256e-01,2.002706e-02,-3.865817e-02
3.086583e-01,-1.356863e-01,1.995061e-02,-3.961679e-02
3.200525e-01,-1.288525e-01,1.990884e-02,-4.054099e-02
3.315551e-01,-1.220181e-01,1.990131e-02,-4.142894e-02
3.431591e-01,-1.151778e-01,1.992753e-02,-4.227881e-02
3.548577e-01,-1.083277e-01,1.998700e-02,-4.308885e-02
3.666436e-01,-1.014649e-01,2.007922e-02,-4.385734e-02
3.785099e-01,-9.458743e-02,2.020367e-02,-4.458262e-02
3.904494e-01,-8.769401e-02,2.035983e-02,-4.526313e-02
4.024548e-01,-8.078396e-02,2.054713e-02,-4.589740e-02
4.145191e-01,-7.385690e-02,2.076492e-02,-4.648406e-02
4.266348e-01,-6.691268e-02,2.101245e-02,-4.702187e-02
4.387947e-01,-5.995127e-02,2.128888e-02,-4.750970e-02
4.509914e-01,-5.297266e-02,2.159323e-02,-4.794658e-02
4.632177e-01,-4.597685e-02,2.192437e-02,-4.833167e-02
4.754662e-01,-3.896376e-02,2.228106e-02,-4.866428e-02
4.877294e-01,-3.193324e-02,2.266188e-02,-4.894389e-02
5.000000e-01,-2.488505e-02,2.306528e-02,-4.917014e-02
5.122706e-01,-1.781882e-02,2.348954e-02,-4.934285e-02
5.245338e-01,-1.073407e-02,2.393280e-02,-4.946200e-02
5.367823e-01,-3.630196e-03,2.439305e-02,-4.952778e-02
5.490086e-01,3.493529e-03,2.486814e-02,-4.954055e-02
5.612053e-01,1.063795e-02,2.535578e-02,-4.950085e-02
5.733652e-01,1.780401e-02,2.585355e-02,-4.940941e-02
5.854809e-01,2.499279e-02,2.635892e-02,-4.926718e-02
5.975452e-01,3.220542e-02,2.686929e-02,-4.907526e-02
6.095506e-01,3.944317e-02,2.738195e-02,-4.883497e-02
6.214901e-01,4.670738e-02,2.789415e-02,-4.854781e-02
6.333564e-01,5.399950e-02,2.840314e-02,-4.821545e-02
6.451423e-01,6.132109e-02,2.890616e-02,-4.783975e-02
6.568409e-01,6.867386e-02,2.940051e-02,-4.742274e-02
6.684449e-01,7.605966e-02,2.988360e-02,-4.696662e-02
6.799475e-01,8.348057e-02,3.035295e-02,-4.647374e-02
6.913417e-01,9.093887e-02,3.080629e-02,-4.594660e-02
7.026207e-01,9.843708e-02,3.124158e-02,-4.538783e-02
7.137775e-01,1.059779e-01,3.165703e-02,-4.480019e-02
7.248057e-01,1.135641e-01,3.205114e-02,-4.418653e-02
7.356984e-01,1.211983e-01,3.242271e-02,-4.354981e-02
7.464491e-01,1.288831e-01,3.277086e-02,-4.289308e-02
7.570514e-01,1.366200e-01,3.309492e-02,-4.221945e-02
7.674988e-01,1.444096e-01,3.339450e-02,-4.153210e-02
7.777851e-01,1.522509e-01,3.366933e-02,-4.083427e-02
7.879041e-01,1.601408e-01,3.391925e-02,-4.012927e-02
7.978497e-01,1.680734e-01,3.414416e-02,-3.942044e-02
8.076158e-01,1.760402e-01,3.434401e-02,-3.871118e-02
8.171966e-01,1.840289e-01,3.451867e-02,-3.800498e-02
8.265864e-01,1.920253e-01,3.466776e-02,-3.730512e-02
8.357795e-01,2.000149e-01,3.479367e-02,-3.661457e-02
8.447703e-01,2.079636e-01,3.489640e-02,-3.594023e-02
8.535534e-01,2.158361e-01,3.495567e-02,-3.528455e-02
8.621235e-01,2.237602e-01,3.500951e-02,-3.461694e-02
8.704756e-01,2.316114e-01,3.518290e-02,-3.399289e-02
8.786044e-01,2.383178e-01,3.509094e-02,-3.362956e-02
8.865052e-01,2.453358e-01,3.425386e-02,-3.301321e-02
8.941732e-01,2.576699e-01,3.497904e-02,-3.120243e-02
9.016038e-01,2.654689e-01,3.870297e-02,-3.105591e-02
9.087924e-01,2.543640e-01,3.588671e-02,-3.586360e-02
9.157348e-01,2.556410e-01,2.319326e-02,-3.485569e-02
9.224268e-01,3.251039e-01,2.611242e-02,-1.935011e-02
9.288643e-01,3.513561e-01,5.928890e-02,-1.477997e-02
9.350435e-01,2.555609e-01,6.230641e-02,-4.392026e-02
9.409606e-01,2.302170e-01,8.010102e-03,-6.722303e-02
9.466122e-01,2.786865e-01,-4.446627e-02,-1.776839e-02
9.519946e-01,6.640511e-01,3.064678e-02,3.738256e-02
9.571049e-01,4.118999e-01,1.419662e-01,1.373202e-02
9.619398e-01,2.405006e-01,1.047008e-01,-8.090906e-02
9.664964e-01,2.708429e-01,-2.724920e-02,-1.478676e-01
9.707720e-01,2.275585e-01,-1.917264e-01,3.697036e-03
9.747641e-01,5.418261e-01,-1.496453e-01,7.089770e-02
9.784702e-01,1.259838e+00,1.533356e-02,1.293793e-01
9.818880e-01,5.469124e-01,1.189442e-01,6.729864e-02
9.850156e-01,4.418447e-01,1.286245e-01,2.920645e-02
9.878511e-01,4.938205e-01,1.365693e-01,1.591777e-02
9.903926e-01,5.161124e-01,1.442795e-01,6.341027e-03
9.926388e-01,5.260321e-01,1.368072e-01,-1.466517e-02
9.945883e-01,5.254440e-01,9.519504e-02,-5.430183e-02
9.962398e-01,5.491685e-01,4.048297e-02,-7.674950e-02
9.975924e-01,6.523857e-01,8.498234e-03,-7.002935e-02
9.986452e-01,7.961318e-01,2.885446e-04,-6.057139e-02
9.993977e-01,9.091830e-01,-2.092486e-04,-5.641707e-02
9.998494e-01,9.769820e-01,-1.572646e-05,-5.536914e-02
1.000000e+00,1.000000e+00,0.000000e+00,-5.521736e-02



==> data/ldcGhia/re-5000-linear-s_1.0/slice_const_x_1d.new.csv <==
y,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,-7.757197e-03
6.168376e-05,-9.589046e-04,7.896895e-08,-7.756845e-03
2.467198e-04,-3.825214e-03,1.535555e-06,-7.754782e-03
5.550625e-04,-8.567772e-03,7.974361e-06,-7.751476e-03
9.866358e-04,-1.513480e-02,2.495132e-05,-7.747151e-03
1.541333e-03,-2.345394e-02,5.932732e-05,-7.742115e-03
2.219018e-03,-3.343215e-02,1.183763e-04,-7.736782e-03
3.019522e-03,-4.495526e-02,2.086881e-04,-7.731692e-03
3.942649e-03,-5.788737e-02,3.349288e-04,-7.727547e-03
4.988171e-03,-7.207037e-02,4.985574e-04,-7.725262e-03
6.155830e-03,-8.732434e-02,6.966425e-04,-7.726025e-03
7.445337e-03,-1.034497e-01,9.209675e-04,-7.731372e-03
8.856375e-03,-1.202324e-01,1.157643e-03,-7.743255e-03
1.038859e-02,-1.374525e-01,1.387446e-03,-7.764117e-03
1.204162e-02,-1.548971e-01,1.587062e-03,-7.796937e-03
1.381504e-02,-1.723772e-01,1.731262e-03,-7.845277e-03
1.570842e-02,-1.897441e-01,1.795875e-03,-7.913302e-03
1.772129e-02,-2.069053e-01,1.761159e-03,-8.005798e-03
1.985316e-02,-2.238321e-01,1.614930e-03,-8.128201e-03
2.210349e-02,-2.405574e-01,1.354744e-03,-8.286635e-03
2.447174e-02,-2.571599e-01,9.884648e-04,-8.487965e-03
2.695732e-02,-2.737372e-01,5.329704e-04,-8.739861e-03
2.955962e-02,-2.903729e-01,1.122374e-05,-9.050813e-03
3.227798e-02,-3.071035e-01,-5.514955e-04,-9.430096e-03
3.511176e-02,-3.238951e-01,-1.131164e-03,-9.887615e-03
3.806023e-02,-3.406324e-01,-1.707498e-03,-1.043363e-02
4.112269e-02,-3.571211e-01,-2.264963e-03,-1.107834e-02
4.429836e-02,-3.731016e-01,-2.792544e-03,-1.183136e-02
4.758647e-02,-3.882669e-01,-3.282903e-03,-1.270107e-02
5.098621e-02,-4.022847e-01,-3.731528e-03,-1.369393e-02
5.449674e-02,-4.148195e-01,-4.136244e-03,-1.481376e-02
5.811718e-02,-4.255568e-01,-4.497061e-03,-1.606116e-02
6.184666e-02,-4.342275e-01,-4.816174e-03,-1.743304e-02
6.568424e-02,-4.406332e-01,-5.097896e-03,-1.892253e-02
6.962899e-02,-4.446667e-01,-5.348384e-03,-2.051913e-02
7.367992e-02,-4.463278e-01,-5.575121e-03,-2.220937e-02
7.783604e-02,-4.457285e-01,-5.786193e-03,-2.397770e-02
8.209632e-02,-4.430871e-01,-5.989440e-03,-2.580770e-02
8.645971e-02,-4.387107e-01,-6.191606e-03,-2.768331e-02
9.092514e-02,-4.329678e-01,-6.397603e-03,-2.958996e-02
9.549150e-02,-4.262548e-01,-6.610020e-03,-3.151548e-02
1.001577e-01,-4.189598e-01,-6.828936e-03,-3.345061e-02
1.049225e-01,-4.114309e-01,-7.052078e-03,-3.538915e-02
1.097848e-01,-4.039514e-01,-7.275270e-03,-3.732773e-02
1.147434e-01,-3.967250e-01,-7.493093e-03,-3.926536e-02
1.197970e-01,-3.898726e-01,-7.699620e-03,-4.120275e-02
1.249445e-01,-3.834394e-01,-7.889124e-03,-4.314164e-02
1.301845e-01,-3.774087e-01,-8.056638e-03,-4.508415e-02
1.355157e-01,-3.717201e-01,-8.198316e-03,-4.703222e-02
1.409369e-01,-3.662889e-01,-8.311583e-03,-4.898727e-02
1.464466e-01,-3.610228e-01,-8.395093e-03,-5.094997e-02
1.520436e-01,-3.558353e-01,-8.448552e-03,-5.292016e-02
1.577264e-01,-3.506538e-01,-8.472453e-03,-5.489690e-02
1.634937e-01,-3.454238e-01,-8.467806e-03,-5.687860e-02
1.693441e-01,-3.401092e-01,-8.435882e-03,-5.886321e-02
1.752760e-01,-3.346902e-01,-8.378012e-03,-6.084834e-02
1.812880e-01,-3.291598e-01,-8.295456e-03,-6.283146e-02
1.873787e-01,-3.235198e-01,-8.189326e-03,-6.481002e-02
1.935465e-01,-3.177772e-01,-8.060564e-03,-6.678150e-02
1.997899e-01,-3.119415e-01,-7.909946e-03,-6.874350e-02
2.061074e-01,-3.060224e-01,-7.738114e-03,-7.069374e-02
2.124974e-01,-3.000287e-01,-7.545607e-03,-7.263009e-02
2.189583e-01,-2.939676e-01,-7.332899e-03,-7.455050e-02
2.254886e-01,-2.878448e-01,-7.100427e-03,-7.645305e-02
2.320866e-01,-2.816641e-01,-6.848608e-03,-7.833590e-02
2.387507e-01,-2.754284e-01,-6.577857e-03,-8.019725e-02
2.454793e-01,-2.691393e-01,-6.288596e-03,-8.203537e-02
2.522707e-01,-2.627982e-01,-5.981250e-03,-8.384856e-02
2.591232e-01,-2.564059e-01,-5.656253e-03,-8.563516e-02
2.660351e-01,-2.499634e-01,-5.314039e-03,-8.739354e-02
2.730048e-01,-2.434713e-01,-4.955045e-03,-8.912210e-02
2.800304e-01,-2.369308e-01,-4.579699e-03,-9.081926e-02
2.871104e-01,-2.303429e-01,-4.188424e-03,-9.248348e-02
2.942428e-01,-2.237088e-01,-3.781630e-03,-9.411325e-02
3.014261e-01,-2.170298e-01,-3.359716e-03,-9.570709e-02
3.086583e-01,-2.103073e-01,-2.923068e-03,-9.726358e-02
3.159377e-01,-2.035427e-01,-2.472060e-03,-9.878131e-02
3.232626e-01,-1.967376e-01,-2.007053e-03,-1.002589e-01
3.306310e-01,-1.898935e-01,-1.528398e-03,-1.016951e-01
3.380413e-01,-1.830117e-01,-1.036440e-03,-1.030885e-01
3.454915e-01,-1.760937e-01,-5.315134e-04,-1.044381e-01
3.529798e-01,-1.691410e-01,-1.395065e-05,-1.057424e-01
3.605044e-01,-1.621549e-01,5.159205e-04,-1.070005e-01
3.680635e-01,-1.551368e-01,1.057773e-03,-1.082112e-01
3.756551e-01,-1.480879e-01,1.611281e-03,-1.093734e-01
3.832773e-01,-1.410096e-01,2.176114e-03,-1.104862e-01
3.909284e-01,-1.339031e-01,2.751941e-03,-1.115486e-01
3.986064e-01,-1.267696e-01,3.338423e-03,-1.125596e-01
4.063093e-01,-1.196102e-01,3.935216e-03,-1.135185e-01
4.140354e-01,-1.124260e-01,4.541966e-03,-1.144244e-01
4.217828e-01,-1.052180e-01,5.158309e-03,-1.152765e-01
4.295494e-01,-9.798732e-02,5.783868e-03,-1.160743e-01
4.373334e-01,-9.073482e-02,6.418252e-03,-1.168170e-01
4.451328e-01,-8.346143e-02,7.061055e-03,-1.175041e-01
4.529458e-01,-7.616797e-02,7.711851e-03,-1.181350e-01
4.607705e-01,-6.885523e-02,8.370195e-03,-1.187094e-01
4.686047e-01,-6.152396e-02,9.035619e-03,-1.192268e-01
4.764468e-01,-5.417482e-02,9.707633e-03,-1.196870e-01
4.842946e-01,-4.680846e-02,1.038572e-02,-1.200896e-01
4.921463e-01,-3.942544e-02,1.106933e-02,-1.204346e-01
5.000000e-01,-3.202629e-02,1.175790e-02,-1.207217e-01
5.078537e-01,-2.461150e-02,1.245081e-02,-1.209511e-01
5.157054e-01,-1.718149e-02,1.314743e-02,-1.211227e-01
5.235532e-01,-9.736644e-03,1.384708e-02,-1.212366e-01
5.313953e-01,-2.277322e-03,1.454906e-02,-1.212930e-01
5.392295e-01,5.196173e-03,1.525260e-02,-1.212923e-01
5.470542e-01,1.268357e-02,1.595693e-02,-1.212347e-01
5.548672e-01,2.018462e-02,1.666120e-02,-1.211207e-01
5.626666e-01,2.769912e-02,1.736457e-02,-1.209508e-01
5.704506e-01,3.522687e-02,1.806610e-02,-1.207256e-01
5.782172e-01,4.276770e-02,1.876485e-02,-1.204457e-01
5.859646e-01,5.032147e-02,1.945983e-02,-1.201119e-01
5.936907e-01,5.788804e-02,2.014998e-02,-1.197250e-01
6.013936e-01,6.546726e-02,2.083424e-02,-1.192860e-01
6.090716e-01,7.305901e-02,2.151149e-02,-1.187958e-01
6.167227e-01,8.066317e-02,2.218056e-02,-1.182555e-01
6.243449e-01,8.827958e-02,2.284028e-02,-1.176662e-01
6.319365e-01,9.590811e-02,2.348939e-02,-1.170292e-01
6.394956e-01,1.035486e-01,2.412666e-02,-1.163457e-01
6.470202e-01,1.112008e-01,2.475079e-02,-1.156172e-01
6.545085e-01,1.188646e-01,2.536048e-02,-1.148450e-01
6.619587e-01,1.265397e-01,2.595439e-02,-1.140308e-01
6.693690e-01,1.342259e-01,2.653118e-02,-1.131760e-01
6.767374e-01,1.419227e-01,2.708950e-02,-1.122824e-01
6.840623e-01,1.496299e-01,2.762799e-02,-1.113518e-01
6.913417e-01,1.573470e-01,2.814530e-02,-1.103858e-01
6.985739e-01,1.650736e-01,2.864009e-02,-1.093864e-01
7.057572e-01,1.728092e-01,2.911103e-02,-1.083555e-01
7.128896e-01,1.805531e-01,2.955682e-02,-1.072950e-01
7.199696e-01,1.883047e-01,2.997620e-02,-1.062071e-01
7.269952e-01,1.960632e-01,3.036793e-02,-1.050937e-01
7.339649e-01,2.038279e-01,3.073084e-02,-1.039571e-01
7.408768e-01,2.115979e-01,3.106381e-02,-1.027995e-01
7.477293e-01,2.193722e-01,3.136579e-02,-1.016229e-01
7.545207e-01,2.271498e-01,3.163580e-02,-1.004298e-01
7.612493e-01,2.349295e-01,3.187293e-02,-9.922236e-02
7.679134e-01,2.427099e-01,3.207638e-02,-9.800294e-02
7.745114e-01,2.504896e-01,3.224543e-02,-9.677389e-02
7.810417e-01,2.582668e-01,3.237946e-02,-9.553755e-02
7.875026e-01,2.660398e-01,3.247795e-02,-9.429631e-02
7.938926e-01,2.738062e-01,3.254047e-02,-9.305254e-02
8.002101e-01,2.815637e-01,3.256674e-02,-9.180862e-02
8.064535e-01,2.893097e-01,3.255656e-02,-9.056693e-02
8.126213e-01,2.970415e-01,3.250987e-02,-8.932983e-02
8.187120e-01,3.047563e-01,3.242674e-02,-8.809967e-02
8.247240e-01,3.124517e-01,3.230739e-02,-8.687874e-02
8.306559e-01,3.201257e-01,3.215224e-02,-8.566932e-02
8.365063e-01,3.277770e-01,3.196185e-02,-8.447360e-02
8.422736e-01,3.354054e-01,3.173704e-02,-8.329373e-02
8.479564e-01,3.430115e-01,3.147881e-02,-8.213175e-02
8.535534e-01,3.505973e-01,3.118841e-02,-8.098960e-02
8.590631e-01,3.581655e-01,3.086729e-02,-7.986911e-02
8.644843e-01,3.657189e-01,3.051709e-02,-7.877198e-02
8.698155e-01,3.732598e-01,3.013959e-02,-7.769980e-02
8.750555e-01,3.807884e-01,2.973664e-02,-7.665402e-02
8.802030e-01,3.883015e-01,2.931007e-02,-7.563600e-02
8.852566e-01,3.957905e-01,2.886163e-02,-7.464700e-02
8.902152e-01,4.032402e-01,2.839285e-02,-7.368819e-02
8.950775e-01,4.106270e-01,2.790501e-02,-7.276073e-02
8.998423e-01,4.179176e-01,2.739907e-02,-7.186571e-02
9.045085e-01,4.250694e-01,2.687564e-02,-7.100424e-02
9.090749e-01,4.320297e-01,2.633496e-02,-7.017743e-02
9.135403e-01,4.387377e-01,2.577699e-02,-6.938639e-02
9.179037e-01,4.451260e-01,2.520145e-02,-6.863222e-02
9.221640e-01,4.511228e-01,2.460795e-02,-6.791598e-02
9.263201e-01,4.566552e-01,2.399607e-02,-6.723867e-02
9.303710e-01,4.616523e-01,2.336554e-02,-6.660120e-02
9.343158e-01,4.660478e-01,2.271629e-02,-6.600429e-02
9.381533e-01,4.697834e-01,2.204856e-02,-6.544847e-02
9.418828e-01,4.728114e-01,2.136291e-02,-6.493403e-02
9.455033e-01,4.750987e-01,2.066010e-02,-6.446095e-02
9.490138e-01,4.766326e-01,1.994073e-02,-6.402890e-02
9.524135e-01,4.774320e-01,1.920460e-02,-6.363720e-02
9.557016e-01,4.775667e-01,1.844968e-02,-6.328478e-02
9.588773e-01,4.771874e-01,1.767089e-02,-6.297022e-02
9.619398e-01,4.765635e-01,1.685913e-02,-6.269167e-02
9.648882e-01,4.761228e-01,1.600112e-02,-6.244690e-02
9.677220e-01,4.764777e-01,1.508079e-02,-6.223330e-02
9.704404e-01,4.784219e-01,1.408226e-02,-6.204791e-02
9.730427e-01,4.828838e-01,1.299421e-02,-6.188755e-02
9.755283e-01,4.908350e-01,1.181440e-02,-6.174898e-02
9.778965e-01,5.031630e-01,1.055311e-02,-6.162905e-02
9.801468e-01,5.205329e-01,9.234226e-03,-6.152492e-02
9.822787e-01,5.432664e-01,7.893519e-03,-6.143413e-02
9.842916e-01,5.712670e-01,6.574325e-03,-6.135475e-02
9.861850e-01,6.040055e-01,5.321661e-03,-6.128530e-02
9.879584e-01,6.405716e-01,4.176114e-03,-6.122472e-02
9.896114e-01,6.797777e-01,3.168782e-03,-6.117225e-02
9.911436e-01,7.202934e-01,2.318190e-03,-6.112731e-02
9.925547e-01,7.607841e-01,1.629503e-03,-6.108937e-02
9.938442e-01,8.000291e-01,1.095837e-03,-6.105792e-02
9.950118e-01,8.370053e-01,7.010605e-04,-6.103235e-02
9.960574e-01,8.709273e-01,4.233150e-04,-6.101202e-02
9.969805e-01,9.012501e-01,2.385063e-04,-6.099622e-02
9.977810e-01,9.276410e-01,1.232171e-04,-6.098423e-02
9.984587e-01,9.499351e-01,5.673746e-05,-6.097538e-02
9.990134e-01,9.680849e-01,2.215857e-05,-6.096903e-02
9.994449e-01,9.821130e-01,6.658750e-06,-6.096467e-02
9.997533e-01,9.920732e-01,1.221398e-06,-6.096186e-02
9.999383e-01,9.980219e-01,5.991360e-08,-6.096030e-02
1.000000e+00,1.000000e+00,0.000000e+00,-6.096009e-02



==> data/ldcGhia/re-5000-linear-s_1.0/slice_const_y_1d.10000.csv <==
x,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,-1.002159e-02
1.505907e-04,3.137591e-07,1.603320e-03,-1.002100e-02
6.022719e-04,6.051468e-06,6.377989e-03,-1.001763e-02
1.354772e-03,3.114084e-05,1.421828e-02,-1.001234e-02
2.407637e-03,9.619585e-05,2.494780e-02,-1.000566e-02
3.760233e-03,2.247509e-04,3.831724e-02,-9.998347e-03
5.411745e-03,4.381358e-04,5.399893e-02,-9.991527e-03
7.361179e-03,7.494177e-04,7.157891e-02,-9.986800e-03
9.607360e-03,1.157232e-03,9.055105e-02,-9.986443e-03
1.214893e-02,1.640851e-03,1.103217e-01,-9.993592e-03
1.498437e-02,2.158331e-03,1.302358e-01,-1.001236e-02
1.811197e-02,2.649615e-03,1.496316e-01,-1.004783e-02
2.152983e-02,3.045626e-03,1.679217e-01,-1.010584e-02
2.523591e-02,3.282349e-03,1.846824e-01,-1.019274e-02
2.922797e-02,3.316084e-03,1.997172e-01,-1.031507e-02
3.350360e-02,3.134105e-03,2.130609e-01,-1.047945e-02
3.806023e-02,2.755608e-03,2.249116e-01,-1.069248e-02
4.289512e-02,2.222006e-03,2.355122e-01,-1.096080e-02
4.800535e-02,1.581171e-03,2.450349e-01,-1.129086e-02
5.338785e-02,8.733059e-04,2.535192e-01,-1.168851e-02
5.903937e-02,1.241782e-04,2.608820e-01,-1.215845e-02
6.495650e-02,-6.537481e-04,2.669777e-01,-1.270365e-02
7.113569e-02,-1.455966e-03,2.716688e-01,-1.332498e-02
7.757322e-02,-2.280560e-03,2.748757e-01,-1.402117e-02
8.426519e-02,-3.124965e-03,2.765962e-01,-1.478891e-02
9.120759e-02,-3.984890e-03,2.768985e-01,-1.562323e-02
9.839623e-02,-4.854629e-03,2.759004e-01,-1.651797e-02
1.058268e-01,-5.728019e-03,2.737447e-01,-1.746620e-02
1.134948e-01,-6.599525e-03,2.705816e-01,-1.846057e-02
1.213956e-01,-7.465067e-03,2.665608e-01,-1.949366e-02
1.295244e-01,-8.322282e-03,2.618328e-01,-2.055826e-02
1.378765e-01,-9.170115e-03,2.565509e-01,-2.164771e-02
1.464466e-01,-1.000785e-02,2.508679e-01,-2.275616e-02
1.552297e-01,-1.083390e-02,2.449245e-01,-2.387879e-02
1.642205e-01,-1.164491e-02,2.388315e-01,-2.501175e-02
1.734136e-01,-1.243546e-02,2.326557e-01,-2.615192e-02
1.828034e-01,-1.319862e-02,2.264150e-01,-2.729655e-02
1.923842e-01,-1.392724e-02,2.200879e-01,-2.844280e-02
2.021503e-01,-1.461538e-02,2.136336e-01,-2.958739e-02
2.120959e-01,-1.525950e-02,2.070136e-01,-3.072659e-02
2.222149e-01,-1.585897e-02,2.002090e-01,-3.185625e-02
2.325012e-01,-1.641578e-02,1.932260e-01,-3.297211e-02
2.429486e-01,-1.693376e-02,1.860923e-01,-3.407009e-02
2.535509e-01,-1.741758e-02,1.788473e-01,-3.514653e-02
2.643016e-01,-1.787183e-02,1.715312e-01,-3.619824e-02
2.751943e-01,-1.830057e-02,1.641774e-01,-3.722256e-02
2.862225e-01,-1.870713e-02,1.568090e-01,-3.821720e-02
2.973793e-01,-1.909423e-02,1.494390e-01,-3.918017e-02
3.086583e-01,-1.946417e-02,1.420727e-01,-4.010965e-02
3.200525e-01,-1.981906e-02,1.347100e-01,-4.100391e-02
3.315551e-01,-2.016095e-02,1.273485e-01,-4.186128e-02
3.431591e-01,-2.049196e-02,1.199843e-01,-4.268012e-02
3.548577e-01,-2.081430e-02,1.126140e-01,-4.345879e-02
3.666436e-01,-2.113030e-02,1.052344e-01,-4.419570e-02
3.785099e-01,-2.144236e-02,9.784290e-02,-4.488932e-02
3.904494e-01,-2.175298e-02,9.043787e-02,-4.553816e-02
4.024548e-01,-2.206468e-02,8.301804e-02,-4.614082e-02
4.145191e-01,-2.237999e-02,7.558261e-02,-4.669599e-02
4.266348e-01,-2.270141e-02,6.813105e-02,-4.720249e-02
4.387947e-01,-2.303135e-02,6.066300e-02,-4.765926e-02
4.509914e-01,-2.337216e-02,5.317815e-02,-4.806537e-02
4.632177e-01,-2.372600e-02,4.567623e-02,-4.842004e-02
4.754662e-01,-2.409491e-02,3.815698e-02,-4.872266e-02
4.877294e-01,-2.448072e-02,3.062009e-02,-4.897278e-02
5.000000e-01,-2.488505e-02,2.306528e-02,-4.917014e-02
5.122706e-01,-2.530930e-02,1.549225e-02,-4.931464e-02
5.245338e-01,-2.575461e-02,7.900742e-03,-4.940638e-02
5.367823e-01,-2.622185e-02,2.905126e-04,-4.944565e-02
5.490086e-01,-2.671163e-02,-7.338625e-03,-4.943293e-02
5.612053e-01,-2.722425e-02,-1.498680e-02,-4.936891e-02
5.733652e-01,-2.775974e-02,-2.265408e-02,-4.925444e-02
5.854809e-01,-2.831782e-02,-3.034045e-02,-4.909059e-02
5.975452e-01,-2.889794e-02,-3.804584e-02,-4.887860e-02
6.095506e-01,-2.949923e-02,-4.577011e-02,-4.861992e-02
6.214901e-01,-3.012058e-02,-5.351307e-02,-4.831614e-02
6.333564e-01,-3.076063e-02,-6.127453e-02,-4.796903e-02
6.451423e-01,-3.141778e-02,-6.905428e-02,-4.758053e-02
6.568409e-01,-3.209020e-02,-7.685214e-02,-4.715270e-02
6.684449e-01,-3.277591e-02,-8.466800e-02,-4.668775e-02
6.799475e-01,-3.347289e-02,-9.250187e-02,-4.618800e-02
6.913417e-01,-3.417892e-02,-1.003540e-01,-4.565586e-02
7.026207e-01,-3.489072e-02,-1.082242e-01,-4.509389e-02
7.137775e-01,-3.560788e-02,-1.161117e-01,-4.450488e-02
7.248057e-01,-3.633371e-02,-1.240242e-01,-4.389051e-02
7.356984e-01,-3.704544e-02,-1.319603e-01,-4.325346e-02
7.464491e-01,-3.773813e-02,-1.398756e-01,-4.260365e-02
7.570514e-01,-3.852842e-02,-1.478568e-01,-4.193105e-02
7.674988e-01,-3.926880e-02,-1.560358e-01,-4.121701e-02
7.777851e-01,-3.962760e-02,-1.637921e-01,-4.056579e-02
7.879041e-01,-4.063602e-02,-1.714088e-01,-3.992529e-02
7.978497e-01,-4.223200e-02,-1.811453e-01,-3.892979e-02
8.076158e-01,-4.092075e-02,-1.889814e-01,-3.833316e-02
8.171966e-01,-4.101226e-02,-1.920024e-01,-3.849044e-02
8.265864e-01,-4.805088e-02,-2.065621e-01,-3.632597e-02
8.357795e-01,-4.486887e-02,-2.245942e-01,-3.450812e-02
8.447703e-01,-3.345335e-02,-2.075093e-01,-3.870825e-02
8.535534e-01,-5.119124e-02,-2.158899e-01,-3.662124e-02
8.621235e-01,-6.618447e-02,-2.832670e-01,-2.529224e-02
8.704756e-01,-2.520483e-02,-2.500868e-01,-3.460456e-02
8.786044e-01,-2.947674e-02,-2.034703e-01,-4.863763e-02
8.865052e-01,-8.824461e-02,-2.769726e-01,-2.029171e-02
8.941732e-01,-6.410364e-02,-4.178660e-01,-9.823636e-03
9.016038e-01,1.224817e-02,-2.118084e-01,-4.774116e-02
9.087924e-01,-4.919322e-02,-2.341030e-01,-5.341953e-02
9.157348e-01,-1.272742e-01,-4.873225e-01,1.525169e-02
9.224268e-01,-1.564517e-02,-4.177897e-01,-2.243743e-02
9.288643e-01,-5.878436e-03,-2.336975e-01,-8.740178e-02
9.350435e-01,-9.831607e-02,-3.240984e-01,-1.671477e-02
9.409606e-01,-9.177846e-02,-7.283560e-01,4.274882e-02
9.466122e-01,2.387572e-02,-3.153859e-01,-3.446022e-02
9.519946e-01,-1.254605e-02,-2.695899e-01,-7.483728e-02
9.571049e-01,-8.803730e-02,-4.302370e-01,-7.849329e-03
9.619398e-01,-7.369461e-02,-6.417318e-01,1.488675e-02
9.664964e-01,-2.230760e-02,-4.245386e-01,-2.693409e-02
9.707720e-01,-1.634698e-02,-3.489363e-01,-4.002780e-02
9.747641e-01,-2.380444e-02,-4.234216e-01,-2.676829e-02
9.784702e-01,-2.813272e-02,-4.255247e-01,-2.057123e-02
9.818880e-01,-2.517510e-02,-3.754235e-01,-2.103954e-02
9.850156e-01,-1.893686e-02,-3.176435e-01,-2.155287e-02
9.878511e-01,-1.326254e-02,-2.598807e-01,-2.141992e-02
9.903926e-01,-8.867668e-03,-2.050695e-01,-2.124528e-02
9.926388e-01,-5.610511e-03,-1.556075e-01,-2.116164e-02
9.945883e-01,-3.294515e-03,-1.127919e-01,-2.113962e-02
9.962398e-01,-1.737573e-03,-7.709911e-02,-2.115068e-02
9.975924e-01,-7.774426e-04,-4.853046e-02,-2.117967e-02
9.986452e-01,-2.650458e-04,-2.686173e-02,-2.121790e-02
9.993977e-01,-5.410820e-05,-1.177236e-02,-2.125702e-02
9.998494e-01,-2.937099e-06,-2.914411e-03,-2.128680e-02
1.000000e+00,0.000000e+00,0.000000e+00,-2.129296e-02



==> data/ldcGhia/re-5000-linear-s_1.0/slice_const_y_1d.new.csv <==
x,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,-2.666505e-02
6.168376e-05,1.348835e-07,1.106897e-03,-2.666446e-02
2.467198e-04,2.639442e-06,4.418279e-03,-2.666095e-02
5.550625e-04,1.380210e-05,9.906228e-03,-2.665522e-02
9.866358e-04,4.359682e-05,1.752417e-02,-2.664753e-02
1.541333e-03,1.049679e-04,2.720652e-02,-2.663823e-02
2.219018e-03,2.128249e-04,3.886761e-02,-2.662774e-02
3.019522e-03,3.827750e-04,5.239963e-02,-2.661666e-02
3.942649e-03,6.296245e-04,6.766946e-02,-2.660574e-02
4.988171e-03,9.657065e-04,8.451437e-02,-2.659592e-02
6.155830e-03,1.399127e-03,1.027375e-01,-2.658844e-02
7.445337e-03,1.932071e-03,1.221039e-01,-2.658485e-02
8.856375e-03,2.559359e-03,1.423393e-01,-2.658712e-02
1.038859e-02,3.267513e-03,1.631327e-01,-2.659763e-02
1.204162e-02,4.034598e-03,1.841453e-01,-2.661924e-02
1.381504e-02,4.831087e-03,2.050267e-01,-2.665522e-02
1.570842e-02,5.621924e-03,2.254371e-01,-2.670926e-02
1.772129e-02,6.369721e-03,2.450757e-01,-2.678531e-02
1.985316e-02,7.038807e-03,2.637076e-01,-2.688753e-02
2.210349e-02,7.599504e-03,2.811875e-01,-2.702021e-02
2.447174e-02,8.031850e-03,2.974709e-01,-2.718769e-02
2.695732e-02,8.327883e-03,3.126102e-01,-2.739438e-02
2.955962e-02,8.491891e-03,3.267335e-01,-2.764479e-02
3.227798e-02,8.538483e-03,3.400108e-01,-2.794361e-02
3.511176e-02,8.488912e-03,3.526126e-01,-2.829578e-02
3.806023e-02,8.366635e-03,3.646733e-01,-2.870644e-02
4.112269e-02,8.193213e-03,3.762640e-01,-2.918087e-02
4.429836e-02,7.985487e-03,3.873830e-01,-2.972433e-02
4.758647e-02,7.754418e-03,3.979600e-01,-3.034182e-02
5.098621e-02,7.505421e-03,4.078728e-01,-3.103780e-02
5.449674e-02,7.239608e-03,4.169677e-01,-3.181587e-02
5.811718e-02,6.955320e-03,4.250809e-01,-3.267856e-02
6.184666e-02,6.649482e-03,4.320563e-01,-3.362705e-02
6.568424e-02,6.318584e-03,4.377595e-01,-3.466101e-02
6.962899e-02,5.959304e-03,4.420881e-01,-3.577857e-02
7.367992e-02,5.568880e-03,4.449790e-01,-3.697627e-02
7.783604e-02,5.145322e-03,4.464127e-01,-3.824927e-02
8.209632e-02,4.687530e-03,4.464153e-01,-3.959152e-02
8.645971e-02,4.195364e-03,4.450570e-01,-4.099608e-02
9.092514e-02,3.669649e-03,4.424484e-01,-4.245550e-02
9.549150e-02,3.112149e-03,4.387333e-01,-4.396222e-02
1.001577e-01,2.525477e-03,4.340803e-01,-4.550890e-02
1.049225e-01,1.912970e-03,4.286706e-01,-4.708878e-02
1.097848e-01,1.278514e-03,4.226875e-01,-4.869593e-02
1.147434e-01,6.263324e-04,4.163041e-01,-5.032535e-02
1.197970e-01,-3.923512e-05,4.096738e-01,-5.197307e-02
1.249445e-01,-7.139598e-04,4.029231e-01,-5.363604e-02
1.301845e-01,-1.393919e-03,3.961474e-01,-5.531206e-02
1.355157e-01,-2.075652e-03,3.894100e-01,-5.699951e-02
1.409369e-01,-2.756256e-03,3.827452e-01,-5.869723e-02
1.464466e-01,-3.433421e-03,3.761625e-01,-6.040426e-02
1.520436e-01,-4.105416e-03,3.696527e-01,-6.211967e-02
1.577264e-01,-4.771029e-03,3.631954e-01,-6.384246e-02
1.634937e-01,-5.429473e-03,3.567641e-01,-6.557140e-02
1.693441e-01,-6.080292e-03,3.503320e-01,-6.730507e-02
1.752760e-01,-6.723263e-03,3.438755e-01,-6.904180e-02
1.812880e-01,-7.358313e-03,3.373757e-01,-7.077972e-02
1.873787e-01,-7.985453e-03,3.308199e-01,-7.251682e-02
1.935465e-01,-8.604732e-03,3.242007e-01,-7.425097e-02
1.997899e-01,-9.216213e-03,3.175152e-01,-7.597998e-02
2.061074e-01,-9.819958e-03,3.107639e-01,-7.770167e-02
2.124974e-01,-1.041603e-02,3.039495e-01,-7.941387e-02
2.189583e-01,-1.100449e-02,2.970757e-01,-8.111445e-02
2.254886e-01,-1.158541e-02,2.901463e-01,-8.280133e-02
2.320866e-01,-1.215891e-02,2.831652e-01,-8.447249e-02
2.387507e-01,-1.272512e-02,2.761356e-01,-8.612594e-02
2.454793e-01,-1.328420e-02,2.690603e-01,-8.775978e-02
2.522707e-01,-1.383638e-02,2.619414e-01,-8.937213e-02
2.591232e-01,-1.438192e-02,2.547809e-01,-9.096115e-02
2.660351e-01,-1.492115e-02,2.475803e-01,-9.252505e-02
2.730048e-01,-1.545442e-02,2.403409e-01,-9.406207e-02
2.800304e-01,-1.598217e-02,2.330642e-01,-9.557049e-02
2.871104e-01,-1.650486e-02,2.257514e-01,-9.704862e-02
2.942428e-01,-1.702301e-02,2.184039e-01,-9.849482e-02
3.014261e-01,-1.753720e-02,2.110230e-01,-9.990748e-02
3.086583e-01,-1.804803e-02,2.036103e-01,-1.012850e-01
3.159377e-01,-1.855617e-02,1.961670e-01,-1.026259e-01
3.232626e-01,-1.906230e-02,1.886947e-01,-1.039287e-01
3.306310e-01,-1.956716e-02,1.811948e-01,-1.051920e-01
3.380413e-01,-2.007151e-02,1.736688e-01,-1.064143e-01
3.454915e-01,-2.057614e-02,1.661181e-01,-1.075943e-01
3.529798e-01,-2.108187e-02,1.585440e-01,-1.087307e-01
3.605044e-01,-2.158954e-02,1.509479e-01,-1.098222e-01
3.680635e-01,-2.210001e-02,1.433313e-01,-1.108678e-01
3.756551e-01,-2.261415e-02,1.356952e-01,-1.118661e-01
3.832773e-01,-2.313284e-02,1.280410e-01,-1.128162e-01
3.909284e-01,-2.365697e-02,1.203699e-01,-1.137170e-01
3.986064e-01,-2.418741e-02,1.126830e-01,-1.145675e-01
4.063093e-01,-2.472504e-02,1.049815e-01,-1.153668e-01
4.140354e-01,-2.527074e-02,9.726634e-02,-1.161141e-01
4.217828e-01,-2.582535e-02,8.953858e-02,-1.168086e-01
4.295494e-01,-2.638971e-02,8.179919e-02,-1.174494e-01
4.373334e-01,-2.696461e-02,7.404909e-02,-1.180361e-01
4.451328e-01,-2.755082e-02,6.628914e-02,-1.185680e-01
4.529458e-01,-2.814907e-02,5.852017e-02,-1.190445e-01
4.607705e-01,-2.876006e-02,5.074296e-02,-1.194653e-01
4.686047e-01,-2.938441e-02,4.295825e-02,-1.198299e-01
4.764468e-01,-3.002272e-02,3.516675e-02,-1.201380e-01
4.842946e-01,-3.067551e-02,2.736911e-02,-1.203895e-01
4.921463e-01,-3.134323e-02,1.956596e-02,-1.205841e-01
5.000000e-01,-3.202629e-02,1.175790e-02,-1.207217e-01
5.078537e-01,-3.272500e-02,3.945494e-03,-1.208025e-01
5.157054e-01,-3.343961e-02,-3.870715e-03,-1.208264e-01
5.235532e-01,-3.417027e-02,-1.169020e-02,-1.207937e-01
5.313953e-01,-3.491707e-02,-1.951247e-02,-1.207044e-01
5.392295e-01,-3.567999e-02,-2.733702e-02,-1.205591e-01
5.470542e-01,-3.645893e-02,-3.516338e-02,-1.203580e-01
5.548672e-01,-3.725370e-02,-4.299106e-02,-1.201016e-01
5.626666e-01,-3.806401e-02,-5.081958e-02,-1.197905e-01
5.704506e-01,-3.888948e-02,-5.864847e-02,-1.194253e-01
5.782172e-01,-3.972963e-02,-6.647724e-02,-1.190066e-01
5.859646e-01,-4.058388e-02,-7.430538e-02,-1.185353e-01
5.936907e-01,-4.145156e-02,-8.213236e-02,-1.180122e-01
6.013936e-01,-4.233189e-02,-8.995766e-02,-1.174382e-01
6.090716e-01,-4.322401e-02,-9.778069e-02,-1.168143e-01
6.167227e-01,-4.412696e-02,-1.056009e-01,-1.161414e-01
6.243449e-01,-4.503967e-02,-1.134175e-01,-1.154208e-01
6.319365e-01,-4.596101e-02,-1.212300e-01,-1.146536e-01
6.394956e-01,-4.688974e-02,-1.290377e-01,-1.138409e-01
6.470202e-01,-4.782455e-02,-1.368396e-01,-1.129842e-01
6.545085e-01,-4.876405e-02,-1.446351e-01,-1.120846e-01
6.619587e-01,-4.970675e-02,-1.524233e-01,-1.111437e-01
6.693690e-01,-5.065112e-02,-1.602031e-01,-1.101628e-01
6.767374e-01,-5.159556e-02,-1.679738e-01,-1.091434e-01
6.840623e-01,-5.253840e-02,-1.757341e-01,-1.080871e-01
6.913417e-01,-5.347790e-02,-1.834830e-01,-1.069953e-01
6.985739e-01,-5.441232e-02,-1.912193e-01,-1.058696e-01
7.057572e-01,-5.533981e-02,-1.989417e-01,-1.047117e-01
7.128896e-01,-5.625855e-02,-2.066488e-01,-1.035232e-01
7.199696e-01,-5.716663e-02,-2.143393e-01,-1.023058e-01
7.269952e-01,-5.806216e-02,-2.220114e-01,-1.010611e-01
7.339649e-01,-5.894318e-02,-2.296637e-01,-9.979089e-02
7.408768e-01,-5.980778e-02,-2.372942e-01,-9.849682e-02
7.477293e-01,-6.065400e-02,-2.449011e-01,-9.718064e-02
7.545207e-01,-6.147992e-02,-2.524824e-01,-9.584407e-02
7.612493e-01,-6.228365e-02,-2.600362e-01,-9.448885e-02
7.679134e-01,-6.306337e-02,-2.675604e-01,-9.311671e-02
7.745114e-01,-6.381731e-02,-2.750531e-01,-9.172938e-02
7.810417e-01,-6.454381e-02,-2.825126e-01,-9.032858e-02
7.875026e-01,-6.524134e-02,-2.899372e-01,-8.891602e-02
7.938926e-01,-6.590850e-02,-2.973257e-01,-8.749339e-02
8.002101e-01,-6.654400e-02,-3.046772e-01,-8.606233e-02
8.064535e-01,-6.714666e-02,-3.119908e-01,-8.462448e-02
8.126213e-01,-6.771535e-02,-3.192659e-01,-8.318144e-02
8.187120e-01,-6.824891e-02,-3.265012e-01,-8.173477e-02
8.247240e-01,-6.874600e-02,-3.336949e-01,-8.028600e-02
8.306559e-01,-6.920502e-02,-3.408434e-01,-7.883664e-02
8.365063e-01,-6.962391e-02,-3.479407e-01,-7.738820e-02
8.422736e-01,-7.000001e-02,-3.549775e-01,-7.594219e-02
8.479564e-01,-7.032989e-02,-3.619402e-01,-7.450020e-02
8.535534e-01,-7.060934e-02,-3.688100e-01,-7.306384e-02
8.590631e-01,-7.083335e-02,-3.755627e-01,-7.163488e-02
8.644843e-01,-7.099634e-02,-3.821688e-01,-7.021518e-02
8.698155e-01,-7.109257e-02,-3.885949e-01,-6.880678e-02
8.750555e-01,-7.111693e-02,-3.948069e-01,-6.741186e-02
8.802030e-01,-7.106609e-02,-4.007745e-01,-6.603273e-02
8.852566e-01,-7.094017e-02,-4.064797e-01,-6.467173e-02
8.902152e-01,-7.074491e-02,-4.119277e-01,-6.333112e-02
8.950775e-01,-7.049418e-02,-4.171608e-01,-6.201286e-02
8.998423e-01,-7.021260e-02,-4.222753e-01,-6.071836e-02
9.045085e-01,-6.993758e-02,-4.274370e-01,-5.944814e-02
9.090749e-01,-6.971976e-02,-4.328932e-01,-5.820144e-02
9.135403e-01,-6.962100e-02,-4.389728e-01,-5.697591e-02
9.179037e-01,-6.970855e-02,-4.460688e-01,-5.576731e-02
9.221640e-01,-7.004501e-02,-4.545963e-01,-5.456948e-02
9.263201e-01,-7.067457e-02,-4.649232e-01,-5.337450e-02
9.303710e-01,-7.160696e-02,-4.772773e-01,-5.217335e-02
9.343158e-01,-7.280255e-02,-4.916430e-01,-5.095693e-02
9.381533e-01,-7.416222e-02,-5.076666e-01,-4.971757e-02
9.418828e-01,-7.552607e-02,-5.245970e-01,-4.845091e-02
9.455033e-01,-7.668349e-02,-5.412856e-01,-4.715792e-02
9.490138e-01,-7.739480e-02,-5.562608e-01,-4.584654e-02
9.524135e-01,-7.742172e-02,-5.678752e-01,-4.453256e-02
9.557016e-01,-7.656117e-02,-5.745061e-01,-4.323916e-02
9.588773e-01,-7.467557e-02,-5.747706e-01,-4.199486e-02
9.619398e-01,-7.171348e-02,-5.677151e-01,-4.083010e-02
9.648882e-01,-6.771669e-02,-5.529392e-01,-3.977313e-02
9.677220e-01,-6.281323e-02,-5.306358e-01,-3.884614e-02
9.704404e-01,-5.719889e-02,-5.015449e-01,-3.806249e-02
9.730427e-01,-5.111169e-02,-4.668405e-01,-3.742565e-02
9.755283e-01,-4.480448e-02,-4.279778e-01,-3.692981e-02
9.778965e-01,-3.851989e-02,-3.865286e-01,-3.656177e-02
9.801468e-01,-3.247069e-02,-3.440333e-01,-3.630356e-02
9.822787e-01,-2.682713e-02,-3.018822e-01,-3.613511e-02
9.842916e-01,-2.171108e-02,-2.612374e-01,-3.603656e-02
9.861850e-01,-1.719631e-02,-2.229938e-01,-3.598982e-02
9.879584e-01,-1.331322e-02,-1.877742e-01,-3.597954e-02
9.896114e-01,-1.005627e-02,-1.559501e-01,-3.599340e-02
9.911436e-01,-7.392615e-03,-1.276781e-01,-3.602202e-02
9.925547e-01,-5.270492e-03,-1.029444e-01,-3.605856e-02
9.938442e-01,-3.626745e-03,-8.161014e-02,-3.609827e-02
9.950118e-01,-2.392929e-03,-6.345282e-02,-3.613799e-02
9.960574e-01,-1.499973e-03,-4.820238e-02,-3.617569e-02
9.969805e-01,-8.815382e-04,-3.556993e-02,-3.621016e-02
9.977810e-01,-4.762916e-04,-2.526993e-02,-3.624068e-02
9.984587e-01,-2.294008e-04,-1.703628e-02,-3.626684e-02
9.990134e-01,-9.347484e-05,-1.063325e-02,-3.628843e-02
9.994449e-01,-2.915854e-05,-5.862653e-03,-3.630532e-02
9.997533e-01,-5.515172e-06,-2.567911e-03,-3.631744e-02
9.999383e-01,-2.789785e-07,-6.363154e-04,-3.632470e-02
1.000000e+00,0.000000e+00,0.000000e+00,-3.632585e-02



==> data/ldcGhia/re-5000-nonlinear-s_0.0/slice_const_x_1d.10000.csv <==
y,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,-7.742873e-03
1.505907e-04,-2.338837e-03,4.901897e-07,-7.741883e-03
6.022719e-04,-9.293650e-03,9.317030e-06,-7.736561e-03
1.354772e-03,-2.067990e-02,4.703085e-05,-7.728523e-03
2.407637e-03,-3.619042e-02,1.414498e-04,-7.719181e-03
3.760233e-03,-5.539270e-02,3.185729e-04,-7.710673e-03
5.411745e-03,-7.772345e-02,5.911850e-04,-7.706229e-03
7.361179e-03,-1.024887e-01,9.474470e-04,-7.710678e-03
9.607360e-03,-1.288876e-01,1.343208e-03,-7.731067e-03
1.214893e-02,-1.560812e-01,1.702762e-03,-7.777213e-03
1.498437e-02,-1.833163e-01,1.931898e-03,-7.862062e-03
1.811197e-02,-2.100781e-01,1.942953e-03,-8.001872e-03
2.152983e-02,-2.362053e-01,1.684389e-03,-8.216446e-03
2.523591e-02,-2.618779e-01,1.161088e-03,-8.529617e-03
2.922797e-02,-2.874408e-01,4.326708e-04,-8.969903e-03
3.350360e-02,-3.131204e-01,-4.110114e-04,-9.570682e-03
3.806023e-02,-3.387804e-01,-1.282553e-03,-1.036909e-02
4.289512e-02,-3.638351e-01,-2.118481e-03,-1.140321e-02
4.800535e-02,-3.873316e-01,-2.882033e-03,-1.270775e-02
5.338785e-02,-4.081183e-01,-3.555390e-03,-1.430859e-02
5.903937e-02,-4.250359e-01,-4.132940e-03,-1.621703e-02
6.495650e-02,-4.371097e-01,-4.619235e-03,-1.842502e-02
7.113569e-02,-4.437388e-01,-5.028633e-03,-2.090342e-02
7.757322e-02,-4.448466e-01,-5.383392e-03,-2.360461e-02
8.426519e-02,-4.409421e-01,-5.709363e-03,-2.646973e-02
9.120759e-02,-4.330539e-01,-6.030051e-03,-2.943868e-02
9.839623e-02,-4.225383e-01,-6.360629e-03,-3.246008e-02
1.058268e-01,-4.108049e-01,-6.703921e-03,-3.549808e-02
1.134948e-01,-3.990423e-01,-7.049971e-03,-3.853437e-02
1.213956e-01,-3.880254e-01,-7.379544e-03,-4.156551e-02
1.295244e-01,-3.780604e-01,-7.670181e-03,-4.459731e-02
1.378765e-01,-3.690632e-01,-7.902395e-03,-4.763863e-02
1.464466e-01,-3.607199e-01,-8.063732e-03,-5.069626e-02
1.552297e-01,-3.526580e-01,-8.149697e-03,-5.377225e-02
1.642205e-01,-3.445699e-01,-8.162064e-03,-5.686335e-02
1.734136e-01,-3.362666e-01,-8.105998e-03,-5.996225e-02
1.828034e-01,-3.276733e-01,-7.987407e-03,-6.305935e-02
1.923842e-01,-3.187924e-01,-7.811344e-03,-6.614444e-02
2.021503e-01,-3.096627e-01,-7.581494e-03,-6.920772e-02
2.120959e-01,-3.003295e-01,-7.300385e-03,-7.224029e-02
2.222149e-01,-2.908289e-01,-6.969842e-03,-7.523413e-02
2.325012e-01,-2.811843e-01,-6.591397e-03,-7.818193e-02
2.429486e-01,-2.714084e-01,-6.166539e-03,-8.107686e-02
2.535509e-01,-2.615072e-01,-5.696818e-03,-8.391240e-02
2.643016e-01,-2.514834e-01,-5.183865e-03,-8.668222e-02
2.751943e-01,-2.413395e-01,-4.629345e-03,-8.938018e-02
2.862225e-01,-2.310786e-01,-4.034921e-03,-9.200030e-02
2.973793e-01,-2.207047e-01,-3.402207e-03,-9.453676e-02
3.086583e-01,-2.102227e-01,-2.732742e-03,-9.698398e-02
3.200525e-01,-1.996382e-01,-2.027987e-03,-9.933658e-02
3.315551e-01,-1.889569e-01,-1.289327e-03,-1.015894e-01
3.431591e-01,-1.781844e-01,-5.180855e-04,-1.037376e-01
3.548577e-01,-1.673263e-01,2.844544e-04,-1.057765e-01
3.666436e-01,-1.563877e-01,1.117035e-03,-1.077018e-01
3.785099e-01,-1.453739e-01,1.978405e-03,-1.095092e-01
3.904494e-01,-1.342896e-01,2.867303e-03,-1.111952e-01
4.024548e-01,-1.231393e-01,3.782445e-03,-1.127560e-01
4.145191e-01,-1.119274e-01,4.722504e-03,-1.141885e-01
4.266348e-01,-1.006580e-01,5.686097e-03,-1.154899e-01
4.387947e-01,-8.933466e-02,6.671769e-03,-1.166575e-01
4.509914e-01,-7.796087e-02,7.677971e-03,-1.176892e-01
4.632177e-01,-6.653973e-02,8.703047e-03,-1.185832e-01
4.754662e-01,-5.507399e-02,9.745211e-03,-1.193381e-01
4.877294e-01,-4.356612e-02,1.080253e-02,-1.199527e-01
5.000000e-01,-3.201825e-02,1.187291e-02,-1.204265e-01
5.122706e-01,-2.043224e-02,1.295408e-02,-1.207593e-01
5.245338e-01,-8.809667e-03,1.404355e-02,-1.209514e-01
5.367823e-01,2.848155e-03,1.513864e-02,-1.210034e-01
5.490086e-01,1.454013e-02,1.623642e-02,-1.209165e-01
5.612053e-01,2.626536e-02,1.733375e-02,-1.206923e-01
5.733652e-01,3.802310e-02,1.842721e-02,-1.203329e-01
5.854809e-01,4.981273e-02,1.951316e-02,-1.198409e-01
5.975452e-01,6.163374e-02,2.058770e-02,-1.192194e-01
6.095506e-01,7.348563e-02,2.164666e-02,-1.184718e-01
6.214901e-01,8.536792e-02,2.268568e-02,-1.176021e-01
6.333564e-01,9.728009e-02,2.370015e-02,-1.166149e-01
6.451423e-01,1.092215e-01,2.468530e-02,-1.155150e-01
6.568409e-01,1.211915e-01,2.563616e-02,-1.143078e-01
6.684449e-01,1.331890e-01,2.654768e-02,-1.129991e-01
6.799475e-01,1.452130e-01,2.741470e-02,-1.115952e-01
6.913417e-01,1.572620e-01,2.823205e-02,-1.101026e-01
7.026207e-01,1.693342e-01,2.899460e-02,-1.085284e-01
7.137775e-01,1.814277e-01,2.969731e-02,-1.068800e-01
7.248057e-01,1.935398e-01,3.033533e-02,-1.051651e-01
7.356984e-01,2.056677e-01,3.090404e-02,-1.033917e-01
7.464491e-01,2.178082e-01,3.139919e-02,-1.015682e-01
7.570514e-01,2.299574e-01,3.181688e-02,-9.970303e-02
7.674988e-01,2.421108e-01,3.215375e-02,-9.780498e-02
7.777851e-01,2.542630e-01,3.240691e-02,-9.588293e-02
7.879041e-01,2.664071e-01,3.257407e-02,-9.394586e-02
7.978497e-01,2.785344e-01,3.265350e-02,-9.200284e-02
8.076158e-01,2.906349e-01,3.264412e-02,-9.006294e-02
8.171966e-01,3.026975e-01,3.254554e-02,-8.813517e-02
8.265864e-01,3.147121e-01,3.235823e-02,-8.622844e-02
8.357795e-01,3.266719e-01,3.208373e-02,-8.435137e-02
8.447703e-01,3.385768e-01,3.172486e-02,-8.251220e-02
8.535534e-01,3.504340e-01,3.128588e-02,-8.071863e-02
8.621235e-01,3.622572e-01,3.077241e-02,-7.897768e-02
8.704756e-01,3.740595e-01,3.019117e-02,-7.729561e-02
8.786044e-01,3.858428e-01,2.954929e-02,-7.567796e-02
8.865052e-01,3.975820e-01,2.885351e-02,-7.412967e-02
8.941732e-01,4.092097e-01,2.810930e-02,-7.265529e-02
9.016038e-01,4.206041e-01,2.732017e-02,-7.125919e-02
9.087924e-01,4.315854e-01,2.648747e-02,-6.994576e-02
9.157348e-01,4.419228e-01,2.561066e-02,-6.871945e-02
9.224268e-01,4.513515e-01,2.468806e-02,-6.758466e-02
9.288643e-01,4.595978e-01,2.371799e-02,-6.654545e-02
9.350435e-01,4.664053e-01,2.269985e-02,-6.560513e-02
9.409606e-01,4.715610e-01,2.163500e-02,-6.476584e-02
9.466122e-01,4.749197e-01,2.052670e-02,-6.402804e-02
9.519946e-01,4.764495e-01,1.937770e-02,-6.339028e-02
9.571049e-01,4.763470e-01,1.818339e-02,-6.284898e-02
9.619398e-01,4.752836e-01,1.692122e-02,-6.239843e-02
9.664964e-01,4.747555e-01,1.554420e-02,-6.203071e-02
9.707720e-01,4.773290e-01,1.399130e-02,-6.173572e-02
9.747641e-01,4.864559e-01,1.221915e-02,-6.150148e-02
9.784702e-01,5.056818e-01,1.024125e-02,-6.131541e-02
9.818880e-01,5.374597e-01,8.148224e-03,-6.116602e-02
9.850156e-01,5.821117e-01,6.091831e-03,-6.104446e-02
9.878511e-01,6.374717e-01,4.238672e-03,-6.094503e-02
9.903926e-01,6.993909e-01,2.717741e-03,-6.086464e-02
9.926388e-01,7.628448e-01,1.587057e-03,-6.080161e-02
9.945883e-01,8.231248e-01,8.305782e-04,-6.075442e-02
9.962398e-01,8.766565e-01,3.798077e-04,-6.072107e-02
9.975924e-01,9.212617e-01,1.450824e-04,-6.069898e-02
9.986452e-01,9.559587e-01,4.225838e-05,-6.068538e-02
9.993977e-01,9.805411e-01,7.491071e-06,-6.067768e-02
9.998494e-01,9.951558e-01,3.492641e-07,-6.067392e-02
1.000000e+00,1.000000e+00,0.000000e+00,-6.067360e-02



==> data/ldcGhia/re-5000-nonlinear-s_0.0/slice_const_y_1d.10000.csv <==
x,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,-2.643992e-02
1.505907e-04,8.000608e-07,2.685385e-03,-2.643841e-02
6.022719e-04,1.544771e-05,1.068622e-02,-2.642977e-02
1.354772e-03,7.928905e-05,2.383624e-02,-2.641622e-02
2.407637e-03,2.441602e-04,4.185453e-02,-2.639927e-02
3.760233e-03,5.681910e-04,6.433163e-02,-2.638115e-02
5.411745e-03,1.102179e-03,9.070087e-02,-2.636518e-02
7.361179e-03,1.873936e-03,1.201994e-01,-2.635625e-02
9.607360e-03,2.873336e-03,1.518395e-01,-2.636140e-02
1.214893e-02,4.042524e-03,1.844243e-01,-2.639023e-02
1.498437e-02,5.276943e-03,2.166448e-01,-2.645490e-02
1.811197e-02,6.441735e-03,2.472716e-01,-2.656961e-02
2.152983e-02,7.403025e-03,2.753999e-01,-2.674972e-02
2.523591e-02,8.065160e-03,3.006503e-01,-2.701110e-02
2.922797e-02,8.397824e-03,3.232082e-01,-2.737005e-02
3.350360e-02,8.438160e-03,3.436431e-01,-2.784386e-02
3.806023e-02,8.265656e-03,3.625762e-01,-2.845140e-02
4.289512e-02,7.964258e-03,3.803657e-01,-2.921284e-02
4.800535e-02,7.593187e-03,3.969620e-01,-3.014822e-02
5.338785e-02,7.178585e-03,4.119648e-01,-3.127509e-02
5.903937e-02,6.721982e-03,4.247951e-01,-3.260605e-02
6.495650e-02,6.213438e-03,4.348721e-01,-3.414644e-02
7.113569e-02,5.641005e-03,4.417426e-01,-3.589292e-02
7.757322e-02,4.995295e-03,4.451596e-01,-3.783306e-02
8.426519e-02,4.271255e-03,4.451213e-01,-3.994637e-02
9.120759e-02,3.468749e-03,4.418755e-01,-4.220660e-02
9.839623e-02,2.592554e-03,4.358877e-01,-4.458494e-02
1.058268e-01,1.651853e-03,4.277748e-01,-4.705346e-02
1.134948e-01,6.592657e-04,4.182136e-01,-4.958798e-02
1.213956e-01,-3.705381e-04,4.078424e-01,-5.216988e-02
1.295244e-01,-1.422474e-03,3.971753e-01,-5.478639e-02
1.378765e-01,-2.482663e-03,3.865521e-01,-5.742974e-02
1.464466e-01,-3.539702e-03,3.761313e-01,-6.009542e-02
1.552297e-01,-4.585319e-03,3.659238e-01,-6.278020e-02
1.642205e-01,-5.614352e-03,3.558498e-01,-6.548055e-02
1.734136e-01,-6.624193e-03,3.457978e-01,-6.819169e-02
1.828034e-01,-7.613980e-03,3.356692e-01,-7.090733e-02
1.923842e-01,-8.583801e-03,3.254002e-01,-7.361990e-02
2.021503e-01,-9.534108e-03,3.149640e-01,-7.632116e-02
2.120959e-01,-1.046539e-02,3.043612e-01,-7.900263e-02
2.222149e-01,-1.137807e-02,2.936064e-01,-8.165602e-02
2.325012e-01,-1.227257e-02,2.827177e-01,-8.427335e-02
2.429486e-01,-1.314939e-02,2.717103e-01,-8.684705e-02
2.535509e-01,-1.400925e-02,2.605956e-01,-8.936985e-02
2.643016e-01,-1.485310e-02,2.493809e-01,-9.183477e-02
2.751943e-01,-1.568225e-02,2.380719e-01,-9.423506e-02
2.862225e-01,-1.649827e-02,2.266733e-01,-9.656417e-02
2.973793e-01,-1.730308e-02,2.151899e-01,-9.881578e-02
3.086583e-01,-1.809886e-02,2.036267e-01,-1.009838e-01
3.200525e-01,-1.888808e-02,1.919891e-01,-1.030624e-01
3.315551e-01,-1.967342e-02,1.802828e-01,-1.050459e-01
3.431591e-01,-2.045777e-02,1.685132e-01,-1.069290e-01
3.548577e-01,-2.124421e-02,1.566856e-01,-1.087068e-01
3.666436e-01,-2.203592e-02,1.448054e-01,-1.103743e-01
3.785099e-01,-2.283621e-02,1.328775e-01,-1.119272e-01
3.904494e-01,-2.364843e-02,1.209066e-01,-1.133614e-01
4.024548e-01,-2.447596e-02,1.088971e-01,-1.146731e-01
4.145191e-01,-2.532213e-02,9.685321e-02,-1.158589e-01
4.266348e-01,-2.619021e-02,8.477875e-02,-1.169156e-01
4.387947e-01,-2.708331e-02,7.267734e-02,-1.178407e-01
4.509914e-01,-2.800440e-02,6.055229e-02,-1.186319e-01
4.632177e-01,-2.895617e-02,4.840665e-02,-1.192872e-01
4.754662e-01,-2.994107e-02,3.624321e-02,-1.198054e-01
4.877294e-01,-3.096119e-02,2.406451e-02,-1.201853e-01
5.000000e-01,-3.201825e-02,1.187291e-02,-1.204265e-01
5.122706e-01,-3.311356e-02,-3.294272e-04,-1.205289e-01
5.245338e-01,-3.424797e-02,-1.254049e-02,-1.204929e-01
5.367823e-01,-3.542182e-02,-2.475838e-02,-1.203193e-01
5.490086e-01,-3.663495e-02,-3.698124e-02,-1.200094e-01
5.612053e-01,-3.788664e-02,-4.920730e-02,-1.195651e-01
5.733652e-01,-3.917560e-02,-6.143473e-02,-1.189884e-01
5.854809e-01,-4.049997e-02,-7.366169e-02,-1.182822e-01
5.975452e-01,-4.185732e-02,-8.588623e-02,-1.174495e-01
6.095506e-01,-4.324462e-02,-9.810627e-02,-1.164937e-01
6.214901e-01,-4.465830e-02,-1.103196e-01,-1.154189e-01
6.333564e-01,-4.609420e-02,-1.225236e-01,-1.142293e-01
6.451423e-01,-4.754766e-02,-1.347157e-01,-1.129295e-01
6.568409e-01,-4.901354e-02,-1.468929e-01,-1.115245e-01
6.684449e-01,-5.048621e-02,-1.590518e-01,-1.100196e-01
6.799475e-01,-5.195965e-02,-1.711888e-01,-1.084203e-01
6.913417e-01,-5.342747e-02,-1.832998e-01,-1.067324e-01
7.026207e-01,-5.488299e-02,-1.953804e-01,-1.049618e-01
7.137775e-01,-5.631923e-02,-2.074256e-01,-1.031148e-01
7.248057e-01,-5.772901e-02,-2.194299e-01,-1.011977e-01
7.356984e-01,-5.910498e-02,-2.313871e-01,-9.921683e-02
7.464491e-01,-6.043970e-02,-2.432902e-01,-9.717880e-02
7.570514e-01,-6.172577e-02,-2.551318e-01,-9.509017e-02
7.674988e-01,-6.295597e-02,-2.669040e-01,-9.295755e-02
7.777851e-01,-6.412354e-02,-2.785994e-01,-9.078756e-02
7.879041e-01,-6.522237e-02,-2.902117e-01,-8.858673e-02
7.978497e-01,-6.624720e-02,-3.017367e-01,-8.636151e-02
8.076158e-01,-6.719356e-02,-3.131721e-01,-8.411818e-02
8.171966e-01,-6.805732e-02,-3.245162e-01,-8.186278e-02
8.265864e-01,-6.883388e-02,-3.357643e-01,-7.960119e-02
8.357795e-01,-6.951680e-02,-3.469022e-01,-7.733911e-02
8.447703e-01,-7.009632e-02,-3.578976e-01,-7.508229e-02
8.535534e-01,-7.055804e-02,-3.686917e-01,-7.283673e-02
8.621235e-01,-7.088254e-02,-3.791922e-01,-7.060901e-02
8.704756e-01,-7.104706e-02,-3.892757e-01,-6.840656e-02
8.786044e-01,-7.103077e-02,-3.988062e-01,-6.623776e-02
8.865052e-01,-7.082566e-02,-4.076826e-01,-6.411167e-02
8.941732e-01,-7.045452e-02,-4.159271e-01,-6.203707e-02
9.016038e-01,-6.999453e-02,-4.238188e-01,-6.002062e-02
9.087924e-01,-6.959788e-02,-4.320432e-01,-5.806409e-02
9.157348e-01,-6.949092e-02,-4.417734e-01,-5.616099e-02
9.224268e-01,-6.992786e-02,-4.545425e-01,-5.429380e-02
9.288643e-01,-7.108669e-02,-4.717731e-01,-5.243383e-02
9.350435e-01,-7.292826e-02,-4.939655e-01,-5.054583e-02
9.409606e-01,-7.508209e-02,-5.198031e-01,-4.859928e-02
9.466122e-01,-7.684115e-02,-5.456596e-01,-4.658543e-02
9.519946e-01,-7.731225e-02,-5.659804e-01,-4.453482e-02
9.571049e-01,-7.568603e-02,-5.746306e-01,-4.252448e-02
9.619398e-01,-7.151287e-02,-5.667452e-01,-4.066487e-02
9.664964e-01,-6.485819e-02,-5.402702e-01,-3.906747e-02
9.707720e-01,-5.627551e-02,-4.965225e-01,-3.780850e-02
9.747641e-01,-4.662859e-02,-4.396340e-01,-3.690779e-02
9.784702e-01,-3.685342e-02,-3.752657e-01,-3.633147e-02
9.818880e-01,-2.775226e-02,-3.091898e-01,-3.601193e-02
9.850156e-01,-1.987358e-02,-2.462125e-01,-3.587210e-02
9.878511e-01,-1.348521e-02,-1.896359e-01,-3.584358e-02
9.903926e-01,-8.615792e-03,-1.412132e-01,-3.587499e-02
9.926388e-01,-5.128137e-03,-1.014199e-01,-3.593258e-02
9.945883e-01,-2.793960e-03,-6.985185e-02,-3.599660e-02
9.962398e-01,-1.353199e-03,-4.561335e-02,-3.605676e-02
9.975924e-01,-5.535063e-04,-2.762590e-02,-3.610828e-02
9.986452e-01,-1.731287e-04,-1.484162e-02,-3.614918e-02
9.993977e-01,-3.280978e-05,-6.372715e-03,-3.617869e-02
9.998494e-01,-1.653859e-06,-1.559519e-03,-3.619639e-02
1.000000e+00,0.000000e+00,0.000000e+00,-3.619908e-02



==> data/ldcGhia/re-5000-nonlinear-s_1.0/slice_const_x_1d.10000.csv <==
y,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,-7.779697e-03
1.505907e-04,-2.359075e-03,5.061402e-07,-7.778671e-03
6.022719e-04,-9.374112e-03,9.607451e-06,-7.773230e-03
1.354772e-03,-2.085908e-02,4.855815e-05,-7.765028e-03
2.407637e-03,-3.650422e-02,1.462257e-04,-7.755479e-03
3.760233e-03,-5.587288e-02,3.298527e-04,-7.746738e-03
5.411745e-03,-7.839540e-02,6.134353e-04,-7.742057e-03
7.361179e-03,-1.033682e-01,9.860398e-04,-7.746305e-03
9.607360e-03,-1.299763e-01,1.403833e-03,-7.766590e-03
1.214893e-02,-1.573626e-01,1.790642e-03,-7.812823e-03
1.498437e-02,-1.847521e-01,2.051026e-03,-7.898076e-03
1.811197e-02,-2.116082e-01,2.095636e-03,-8.038736e-03
2.152983e-02,-2.377500e-01,1.871304e-03,-8.254678e-03
2.523591e-02,-2.633428e-01,1.381761e-03,-8.569681e-03
2.922797e-02,-2.887222e-01,6.859407e-04,-9.011985e-03
3.350360e-02,-3.141110e-01,-1.269973e-04,-9.614405e-03
3.806023e-02,-3.393789e-01,-9.709067e-04,-1.041321e-02
4.289512e-02,-3.639628e-01,-1.784322e-03,-1.144538e-02
4.800535e-02,-3.869550e-01,-2.532844e-03,-1.274445e-02
5.338785e-02,-4.072733e-01,-3.200572e-03,-1.433542e-02
5.903937e-02,-4.238399e-01,-3.782491e-03,-1.622940e-02
6.495650e-02,-4.357509e-01,-4.281828e-03,-1.841928e-02
7.113569e-02,-4.424371e-01,-4.709720e-03,-2.087798e-02
7.757322e-02,-4.437941e-01,-5.084131e-03,-2.356066e-02
8.426519e-02,-4.402458e-01,-5.426967e-03,-2.641092e-02
9.120759e-02,-4.327067e-01,-5.759555e-03,-2.936996e-02
9.839623e-02,-4.224329e-01,-6.097361e-03,-3.238602e-02
1.058268e-01,-4.107859e-01,-6.445513e-03,-3.542155e-02
1.134948e-01,-3.989695e-01,-6.796993e-03,-3.845601e-02
1.213956e-01,-3.878198e-01,-7.134615e-03,-4.148419e-02
1.295244e-01,-3.777154e-01,-7.436290e-03,-4.451112e-02
1.378765e-01,-3.686237e-01,-7.681441e-03,-4.754581e-02
1.464466e-01,-3.602484e-01,-7.855955e-03,-5.059588e-02
1.552297e-01,-3.522051e-01,-7.953995e-03,-5.366425e-02
1.642205e-01,-3.441614e-01,-7.976762e-03,-5.674835e-02
1.734136e-01,-3.359059e-01,-7.929546e-03,-5.984110e-02
1.828034e-01,-3.273507e-01,-7.818727e-03,-6.293286e-02
1.923842e-01,-3.184953e-01,-7.649830e-03,-6.601317e-02
2.021503e-01,-3.093816e-01,-7.426827e-03,-6.907205e-02
2.120959e-01,-3.000594e-01,-7.152341e-03,-7.210044e-02
2.222149e-01,-2.905686e-01,-6.828182e-03,-7.509026e-02
2.325012e-01,-2.809347e-01,-6.455830e-03,-7.803419e-02
2.429486e-01,-2.711706e-01,-6.036738e-03,-8.092542e-02
2.535509e-01,-2.612823e-01,-5.572442e-03,-8.375745e-02
2.643016e-01,-2.512720e-01,-5.064575e-03,-8.652398e-02
2.751943e-01,-2.411418e-01,-4.514821e-03,-8.921887e-02
2.862225e-01,-2.308943e-01,-3.924865e-03,-9.183616e-02
2.973793e-01,-2.205334e-01,-3.296345e-03,-9.437002e-02
3.086583e-01,-2.100638e-01,-2.630827e-03,-9.681485e-02
3.200525e-01,-1.994910e-01,-1.929789e-03,-9.916526e-02
3.315551e-01,-1.888208e-01,-1.194633e-03,-1.014161e-01
3.431591e-01,-1.780587e-01,-4.266984e-04,-1.035625e-01
3.548577e-01,-1.672103e-01,3.727224e-04,-1.055998e-01
3.666436e-01,-1.562808e-01,1.202360e-03,-1.075236e-01
3.785099e-01,-1.452753e-01,2.060952e-03,-1.093298e-01
3.904494e-01,-1.341986e-01,2.947226e-03,-1.110146e-01
4.024548e-01,-1.230552e-01,3.859887e-03,-1.125744e-01
4.145191e-01,-1.118494e-01,4.797596e-03,-1.140060e-01
4.266348e-01,-1.005854e-01,5.758961e-03,-1.153065e-01
4.387947e-01,-8.926673e-02,6.742514e-03,-1.164734e-01
4.509914e-01,-7.789697e-02,7.746696e-03,-1.175045e-01
4.632177e-01,-6.647924e-02,8.769837e-03,-1.183978e-01
4.754662e-01,-5.501637e-02,9.810143e-03,-1.191521e-01
4.877294e-01,-4.351090e-02,1.086567e-02,-1.197661e-01
5.000000e-01,-3.196506e-02,1.193431e-02,-1.202394e-01
5.122706e-01,-2.038080e-02,1.301377e-02,-1.205717e-01
5.245338e-01,-8.759796e-03,1.410158e-02,-1.207632e-01
5.367823e-01,2.896527e-03,1.519502e-02,-1.208146e-01
5.490086e-01,1.458696e-02,1.629116e-02,-1.207272e-01
5.612053e-01,2.631050e-02,1.738686e-02,-1.205024e-01
5.733652e-01,3.806629e-02,1.847869e-02,-1.201425e-01
5.854809e-01,4.985362e-02,1.956299e-02,-1.196500e-01
5.975452e-01,6.167188e-02,2.063587e-02,-1.190279e-01
6.095506e-01,7.352049e-02,2.169317e-02,-1.182798e-01
6.214901e-01,8.539889e-02,2.273051e-02,-1.174098e-01
6.333564e-01,9.730651e-02,2.374331e-02,-1.164221e-01
6.451423e-01,1.092427e-01,2.472676e-02,-1.153219e-01
6.568409e-01,1.212066e-01,2.567594e-02,-1.141144e-01
6.684449e-01,1.331974e-01,2.658577e-02,-1.128055e-01
6.799475e-01,1.452139e-01,2.745112e-02,-1.114015e-01
6.913417e-01,1.572545e-01,2.826683e-02,-1.099089e-01
7.026207e-01,1.693177e-01,2.902777e-02,-1.083349e-01
7.137775e-01,1.814012e-01,2.972892e-02,-1.066867e-01
7.248057e-01,1.935027e-01,3.036542e-02,-1.049722e-01
7.356984e-01,2.056193e-01,3.093269e-02,-1.031993e-01
7.464491e-01,2.177478e-01,3.142647e-02,-1.013764e-01
7.570514e-01,2.298846e-01,3.184290e-02,-9.951197e-02
7.674988e-01,2.420251e-01,3.217862e-02,-9.761478e-02
7.777851e-01,2.541639e-01,3.243076e-02,-9.569370e-02
7.879041e-01,2.662941e-01,3.259703e-02,-9.375771e-02
7.978497e-01,2.784068e-01,3.267569e-02,-9.181585e-02
8.076158e-01,2.904916e-01,3.266560e-02,-8.987720e-02
8.171966e-01,3.025371e-01,3.256637e-02,-8.795078e-02
8.265864e-01,3.145332e-01,3.237843e-02,-8.604547e-02
8.357795e-01,3.264741e-01,3.210335e-02,-8.416990e-02
8.447703e-01,3.383608e-01,3.174403e-02,-8.233229e-02
8.535534e-01,3.502028e-01,3.130488e-02,-8.054029e-02
8.621235e-01,3.620155e-01,3.079170e-02,-7.880086e-02
8.704756e-01,3.738133e-01,3.021132e-02,-7.712020e-02
8.786044e-01,3.855970e-01,2.957092e-02,-7.550379e-02
8.865052e-01,3.973385e-01,2.887711e-02,-7.395653e-02
8.941732e-01,4.089651e-01,2.813507e-02,-7.248298e-02
9.016038e-01,4.203488e-01,2.734792e-02,-7.108755e-02
9.087924e-01,4.313040e-01,2.651660e-02,-6.977472e-02
9.157348e-01,4.415967e-01,2.564021e-02,-6.854903e-02
9.224268e-01,4.509621e-01,2.471691e-02,-6.741495e-02
9.288643e-01,4.591303e-01,2.374502e-02,-6.637662e-02
9.350435e-01,4.658516e-01,2.272414e-02,-6.543736e-02
9.409606e-01,4.709208e-01,2.165592e-02,-6.459927e-02
9.466122e-01,4.742009e-01,2.054392e-02,-6.386279e-02
9.519946e-01,4.756670e-01,1.939120e-02,-6.322641e-02
9.571049e-01,4.755219e-01,1.819333e-02,-6.268647e-02
9.619398e-01,4.744419e-01,1.692787e-02,-6.223718e-02
9.664964e-01,4.739269e-01,1.554789e-02,-6.187053e-02
9.707720e-01,4.765443e-01,1.399243e-02,-6.157630e-02
9.747641e-01,4.857422e-01,1.221830e-02,-6.134248e-02
9.784702e-01,5.050572e-01,1.023914e-02,-6.115656e-02
9.818880e-01,5.369307e-01,8.145645e-03,-6.100723e-02
9.850156e-01,5.816745e-01,6.089445e-03,-6.088578e-02
9.878511e-01,6.371166e-01,4.236862e-03,-6.078660e-02
9.903926e-01,6.991070e-01,2.716598e-03,-6.070658e-02
9.926388e-01,7.626229e-01,1.586468e-03,-6.064395e-02
9.945883e-01,8.229572e-01,8.303508e-04,-6.059710e-02
9.962398e-01,8.765368e-01,3.797628e-04,-6.056398e-02
9.975924e-01,9.211831e-01,1.451002e-04,-6.054201e-02
9.986452e-01,9.559136e-01,4.228101e-05,-6.052841e-02
9.993977e-01,9.805207e-01,7.502624e-06,-6.052066e-02
9.998494e-01,9.951507e-01,3.537894e-07,-6.051684e-02
1.000000e+00,1.000000e+00,0.000000e+00,-6.051645e-02



==> data/ldcGhia/re-5000-nonlinear-s_1.0/slice_const_y_1d.10000.csv <==
x,u,v,p
0.000000e+00,0.000000e+00,0.000000e+00,-2.638135e-02
1.505907e-04,8.007228e-07,2.680844e-03,-2.637982e-02
6.022719e-04,1.541261e-05,1.066822e-02,-2.637123e-02
1.354772e-03,7.914040e-05,2.379636e-02,-2.635781e-02
2.407637e-03,2.437529e-04,4.178520e-02,-2.634104e-02
3.760233e-03,5.673361e-04,6.422651e-02,-2.632312e-02
5.411745e-03,1.100707e-03,9.055530e-02,-2.630734e-02
7.361179e-03,1.871800e-03,1.200109e-01,-2.629855e-02
9.607360e-03,2.870725e-03,1.516078e-01,-2.630372e-02
1.214893e-02,4.039953e-03,1.841512e-01,-2.633238e-02
1.498437e-02,5.275256e-03,2.163333e-01,-2.639663e-02
1.811197e-02,6.441992e-03,2.469238e-01,-2.651061e-02
2.152983e-02,7.406291e-03,2.750145e-01,-2.668970e-02
2.523591e-02,8.072243e-03,3.002207e-01,-2.694975e-02
2.922797e-02,8.409033e-03,3.227212e-01,-2.730704e-02
3.350360e-02,8.453138e-03,3.430797e-01,-2.777874e-02
3.806023e-02,8.283356e-03,3.619154e-01,-2.838354e-02
4.289512e-02,7.983095e-03,3.795909e-01,-2.914133e-02
4.800535e-02,7.611324e-03,3.960682e-01,-3.007187e-02
5.338785e-02,7.194311e-03,4.109657e-01,-3.119253e-02
5.903937e-02,6.734081e-03,4.237262e-01,-3.251589e-02
6.495650e-02,6.221495e-03,4.337894e-01,-3.404755e-02
7.113569e-02,5.645549e-03,4.407149e-01,-3.578465e-02
7.757322e-02,4.997739e-03,4.442554e-01,-3.771544e-02
8.426519e-02,4.273609e-03,4.443936e-01,-3.982021e-02
9.120759e-02,3.473181e-03,4.413492e-01,-4.207336e-02
9.839623e-02,2.600906e-03,4.355535e-01,-4.444641e-02
1.058268e-01,1.665246e-03,4.275924e-01,-4.691139e-02
1.134948e-01,6.778962e-04,4.181241e-01,-4.944369e-02
1.213956e-01,-3.473413e-04,4.077847e-01,-5.202401e-02
1.295244e-01,-1.395967e-03,3.971021e-01,-5.463894e-02
1.378765e-01,-2.454277e-03,3.864388e-01,-5.728023e-02
1.464466e-01,-3.510660e-03,3.759764e-01,-5.994316e-02
1.552297e-01,-4.556395e-03,3.657420e-01,-6.262460e-02
1.642205e-01,-5.585827e-03,3.556616e-01,-6.532128e-02
1.734136e-01,-6.595965e-03,3.456211e-01,-6.802869e-02
1.828034e-01,-7.585745e-03,3.355144e-01,-7.074078e-02
1.923842e-01,-8.555227e-03,3.252700e-01,-7.345013e-02
2.021503e-01,-9.504943e-03,3.148562e-01,-7.614848e-02
2.120959e-01,-1.043550e-02,3.042715e-01,-7.882734e-02
2.222149e-01,-1.134743e-02,2.935310e-01,-8.147834e-02
2.325012e-01,-1.224121e-02,2.826542e-01,-8.409349e-02
2.429486e-01,-1.311737e-02,2.716579e-01,-8.666516e-02
2.535509e-01,-1.397659e-02,2.605540e-01,-8.918611e-02
2.643016e-01,-1.481984e-02,2.493505e-01,-9.164937e-02
2.751943e-01,-1.564837e-02,2.380525e-01,-9.404818e-02
2.862225e-01,-1.646378e-02,2.266647e-01,-9.637603e-02
2.973793e-01,-1.726794e-02,2.151915e-01,-9.862657e-02
3.086583e-01,-1.806306e-02,2.036380e-01,-1.007937e-01
3.200525e-01,-1.885158e-02,1.920093e-01,-1.028716e-01
3.315551e-01,-1.963620e-02,1.803111e-01,-1.048546e-01
3.431591e-01,-2.041979e-02,1.685488e-01,-1.067374e-01
3.548577e-01,-2.120542e-02,1.567279e-01,-1.085150e-01
3.666436e-01,-2.199630e-02,1.448534e-01,-1.101825e-01
3.785099e-01,-2.279570e-02,1.329304e-01,-1.117355e-01
3.904494e-01,-2.360699e-02,1.209635e-01,-1.131699e-01
4.024548e-01,-2.443352e-02,1.089572e-01,-1.144819e-01
4.145191e-01,-2.527864e-02,9.691573e-02,-1.156680e-01
4.266348e-01,-2.614559e-02,8.484292e-02,-1.167252e-01
4.387947e-01,-2.703749e-02,7.274242e-02,-1.176508e-01
4.509914e-01,-2.795729e-02,6.061763e-02,-1.184425e-01
4.632177e-01,-2.890769e-02,4.847166e-02,-1.190984e-01
4.754662e-01,-2.989112e-02,3.630738e-02,-1.196171e-01
4.877294e-01,-3.090967e-02,2.412745e-02,-1.199976e-01
5.000000e-01,-3.196506e-02,1.193431e-02,-1.202394e-01
5.122706e-01,-3.305860e-02,-2.697522e-04,-1.203424e-01
5.245338e-01,-3.419113e-02,-1.248261e-02,-1.203069e-01
5.367823e-01,-3.536299e-02,-2.470223e-02,-1.201339e-01
5.490086e-01,-3.657402e-02,-3.692667e-02,-1.198245e-01
5.612053e-01,-3.782350e-02,-4.915403e-02,-1.193807e-01
5.733652e-01,-3.911015e-02,-6.138238e-02,-1.188047e-01
5.854809e-01,-4.043212e-02,-7.360979e-02,-1.180990e-01
5.975452e-01,-4.178697e-02,-8.583423e-02,-1.172669e-01
6.095506e-01,-4.317169e-02,-9.805355e-02,-1.163118e-01
6.214901e-01,-4.458270e-02,-1.102654e-01,-1.152377e-01
6.333564e-01,-4.601588e-02,-1.224674e-01,-1.140489e-01
6.451423e-01,-4.746656e-02,-1.346566e-01,-1.127500e-01
6.568409e-01,-4.892960e-02,-1.468302e-01,-1.113460e-01
6.684449e-01,-5.039940e-02,-1.589847e-01,-1.098421e-01
6.799475e-01,-5.186995e-02,-1.711165e-01,-1.082440e-01
6.913417e-01,-5.333488e-02,-1.832215e-01,-1.065574e-01
7.026207e-01,-5.478751e-02,-1.952954e-01,-1.047883e-01
7.137775e-01,-5.622087e-02,-2.073333e-01,-1.029429e-01
7.248057e-01,-5.762780e-02,-2.193296e-01,-1.010275e-01
7.356984e-01,-5.900095e-02,-2.312782e-01,-9.904858e-02
7.464491e-01,-6.033287e-02,-2.431720e-01,-9.701262e-02
7.570514e-01,-6.161613e-02,-2.550036e-01,-9.492624e-02
7.674988e-01,-6.284354e-02,-2.667650e-01,-9.279604e-02
7.777851e-01,-6.400836e-02,-2.784490e-01,-9.062863e-02
7.879041e-01,-6.510456e-02,-2.900495e-01,-8.843057e-02
7.978497e-01,-6.612698e-02,-3.015628e-01,-8.620828e-02
8.076158e-01,-6.707128e-02,-3.129872e-01,-8.396802e-02
8.171966e-01,-6.793343e-02,-3.243216e-01,-8.171583e-02
8.265864e-01,-6.870882e-02,-3.355616e-01,-7.945754e-02
8.357795e-01,-6.939092e-02,-3.466927e-01,-7.719884e-02
8.447703e-01,-6.996970e-02,-3.576817e-01,-7.494545e-02
8.535534e-01,-7.043038e-02,-3.684679e-01,-7.270339e-02
8.621235e-01,-7.075314e-02,-3.789569e-01,-7.047925e-02
8.704756e-01,-7.091490e-02,-3.890230e-01,-6.828054e-02
8.786044e-01,-7.089473e-02,-3.985290e-01,-6.611572e-02
8.865052e-01,-7.068480e-02,-4.073736e-01,-6.399390e-02
8.941732e-01,-7.030841e-02,-4.155811e-01,-6.192389e-02
9.016038e-01,-6.984346e-02,-4.234347e-01,-5.991233e-02
9.087924e-01,-6.944287e-02,-4.316252e-01,-5.796081e-02
9.157348e-01,-6.933348e-02,-4.413316e-01,-5.606262e-02
9.224268e-01,-6.976986e-02,-4.540924e-01,-5.420006e-02
9.288643e-01,-7.093009e-02,-4.713324e-01,-5.234439e-02
9.350435e-01,-7.277442e-02,-4.935472e-01,-5.046055e-02
9.409606e-01,-7.493072e-02,-5.194061e-01,-4.851843e-02
9.466122e-01,-7.669042e-02,-5.452689e-01,-4.650975e-02
9.519946e-01,-7.716138e-02,-5.655853e-01,-4.446523e-02
9.571049e-01,-7.553857e-02,-5.742477e-01,-4.246151e-02
9.619398e-01,-7.137677e-02,-5.664197e-01,-4.060813e-02
9.664964e-01,-6.474185e-02,-5.400471e-01,-3.901567e-02
9.707720e-01,-5.618338e-02,-4.964178e-01,-3.775990e-02
9.747641e-01,-4.656005e-02,-4.396308e-01,-3.686083e-02
9.784702e-01,-3.680481e-02,-3.753317e-01,-3.628502e-02
9.818880e-01,-2.771924e-02,-3.092950e-01,-3.596525e-02
9.850156e-01,-1.985221e-02,-2.463352e-01,-3.582478e-02
9.878511e-01,-1.347218e-02,-1.897615e-01,-3.579547e-02
9.903926e-01,-8.608395e-03,-1.413313e-01,-3.582613e-02
9.926388e-01,-5.124272e-03,-1.015232e-01,-3.588311e-02
9.945883e-01,-2.792128e-03,-6.993609e-02,-3.594672e-02
9.962398e-01,-1.352428e-03,-4.567677e-02,-3.600661e-02
9.975924e-01,-5.532294e-04,-2.766907e-02,-3.605797e-02
9.986452e-01,-1.730504e-04,-1.486703e-02,-3.609878e-02
9.993977e-01,-3.279639e-05,-6.384372e-03,-3.612824e-02
9.998494e-01,-1.662023e-06,-1.562488e-03,-3.614598e-02
1.000000e+00,0.000000e+00,0.000000e+00,-3.614881e-02



==> data/ldcGhia/solve_times_averages_combined_for_re_10000.txt <==
Re,solve_time
L1,1.385972e-01
L2,1.306505e-01
L3,1.324679e-01
N1,7.017356e-01
N2,7.017356e-01

==> data/mmsHarmonic/linear_s_0.0_re_1e+03.txt <==
nsteps,dt,totalT,err_x,err_y,err_z,err_p
16,0.140625,2.25,0.0737732,0.0738473,0.0,0.211166
32,0.070312,2.25,0.0169308,0.0168039,0.0,0.0874958
64,0.035156,2.25,0.00367805,0.0036463,0.0,0.024811
128,0.017578,2.25,0.000868438,0.000858928,0.0,0.00630287
256,0.008789,2.25,0.000259282,0.000256386,0.0,0.00150527


==> data/mmsHarmonic/linear_s_0.0_re_1e+06.txt <==
nsteps,dt,totalT,err_x,err_y,err_z,err_p
16,0.140625,2.25,0.0738782,0.0741757,0.0,0.211279
32,0.070312,2.25,0.016965,0.016891,0.0,0.0875029
64,0.035156,2.25,0.00368794,0.00366616,0.0,0.0248022
128,0.017578,2.25,0.000870941,0.000862268,0.0,0.00629603
256,0.008789,2.25,0.000257928,0.000254644,0.0,0.00151644


==> data/mmsHarmonic/linear_s_0.5_re_1e+03.txt <==
nsteps,dt,totalT,err_x,err_y,err_z,err_p
16,0.140625,2.25,0.0737705,0.0738443,0.0,0.21124
32,0.070312,2.25,0.0169299,0.0168018,0.0,0.087521
64,0.035156,2.25,0.00367749,0.00364552,0.0,0.0248256
128,0.017578,2.25,0.000867944,0.00085842,0.0,0.00631334
256,0.008789,2.25,0.000258778,0.000255926,0.0,0.00151079


==> data/mmsHarmonic/linear_s_0.5_re_1e+06.txt <==
nsteps,dt,totalT,err_x,err_y,err_z,err_p
16,0.140625,2.25,0.0738751,0.0741721,0.0,0.21136
32,0.070312,2.25,0.0169639,0.0168885,0.0,0.0875173
64,0.035156,2.25,0.00368724,0.00366533,0.0,0.0248068
128,0.017578,2.25,0.000870363,0.000861787,0.0,0.00629872
256,0.008789,2.25,0.000257381,0.000254185,0.0,0.00151794


==> data/mmsHarmonic/linear_s_1.0_re_1e+03.txt <==
nsteps,dt,totalT,err_x,err_y,err_z,err_p
16,0.140625,2.25,0.0737645,0.0738393,0.0,0.21134
32,0.070312,2.25,0.0169877,0.0168361,0.0,0.0874791
64,0.035156,2.25,0.179736,0.153794,0.0,0.800016
128,0.017578,2.25,0.239663,0.292252,0.0,1.00248
256,0.008789,2.25,0.00025779,0.000254912,0.0,0.00151622


==> data/mmsHarmonic/linear_s_1.0_re_1e+06.txt <==
nsteps,dt,totalT,err_x,err_y,err_z,err_p
16,0.140625,2.25,0.0738684,0.0741666,0.0,0.211472
32,0.070312,2.25,0.0485004,0.0393124,0.0,0.070069
64,0.035156,2.25,0.552015,0.459986,0.0,2.20354
128,0.017578,2.25,0.727603,0.800724,0.0,2.79608
256,0.008789,2.25,0.000256337,0.000253152,0.0,0.00151931


==> data/mmsHarmonic/nonlinear_s_0.0_re_1e+03.txt <==
nsteps,dt,totalT,err_x,err_y,err_z,err_p
16,0.140625,2.25,0.0738568,0.073885,0.0,0.171235
32,0.070312,2.25,0.0169575,0.0168477,0.0,0.0405394
64,0.035156,2.25,0.0036766,0.00364814,0.0,0.00903867
128,0.017578,2.25,0.000866064,0.000858154,0.0,0.00229138
256,0.008789,2.25,0.000258351,0.000256138,0.0,0.00083645


==> data/mmsHarmonic/nonlinear_s_0.0_re_1e+06.txt <==
nsteps,dt,totalT,err_x,err_y,err_z,err_p
16,0.140625,2.25,0.0740074,0.0741949,0.0,0.171694
32,0.070312,2.25,0.0169974,0.0169338,0.0,0.0407504
64,0.035156,2.25,0.00368583,0.00366755,0.0,0.00915031
128,0.017578,2.25,0.000867795,0.000861087,0.0,0.00237698
256,0.008789,2.25,0.000256393,0.000253845,0.0,0.000914148


==> data/mmsHarmonic/nonlinear_s_1.0_re_1e+03.txt <==
nsteps,dt,totalT,err_x,err_y,err_z,err_p
16,0.140625,2.25,0.0738574,0.0738744,0.0,0.171249
32,0.070312,2.25,0.0169579,0.016845,0.0,0.0405415
64,0.035156,2.25,0.00367725,0.00364865,0.0,0.00903911
128,0.017578,2.25,0.00086673,0.000859418,0.0,0.00229159
256,0.008789,2.25,0.000258851,0.000257144,0.0,0.000836699


==> data/mmsHarmonic/nonlinear_s_1.0_re_1e+06.txt <==
nsteps,dt,totalT,err_x,err_y,err_z,err_p
16,0.140625,2.25,0.0740083,0.0741817,0.0,0.1717
32,0.070312,2.25,0.0169979,0.0169302,0.0,0.0407494
64,0.035156,2.25,0.00368663,0.00366794,0.0,0.00914994
128,0.017578,2.25,0.0008686,0.000862417,0.0,0.00237696
256,0.008789,2.25,0.000256987,0.000254944,0.0,0.000914335

